Quantum Natural Policy Gradients: Towards Sample-Efficient Reinforcement Learning

Reinforcement learning is a growing field in AI with a lot of potential. Intelligent behavior is learned automatically through trial and error in interaction with the environment. However, this learning process is often costly. Using variational quantum circuits as function approximators potentially can reduce this cost. In order to implement this, we propose the quantum natural policy gradient (QNPG) algorithm -- a second-order gradient-based routine that takes advantage of an efficient approximation of the quantum Fisher information matrix. We experimentally demonstrate that QNPG outperforms first-order based training on Contextual Bandits environments regarding convergence speed and stability and moreover reduces the sample complexity. Furthermore, we provide evidence for the practical feasibility of our approach by training on a 12-qubit hardware device.

==> figures/bandits_balanced.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e410, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bandits_balanced.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{161.01251077bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99674316)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bandits_balanced.pdf}}%
    \put(0.03485757,0.25759841){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.92607584,0.26399509){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.92543569,0.79367829){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0.32371058,0.88945351){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bandit \#0\end{tabular}}}}%
    \put(0.32889909,0.36929188){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bandit \#1\end{tabular}}}}%
    \put(0.03394603,0.78399817){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> figures/data/env_balanced.csv <==
x,y,z
-3.141592653589793,-3.141592653589793,0.35403670913678553
-3.141592653589793,-2.99879298751753,0.3180814968563007
-3.141592653589793,-2.8559933214452666,0.27565106257111216
-3.141592653589793,-2.7131936553730034,0.2276091675639983
-3.141592653589793,-2.5703939893007397,0.17493380627591892
-3.141592653589793,-2.4275943232284765,0.1186972971595015
-3.141592653589793,-2.284794657156213,0.06004445336765596
-3.141592653589793,-2.14199499108395,0.00016927765914942494
-3.141592653589793,-1.9991953250116865,-0.05970934405434092
-3.141592653589793,-1.8563956589394233,-0.11837245571041372
-3.141592653589793,-1.7135959928671598,-0.17462584552619692
-3.141592653589793,-1.5707963267948966,-0.22732435670642032
-3.141592653589793,-1.4279966607226333,-0.2753951995334124
-3.141592653589793,-1.2851969946503699,-0.31785979027207845
-3.141592653589793,-1.1423973285781066,-0.3538536723127465
-3.141592653589793,-0.9995976625058431,-0.3826441140148533
-3.141592653589793,-0.8567979964335799,-0.4036450250101217
-3.141592653589793,-0.7139983303613167,-0.4164288873123144
-3.141592653589793,-0.5711986642890534,-0.4207354583505733
-3.141592653589793,-0.42839899821678973,-0.4164770687576848
-3.141592653589793,-0.2855993321445265,-0.4037404070655784
-3.141592653589793,-0.14279966607226324,-0.3827847549768064
-3.141592653589793,0.0,-0.3540367091367857
-3.141592653589793,0.14279966607226324,-0.31808149685630094
-3.141592653589793,0.2855993321445265,-0.2756510625711124
-3.141592653589793,0.42839899821679017,-0.22760916756399852
-3.141592653589793,0.5711986642890534,-0.1749338062759193
-3.141592653589793,0.7139983303613167,-0.11869729715950189
-3.141592653589793,0.8567979964335799,-0.06004445336765629
-3.141592653589793,0.9995976625058436,-0.00016927765914959148
-3.141592653589793,1.1423973285781068,0.059709344054340585
-3.141592653589793,1.28519699465037,0.11837245571041388
-3.141592653589793,1.4279966607226333,0.17462584552619653
-3.141592653589793,1.5707963267948966,0.2273243567064206
-3.141592653589793,1.7135959928671598,0.27539519953341185
-3.141592653589793,1.856395658939423,0.31785979027207756
-3.141592653589793,1.9991953250116863,0.3538536723127461
-3.141592653589793,2.1419949910839495,0.3826441140148533
-3.141592653589793,2.2847946571562137,0.40364502501012167
-3.141592653589793,2.427594323228477,0.41642888731231453
-3.141592653589793,2.57039398930074,0.42073545835057313
-3.141592653589793,2.7131936553730034,0.4164770687576843
-3.141592653589793,2.8559933214452666,0.4037404070655781
-3.141592653589793,2.99879298751753,0.3827847549768061
-3.141592653589793,3.141592653589793,0.35403670913678553
-2.99879298751753,-3.141592653589793,0.40442138614039336
-2.99879298751753,-2.99879298751753,0.3687954667965445
-2.99879298751753,-2.8559933214452666,0.3266876219934045
-2.99879298751753,-2.7131936553730034,0.27895504602216903
-2.99879298751753,-2.5703939893007397,0.22656943648022898
-2.99879298751753,-2.4275943232284765,0.1705972133102358
-2.99879298751753,-2.284794657156213,0.11217780956536738
-2.99879298751753,-2.14199499108395,0.05250047583822115
-2.99879298751753,-1.9991953250116865,-0.00721992945173866
-2.99879298751753,-1.8563956589394233,-0.06576767107223419
-2.99879298751753,-1.7135959928671598,-0.121950885841618
-2.99879298751753,-1.5707963267948966,-0.17462584552619687
-2.99879298751753,-1.4279966607226333,-0.22272023984883327
-2.99879298751753,-1.2851969946503699,-0.2652550056338986
-2.99879298751753,-1.1423973285781066,-0.3013642577101442
-2.99879298751753,-0.9995976625058431,-0.330312915835782
-2.99879298751753,-0.8567979964335799,-0.35151166881241025
-2.99879298751753,-0.7139983303613167,-0.3645289711615804
-2.99879298751753,-0.5711986642890534,-0.3690998281462633
-2.99879298751753,-0.42839899821678973,-0.3651311902995139
-2.99879298751753,-0.2855993321445265,-0.35270384764328555
-2.99879298751753,-0.14279966607226324,-0.3320707850365624
-2.99879298751753,0.0,-0.303652032133178
-2.99879298751753,0.14279966607226324,-0.2680261127893295
-2.99879298751753,0.2855993321445265,-0.22591826798618975
-2.99879298751753,0.42839899821679017,-0.17818569201495388
-2.99879298751753,0.5711986642890534,-0.125800082473014
-2.99879298751753,0.7139983303613167,-0.06982785930302049
-2.99879298751753,0.8567979964335799,-0.011408455558152175
-2.99879298751753,0.9995976625058436,0.048268878168994334
-2.99879298751753,1.1423973285781068,0.10798928345895342
-2.99879298751753,1.28519699465037,0.16653702507944934
-2.99879298751753,1.4279966607226333,0.22272023984883293
-2.99879298751753,1.5707963267948966,0.27539519953341207
-2.99879298751753,1.7135959928671598,0.3234895938560485
-2.99879298751753,1.856395658939423,0.3660243596411137
-2.99879298751753,1.9991953250116863,0.4021336117173594
-2.99879298751753,2.1419949910839495,0.431082269842997
-2.99879298751753,2.2847946571562137,0.45228102281962523
-2.99879298751753,2.427594323228477,0.4652983251687953
-2.99879298751753,2.57039398930074,0.46986918215347817
-2.99879298751753,2.7131936553730034,0.46590054430672845
-2.99879298751753,2.8559933214452666,0.45347320165050053
-2.99879298751753,2.99879298751753,0.43284013904377727
-2.99879298751753,3.141592653589793,0.40442138614039336
-2.8559933214452666,-3.141592653589793,0.4537803764176175
-2.8559933214452666,-2.99879298751753,0.4191356324290906
-2.8559933214452666,-2.8559933214452666,0.3779889890805135
-2.8559933214452666,-2.7131936553730034,0.33117807337334393
-2.8559933214452666,-2.5703939893007397,0.27965582055984506
-2.8559933214452666,-2.4275943232284765,0.22447107512939246
-2.8559933214452666,-2.284794657156213,0.16674723935928548
-2.8559933214452666,-2.14199499108395,0.10765940408400726
-2.8559933214452666,-1.9991953250116865,0.04841042723451605
-2.8559933214452666,-1.8563956589394233,-0.009793552880471956
-2.8559933214452666,-1.7135959928671598,-0.06576767107223436
-2.8559933214452666,-1.5707963267948966,-0.11837245571041383
-2.8559933214452666,-1.4279966607226333,-0.16653702507944979
-2.8559933214452666,-1.2851969946503699,-0.20928088744213624
-2.8559933214452666,-1.1423973285781066,-0.2457339010238896
-2.8559933214452666,-0.9995976625058431,-0.27515398758999554
-2.8559933214452666,-0.8567979964335799,-0.29694223901849204
-2.8559933214452666,-0.7139983303613167,-0.3106551093424236
-2.8559933214452666,-0.5711986642890534,-0.31601344406664716
-2.8559933214452666,-0.42839899821678973,-0.31290816294833906
-2.8559933214452666,-0.2855993321445265,-0.30140248055617663
-2.8559933214452666,-0.14279966607226324,-0.28173061940401667
-2.8559933214452666,0.0,-0.25429304185595364
-2.8559933214452666,0.14279966607226324,-0.21964829786742635
-2.8559933214452666,0.2855993321445265,-0.17850165451884975
-2.8559933214452666,0.42839899821679017,-0.13169073881167992
-2.8559933214452666,0.5711986642890534,-0.08016848599818138
-2.8559933214452666,0.7139983303613167,-0.024983740567728563
-2.8559933214452666,0.8567979964335799,0.03274009520237825
-2.8559933214452666,0.9995976625058436,0.09182793047765686
-2.8559933214452666,1.1423973285781068,0.15107690732714785
-2.8559933214452666,1.28519699465037,0.2092808874421359
-2.8559933214452666,1.4279966607226333,0.26525500563389826
-2.8559933214452666,1.5707963267948966,0.3178597902720781
-2.8559933214452666,1.7135959928671598,0.36602435964111346
-2.8559933214452666,1.856395658939423,0.40876822200380025
-2.8559933214452666,1.9991953250116863,0.4452212355855536
-2.8559933214452666,2.1419949910839495,0.4746413221516592
-2.8559933214452666,2.2847946571562137,0.4964295735801557
-2.8559933214452666,2.427594323228477,0.5101424439040874
-2.8559933214452666,2.57039398930074,0.5155007786283111
-2.8559933214452666,2.7131936553730034,0.5123954975100032
-2.8559933214452666,2.8559933214452666,0.5008898151178404
-2.8559933214452666,2.99879298751753,0.48121795396568046
-2.8559933214452666,3.141592653589793,0.4537803764176175
-2.7131936553730034,-3.141592653589793,0.5011088732659882
-2.7131936553730034,-2.99879298751753,0.46807721315070916
-2.7131936553730034,-2.8559933214452666,0.4285108159394706
-2.7131936553730034,-2.7131936553730034,0.38321513937942775
-2.7131936553730034,-2.5703939893007397,0.3331122728233963
-2.7131936553730034,-2.4275943232284765,0.2792221661497222
-2.7131936553730034,-2.284794657156213,0.2226418665240465
-2.7131936553730034,-2.14199499108395,0.16452318568263824
-2.7131936553730034,-1.9991953250116865,0.10604925236699203
-2.7131936553730034,-1.8563956589394233,0.04841042723451616
-2.7131936553730034,-1.7135959928671598,-0.007219929451738549
-2.7131936553730034,-1.5707963267948966,-0.05970934405434075
-2.7131936553730034,-1.4279966607226333,-0.10798928345895409
-2.7131936553730034,-1.2851969946503699,-0.1510769073271483
-2.7131936553730034,-1.1423973285781066,-0.18809507589141367
-2.7131936553730034,-0.9995976625058431,-0.21829020599136445
-2.7131936553730034,-0.8567979964335799,-0.24104761185373086
-2.7131936553730034,-0.7139983303613167,-0.25590401832209364
-2.7131936553730034,-0.5711986642890534,-0.2625569918030959
-2.7131936553730034,-0.42839899821678973,-0.26087109694225524
-2.7131936553730034,-0.2855993321445265,-0.25088065369721935
-2.7131936553730034,-0.14279966607226324,-0.23278903868239786
-2.7131936553730034,0.0,-0.206964545007583
-2.7131936553730034,0.14279966607226324,-0.17393288489230385
-2.7131936553730034,0.2855993321445265,-0.13436648768106607
-2.7131936553730034,0.42839899821679017,-0.08907081112102244
-2.7131936553730034,0.5711986642890534,-0.038967944564991475
-2.7131936553730034,0.7139983303613167,0.014922162108682857
-2.7131936553730034,0.8567979964335799,0.07150246173435831
-2.7131936553730034,0.9995976625058436,0.12962114257576712
-2.7131936553730034,1.1423973285781068,0.18809507589141305
-2.7131936553730034,1.28519699465037,0.24573390102388915
-2.7131936553730034,1.4279966607226333,0.30136425771014397
-2.7131936553730034,1.5707963267948966,0.3538536723127462
-2.7131936553730034,1.7135959928671598,0.4021336117173594
-2.7131936553730034,1.856395658939423,0.44522123558555327
-2.7131936553730034,1.9991953250116863,0.4822394041498189
-2.7131936553730034,2.1419949910839495,0.5124345342497697
-2.7131936553730034,2.2847946571562137,0.5351919401121359
-2.7131936553730034,2.427594323228477,0.5500483465804986
-2.7131936553730034,2.57039398930074,0.5567013200615007
-2.7131936553730034,2.7131936553730034,0.5550154252006605
-2.7131936553730034,2.8559933214452666,0.5450249819556244
-2.7131936553730034,2.99879298751753,0.5269333669408031
-2.7131936553730034,3.141592653589793,0.5011088732659884
-2.5703939893007397,-3.141592653589793,0.5454434049737871
-2.5703939893007397,-2.99879298751753,0.5146238995137734
-2.5703939893007397,-2.8559933214452666,0.47722462386834663
-2.5703939893007397,-2.7131936553730034,0.43400691943904324
-2.5703939893007397,-2.5703939893007397,0.3858505740584758
-2.5703939893007397,-2.4275943232284765,0.33373591204716013
-2.5703939893007397,-2.284794657156213,0.2787238376373713
-2.5703939893007397,-2.14199499108395,0.22193423802237106
-2.5703939893007397,-1.9991953250116865,0.1645231856826384
-2.5703939893007397,-1.8563956589394233,0.10765940408400754
-2.5703939893007397,-1.7135959928671598,0.05250047583822104
-2.5703939893007397,-1.5707963267948966,0.000169277659149758
-2.5703939893007397,-1.4279966607226333,-0.04826887816899439
-2.5703939893007397,-1.2851969946503699,-0.09182793047765686
-2.5703939893007397,-1.1423973285781066,-0.1296211425757673
-2.5703939893007397,-0.9995976625058431,-0.16087915365163175
-2.5703939893007397,-0.8567979964335799,-0.18496564074040617
-2.5703939893007397,-0.7139983303613167,-0.20139027242465607
-2.5703939893007397,-0.5711986642890534,-0.20981869056801677
-2.5703939893007397,-0.42839899821678973,-0.2100793168826398
-2.5703939893007397,-0.2855993321445265,-0.20216684576834376
-2.5703939893007397,-0.14279966607226324,-0.18624235231933367
-2.5703939893007397,0.0,-0.16263001329978416
-2.5703939893007397,0.14279966607226324,-0.13181050783977055
-2.5703939893007397,0.2855993321445265,-0.094411232194344
-2.5703939893007397,0.42839899821679017,-0.051193527765040825
-2.5703939893007397,0.5711986642890534,-0.0030371823844732027
-2.5703939893007397,0.7139983303613167,0.049077479626842835
-2.5703939893007397,0.8567979964335799,0.10408955403663123
-2.5703939893007397,0.9995976625058436,0.16087915365163152
-2.5703939893007397,1.1423973285781068,0.21829020599136423
-2.5703939893007397,1.28519699465037,0.27515398758999543
-2.5703939893007397,1.4279966607226333,0.3303129158357817
-2.5703939893007397,1.5707963267948966,0.3826441140148533
-2.5703939893007397,1.7135959928671598,0.43108226984299725
-2.5703939893007397,1.856395658939423,0.47464132215165955
-2.5703939893007397,1.9991953250116863,0.5124345342497701
-2.5703939893007397,2.1419949910839495,0.5436925453256346
-2.5703939893007397,2.2847946571562137,0.5677790324144089
-2.5703939893007397,2.427594323228477,0.5842036640986588
-2.5703939893007397,2.57039398930074,0.5926320822420191
-2.5703939893007397,2.7131936553730034,0.5928927085566423
-2.5703939893007397,2.8559933214452666,0.5849802374423462
-2.5703939893007397,2.99879298751753,0.5690557439933367
-2.5703939893007397,3.141592653589793,0.5454434049737871
-2.4275943232284765,-3.141592653589793,0.5858814483256741
-2.4275943232284765,-2.99879298751753,0.5578281352134892
-2.4275943232284765,-2.8559933214452666,0.5231387402167293
-2.4275943232284765,-2.7131936553730034,0.4825194393815747
-2.4275943232284765,-2.5703939893007397,0.4367971245366383
-2.4275943232284765,-2.4275943232284765,0.38690257015989415
-2.4275943232284765,-2.284794657156213,0.33385148549444077
-2.4275943232284765,-2.14199499108395,0.2787238376373712
-2.4275943232284765,-1.9991953250116865,0.22264186652404666
-2.4275943232284765,-1.8563956589394233,0.1667472393592857
-2.4275943232284765,-1.7135959928671598,0.11217780956536749
-2.4275943232284765,-1.5707963267948966,0.06004445336765574
-2.4275943232284765,-1.4279966607226333,0.011408455558152064
-2.4275943232284765,-1.2851969946503699,-0.03274009520237864
-2.4275943232284765,-1.1423973285781066,-0.07150246173435892
-2.4275943232284765,-0.9995976625058431,-0.1040895540366314
-2.4275943232284765,-0.8567979964335799,-0.1298379928833367
-2.4275943232284765,-0.7139983303613167,-0.14822361431192171
-2.4275943232284765,-0.5711986642890534,-0.15887214008985412
-2.4275943232284765,-0.42839899821678973,-0.16156679694010823
-2.4275943232284765,-0.2855993321445265,-0.15625272941996093
-2.4275943232284765,-0.14279966607226324,-0.14303811661961785
-2.4275943232284765,0.0,-0.12219196994789705
-2.4275943232284765,0.14279966607226324,-0.09413865683571204
-2.4275943232284765,0.2855993321445265,-0.05944926183895227
-2.4275943232284765,0.42839899821679017,-0.018829961003797524
-2.4275943232284765,0.5711986642890534,0.026892353841139194
-2.4275943232284765,0.7139983303613167,0.0767869082178827
-2.4275943232284765,0.8567979964335799,0.1298379928833367
-2.4275943232284765,0.9995976625058436,0.18496564074040606
-2.4275943232284765,1.1423973285781068,0.2410476118537302
-2.4275943232284765,1.28519699465037,0.2969422390184917
-2.4275943232284765,1.4279966607226333,0.35151166881241014
-2.4275943232284765,1.5707963267948966,0.40364502501012145
-2.4275943232284765,1.7135959928671598,0.45228102281962534
-2.4275943232284765,1.856395658939423,0.4964295735801558
-2.4275943232284765,1.9991953250116863,0.5351919401121358
-2.4275943232284765,2.1419949910839495,0.5677790324144089
-2.4275943232284765,2.2847946571562137,0.5935274712611138
-2.4275943232284765,2.427594323228477,0.611913092689699
-2.4275943232284765,2.57039398930074,0.622561618467631
-2.4275943232284765,2.7131936553730034,0.6252562753178853
-2.4275943232284765,2.8559933214452666,0.6199422077977383
-2.4275943232284765,2.99879298751753,0.6067275949973949
-2.4275943232284765,3.141592653589793,0.5858814483256741
-2.284794657156213,-3.141592653589793,0.6215998013726932
-2.284794657156213,-2.99879298751753,0.5968104066017385
-2.284794657156213,-2.8559933214452666,0.5653184859811444
-2.284794657156213,-2.7131936553730034,0.5277651241995477
-2.284794657156213,-2.5703939893007397,0.48491479940786797
-2.284794657156213,-2.4275943232284765,0.43763982064873186
-2.284794657156213,-2.284794657156213,0.3869025701598938
-2.284794657156213,-2.14199499108395,0.33373591204715963
-2.284794657156213,-1.9991953250116865,0.27922216614972206
-2.284794657156213,-1.8563956589394233,0.22447107512939235
-2.284794657156213,-1.7135959928671598,0.17059721331023564
-2.284794657156213,-1.5707963267948966,0.11869729715950167
-2.284794657156213,-1.4279966607226333,0.06982785930302016
-2.284794657156213,-1.2851969946503699,0.02498374056772784
-2.284794657156213,-1.1423973285781066,-0.014922162108683357
-2.284794657156213,-0.9995976625058431,-0.04907747962684306
-2.284794657156213,-0.8567979964335799,-0.07678690821788337
-2.284794657156213,-0.7139983303613167,-0.09748636382308407
-2.284794657156213,-0.5711986642890534,-0.11075446521862414
-2.284794657156213,-0.42839899821678973,-0.11632111212213525
-2.284794657156213,-0.2855993321445265,-0.11407298365554575
-2.284794657156213,-0.14279966607226324,-0.10405584523136857
-2.284794657156213,0.0,-0.08647361690087785
-2.284794657156213,0.14279966607226324,-0.06168422212992303
-2.284794657156213,0.2855993321445265,-0.030192301509329333
-2.284794657156213,0.42839899821679017,0.007361060272267794
-2.284794657156213,0.5711986642890534,0.05021138506394729
-2.284794657156213,0.7139983303613167,0.09748636382308346
-2.284794657156213,0.8567979964335799,0.14822361431192105
-2.284794657156213,0.9995976625058436,0.20139027242465574
-2.284794657156213,1.1423973285781068,0.25590401832209303
-2.284794657156213,1.28519699465037,0.31065510934242296
-2.284794657156213,1.4279966607226333,0.3645289711615798
-2.284794657156213,1.5707963267948966,0.4164288873123141
-2.284794657156213,1.7135959928671598,0.4652983251687951
-2.284794657156213,1.856395658939423,0.5101424439040871
-2.284794657156213,1.9991953250116863,0.5500483465804987
-2.284794657156213,2.1419949910839495,0.5842036640986583
-2.284794657156213,2.2847946571562137,0.6119130926896987
-2.284794657156213,2.427594323228477,0.6326125482948997
-2.284794657156213,2.57039398930074,0.6458806496904397
-2.284794657156213,2.7131936553730034,0.6514472965939505
-2.284794657156213,2.8559933214452666,0.6491991681273609
-2.284794657156213,2.99879298751753,0.639182029703184
-2.284794657156213,3.141592653589793,0.6215998013726932
-2.14199499108395,-3.141592653589793,0.6518713414500318
-2.14199499108395,-2.99879298751753,0.630777147048644
-2.14199499108395,-2.8559933214452666,0.6029052031741713
-2.14199499108395,-2.7131936553730034,0.5688229022278488
-2.14199499108395,-2.5703939893007397,0.5292240615717037
-2.14199499108395,-2.4275943232284765,0.4849147994078681
-2.14199499108395,-2.284794657156213,0.4367971245366381
-2.14199499108395,-2.14199499108395,0.38585057405847556
-2.14199499108395,-1.9991953250116865,0.3331122728233964
-2.14199499108395,-1.8563956589394233,0.27965582055984517
-2.14199499108395,-1.7135959928671598,0.22656943648022898
-2.14199499108395,-1.5707963267948966,0.17493380627591898
-2.14199499108395,-1.4279966607226333,0.12580008247301366
-2.14199499108395,-1.2851969946503699,0.08016848599818077
-2.14199499108395,-1.1423973285781066,0.03896794456499075
-2.14199499108395,-0.9995976625058431,0.0030371823844728696
-2.14199499108395,-0.8567979964335799,-0.026892353841139416
-2.14199499108395,-0.7139983303613167,-0.050211385063947844
-2.14199499108395,-0.5711986642890534,-0.06644520305478879
-2.14199499108395,-0.42839899821678973,-0.07526333409383434
-2.14199499108395,-0.2855993321445265,-0.07648626646251921
-2.14199499108395,-0.14279966607226324,-0.07008910478446284
-2.14199499108395,0.0,-0.056202076823539615
-2.14199499108395,0.14279966607226324,-0.03510788242215224
-2.14199499108395,0.2855993321445265,-0.007235938547679399
-2.14199499108395,0.42839899821679017,0.026846362398643298
-2.14199499108395,0.5711986642890534,0.0664452030547884
-2.14199499108395,0.7139983303613167,0.11075446521862364
-2.14199499108395,0.8567979964335799,0.15887214008985379
-2.14199499108395,0.9995976625058436,0.20981869056801639
-2.14199499108395,1.1423973285781068,0.2625569918030955
-2.14199499108395,1.28519699465037,0.3160134440666468
-2.14199499108395,1.4279966607226333,0.3690998281462631
-2.14199499108395,1.5707963267948966,0.420735458350573
-2.14199499108395,1.7135959928671598,0.4698691821534783
-2.14199499108395,1.856395658939423,0.515500778628311
-2.14199499108395,1.9991953250116863,0.556701320061501
-2.14199499108395,2.1419949910839495,0.5926320822420191
-2.14199499108395,2.2847946571562137,0.6225616184676317
-2.14199499108395,2.427594323228477,0.6458806496904398
-2.14199499108395,2.57039398930074,0.6621144676812805
-2.14199499108395,2.7131936553730034,0.6709325987203262
-2.14199499108395,2.8559933214452666,0.6721555310890112
-2.14199499108395,2.99879298751753,0.6657583694109547
-2.14199499108395,3.141592653589793,0.6518713414500318
-1.9991953250116865,-3.141592653589793,0.6760798272976272
-1.9991953250116865,-2.99879298751753,0.6590368916706978
-1.9991953250116865,-2.8559933214452666,0.6351337346249004
-1.9991953250116865,-2.7131936553730034,0.604856955506676
-1.9991953250116865,-2.5703939893007397,0.5688229022278487
-1.9991953250116865,-2.4275943232284765,0.5277651241995478
-1.9991953250116865,-2.284794657156213,0.48251943938157493
-1.9991953250116865,-2.14199499108395,0.4340069194390435
-1.9991953250116865,-1.9991953250116865,0.3832151393794278
-1.9991953250116865,-1.8563956589394233,0.331178073373344
-1.9991953250116865,-1.7135959928671598,0.2789550460221692
-1.9991953250116865,-1.5707963267948966,0.2276091675639984
-1.9991953250116865,-1.4279966607226333,0.1781856920149537
-1.9991953250116865,-1.2851969946503699,0.13169073881167936
-1.9991953250116865,-1.1423973285781066,0.089070811121022
-1.9991953250116865,-0.9995976625058431,0.05119352776504049
-1.9991953250116865,-0.8567979964335799,0.018829961003797413
-1.9991953250116865,-0.7139983303613167,-0.007361060272268127
-1.9991953250116865,-0.5711986642890534,-0.026846362398643575
-1.9991953250116865,-0.42839899821678973,-0.03922928081500732
-1.9991953250116865,-0.2855993321445265,-0.04425773501178981
-1.9991953250116865,-0.14279966607226324,-0.04182936016240929
-1.9991953250116865,0.0,-0.031993590975944286
-1.9991953250116865,0.14279966607226324,-0.014950655349015074
-1.9991953250116865,0.2855993321445265,0.0089525016967818
-1.9991953250116865,0.42839899821679017,0.03922928081500687
-1.9991953250116865,0.5711986642890534,0.0752633340938339
-1.9991953250116865,0.7139983303613167,0.1163211121221347
-1.9991953250116865,0.8567979964335799,0.1615667969401079
-1.9991953250116865,0.9995976625058436,0.21007931688263942
-1.9991953250116865,1.1423973285781068,0.2608710969422548
-1.9991953250116865,1.28519699465037,0.3129081629483387
-1.9991953250116865,1.4279966607226333,0.3651311902995137
-1.9991953250116865,1.5707963267948966,0.4164770687576844
-1.9991953250116865,1.7135959928671598,0.4659005443067288
-1.9991953250116865,1.856395658939423,0.5123954975100028
-1.9991953250116865,1.9991953250116863,0.5550154252006604
-1.9991953250116865,2.1419949910839495,0.5928927085566423
-1.9991953250116865,2.2847946571562137,0.6252562753178853
-1.9991953250116865,2.427594323228477,0.6514472965939507
-1.9991953250116865,2.57039398930074,0.6709325987203261
-1.9991953250116865,2.7131936553730034,0.6833155171366899
-1.9991953250116865,2.8559933214452666,0.6883439713334724
-1.9991953250116865,2.99879298751753,0.6859155964840918
-1.9991953250116865,3.141592653589793,0.6760798272976272
-1.8563956589394233,-3.141592653589793,0.6937324439551308
-1.8563956589394233,-2.99879298751753,0.6810143535617682
-1.8563956589394233,-2.8559933214452666,0.6613480003724062
-1.8563956589394233,-2.7131936553730034,0.6351337346249011
-1.8563956589394233,-2.5703939893007397,0.6029052031741716
-1.8563956589394233,-2.4275943232284765,0.565318485981145
-1.8563956589394233,-2.284794657156213,0.5231387402167297
-1.8563956589394233,-2.14199499108395,0.47722462386834685
-1.8563956589394233,-1.9991953250116865,0.4285108159394713
-1.8563956589394233,-1.8563956589394233,0.37798898908051415
-1.8563956589394233,-1.7135959928671598,0.3266876219934052
-1.8563956589394233,-1.5707963267948966,0.27565106257111255
-1.8563956589394233,-1.4279966607226333,0.22591826798618986
-1.8563956589394233,-1.2851969946503699,0.17850165451884953
-1.8563956589394233,-1.1423973285781066,0.13436648768106574
-1.8563956589394233,-0.9995976625058431,0.09441123219434394
-1.8563956589394233,-0.8567979964335799,0.05944926183895227
-1.8563956589394233,-0.7139983303613167,0.030192301509328945
-1.8563956589394233,-0.5711986642890534,0.007235938547679122
-1.8563956589394233,-0.42839899821678973,-0.008952501696782411
-1.8563956589394233,-0.2855993321445265,-0.01804346926428413
-1.8563956589394233,-0.14279966607226324,-0.019851898271338764
-1.8563956589394233,0.0,-0.014340974318440391
-1.8563956589394233,0.14279966607226324,-0.001622883925077756
-1.8563956589394233,0.2855993321445265,0.018043469264284462
-1.8563956589394233,0.42839899821679017,0.044257735011789645
-1.8563956589394233,0.5711986642890534,0.07648626646251905
-1.8563956589394233,0.7139983303613167,0.11407298365554541
-1.8563956589394233,0.8567979964335799,0.15625272941996093
-1.8563956589394233,0.9995976625058436,0.20216684576834404
-1.8563956589394233,1.1423973285781068,0.250880653697219
-1.8563956589394233,1.28519699465037,0.30140248055617674
-1.8563956589394233,1.4279966607226333,0.3527038476432858
-1.8563956589394233,1.5707963267948966,0.40374040706557845
-1.8563956589394233,1.7135959928671598,0.45347320165050137
-1.8563956589394233,1.856395658939423,0.5008898151178411
-1.8563956589394233,1.9991953250116863,0.5450249819556247
-1.8563956589394233,2.1419949910839495,0.5849802374423467
-1.8563956589394233,2.2847946571562137,0.6199422077977386
-1.8563956589394233,2.427594323228477,0.6491991681273619
-1.8563956589394233,2.57039398930074,0.6721555310890113
-1.8563956589394233,2.7131936553730034,0.6883439713334726
-1.8563956589394233,2.8559933214452666,0.6974349389009747
-1.8563956589394233,2.99879298751753,0.6992433679080294
-1.8563956589394233,3.141592653589793,0.6937324439551307
-1.7135959928671598,-3.141592653589793,0.7044698350533392
-1.7135959928671598,-2.99879298751753,0.6962621349755197
-1.7135959928671598,-2.8559933214452666,0.681014353561768
-1.7135959928671598,-2.7131936553730034,0.6590368916706979
-1.7135959928671598,-2.5703939893007397,0.6307771470486441
-1.7135959928671598,-2.4275943232284765,0.5968104066017386
-1.7135959928671598,-2.284794657156213,0.5578281352134892
-1.7135959928671598,-2.14199499108395,0.5146238995137737
-1.7135959928671598,-1.9991953250116865,0.4680772131507094
-1.7135959928671598,-1.8563956589394233,0.41913563242909047
-1.7135959928671598,-1.7135959928671598,0.36879546679654457
-1.7135959928671598,-1.5707963267948966,0.31808149685630055
-1.7135959928671598,-1.4279966607226333,0.2680261127893291
-1.7135959928671598,-1.2851969946503699,0.2196482978674258
-1.7135959928671598,-1.1423973285781066,0.17393288489230346
-1.7135959928671598,-0.9995976625058431,0.13181050783977039
-1.7135959928671598,-0.8567979964335799,0.09413865683571154
-1.7135959928671598,-0.7139983303613167,0.06168422212992258
-1.7135959928671598,-0.5711986642890534,0.03510788242215179
-1.7135959928671598,-0.42839899821678973,0.014950655349014463
-1.7135959928671598,-0.2855993321445265,0.0016228839250774785
-1.7135959928671598,-0.14279966607226324,-0.004604116857587659
-1.7135959928671598,0.0,-0.003603583220232298
-1.7135959928671598,0.14279966607226324,0.004604116857586771
-1.7135959928671598,0.2855993321445265,0.019851898271338486
-1.7135959928671598,0.42839899821679017,0.04182936016240896
-1.7135959928671598,0.5711986642890534,0.07008910478446251
-1.7135959928671598,0.7139983303613167,0.10405584523136807
-1.7135959928671598,0.8567979964335799,0.1430381166196174
-1.7135959928671598,0.9995976625058436,0.18624235231933362
-1.7135959928671598,1.1423973285781068,0.2327890386823976
-1.7135959928671598,1.28519699465037,0.2817306194040164
-1.7135959928671598,1.4279966607226333,0.3320707850365622
-1.7135959928671598,1.5707963267948966,0.38278475497680625
-1.7135959928671598,1.7135959928671598,0.4328401390437774
-1.7135959928671598,1.856395658939423,0.4812179539656808
-1.7135959928671598,1.9991953250116863,0.526933366940803
-1.7135959928671598,2.1419949910839495,0.5690557439933362
-1.7135959928671598,2.2847946571562137,0.606727594997395
-1.7135959928671598,2.427594323228477,0.6391820297031844
-1.7135959928671598,2.57039398930074,0.6657583694109548
-1.7135959928671598,2.7131936553730034,0.6859155964840921
-1.7135959928671598,2.8559933214452666,0.6992433679080289
-1.7135959928671598,2.99879298751753,0.7054703686906937
-1.7135959928671598,3.141592653589793,0.7044698350533392
-1.5707963267948966,-3.141592653589793,0.7080734182735714
-1.5707963267948966,-2.99879298751753,0.7044698350533389
-1.5707963267948966,-2.8559933214452666,0.6937324439551308
-1.5707963267948966,-2.7131936553730034,0.6760798272976273
-1.5707963267948966,-2.5703939893007397,0.651871341450032
-1.5707963267948966,-2.4275943232284765,0.6215998013726936
-1.5707963267948966,-2.284794657156213,0.5858814483256745
-1.5707963267948966,-2.14199499108395,0.5454434049737872
-1.5707963267948966,-1.9991953250116865,0.5011088732659885
-1.5707963267948966,-1.8563956589394233,0.4537803764176179
-1.5707963267948966,-1.7135959928671598,0.4044213861403934
-1.5707963267948966,-1.5707963267948966,0.3540367091367858
-1.5707963267948966,-1.4279966607226333,0.303652032133178
-1.5707963267948966,-1.2851969946503699,0.2542930418559532
-1.5707963267948966,-1.1423973285781066,0.20696454500758277
-1.5707963267948966,-0.9995976625058431,0.16263001329978422
-1.5707963267948966,-0.8567979964335799,0.12219196994789688
-1.5707963267948966,-0.7139983303613167,0.08647361690087763
-1.5707963267948966,-0.5711986642890534,0.05620207682353917
-1.5707963267948966,-0.42839899821678973,0.03199359097594401
-1.5707963267948966,-0.2855993321445265,0.01434097431844028
-1.5707963267948966,-0.14279966607226324,0.003603583220231854
-1.5707963267948966,0.0,0.0
-1.5707963267948966,0.14279966607226324,0.003603583220231854
-1.5707963267948966,0.2855993321445265,0.01434097431844028
-1.5707963267948966,0.42839899821679017,0.03199359097594412
-1.5707963267948966,0.5711986642890534,0.05620207682353917
-1.5707963267948966,0.7139983303613167,0.08647361690087751
-1.5707963267948966,0.8567979964335799,0.12219196994789683
-1.5707963267948966,0.9995976625058436,0.162630013299784
-1.5707963267948966,1.1423973285781068,0.20696454500758277
-1.5707963267948966,1.28519699465037,0.2542930418559536
-1.5707963267948966,1.4279966607226333,0.3036520321331778
-1.5707963267948966,1.5707963267948966,0.3540367091367858
-1.5707963267948966,1.7135959928671598,0.4044213861403934
-1.5707963267948966,1.856395658939423,0.4537803764176176
-1.5707963267948966,1.9991953250116863,0.5011088732659885
-1.5707963267948966,2.1419949910839495,0.5454434049737871
-1.5707963267948966,2.2847946571562137,0.5858814483256747
-1.5707963267948966,2.427594323228477,0.6215998013726939
-1.5707963267948966,2.57039398930074,0.6518713414500318
-1.5707963267948966,2.7131936553730034,0.6760798272976273
-1.5707963267948966,2.8559933214452666,0.6937324439551308
-1.5707963267948966,2.99879298751753,0.7044698350533389
-1.5707963267948966,3.141592653589793,0.7080734182735714
-1.4279966607226333,-3.141592653589793,0.7044698350533389
-1.4279966607226333,-2.99879298751753,0.7054703686906937
-1.4279966607226333,-2.8559933214452666,0.6992433679080289
-1.4279966607226333,-2.7131936553730034,0.6859155964840921
-1.4279966607226333,-2.5703939893007397,0.665758369410955
-1.4279966607226333,-2.4275943232284765,0.6391820297031839
-1.4279966607226333,-2.284794657156213,0.6067275949973947
-1.4279966607226333,-2.14199499108395,0.5690557439933367
-1.4279966607226333,-1.9991953250116865,0.5269333669408031
-1.4279966607226333,-1.8563956589394233,0.48121795396568057
-1.4279966607226333,-1.7135959928671598,0.43284013904377755
-1.4279966607226333,-1.5707963267948966,0.38278475497680625
-1.4279966607226333,-1.4279966607226333,0.33207078503656196
-1.4279966607226333,-1.2851969946503699,0.28173061940401595
-1.4279966607226333,-1.1423973285781066,0.23278903868239736
-1.4279966607226333,-0.9995976625058431,0.1862423523193334
-1.4279966607226333,-0.8567979964335799,0.1430381166196174
-1.4279966607226333,-0.7139983303613167,0.10405584523136796
-1.4279966607226333,-0.5711986642890534,0.07008910478446251
-1.4279966607226333,-0.42839899821678973,0.04182936016240868
-1.4279966607226333,-0.2855993321445265,0.019851898271338486
-1.4279966607226333,-0.14279966607226324,0.004604116857586771
-1.4279966607226333,0.0,-0.003603583220232298
-1.4279966607226333,0.14279966607226324,-0.004604116857587659
-1.4279966607226333,0.2855993321445265,0.0016228839250774785
-1.4279966607226333,0.42839899821679017,0.014950655349014685
-1.4279966607226333,0.5711986642890534,0.03510788242215179
-1.4279966607226333,0.7139983303613167,0.06168422212992258
-1.4279966607226333,0.8567979964335799,0.09413865683571154
-1.4279966607226333,0.9995976625058436,0.13181050783977039
-1.4279966607226333,1.1423973285781068,0.17393288489230357
-1.4279966607226333,1.28519699465037,0.219648297867426
-1.4279966607226333,1.4279966607226333,0.2680261127893291
-1.4279966607226333,1.5707963267948966,0.31808149685630066
-1.4279966607226333,1.7135959928671598,0.3687954667965444
-1.4279966607226333,1.856395658939423,0.41913563242909035
-1.4279966607226333,1.9991953250116863,0.46807721315070916
-1.4279966607226333,2.1419949910839495,0.5146238995137731
-1.4279966607226333,2.2847946571562137,0.5578281352134894
-1.4279966607226333,2.427594323228477,0.596810406601739
-1.4279966607226333,2.57039398930074,0.6307771470486443
-1.4279966607226333,2.7131936553730034,0.6590368916706977
-1.4279966607226333,2.8559933214452666,0.6810143535617681
-1.4279966607226333,2.99879298751753,0.6962621349755193
-1.4279966607226333,3.141592653589793,0.7044698350533387
-1.2851969946503699,-3.141592653589793,0.6937324439551308
-1.2851969946503699,-2.99879298751753,0.699243367908029
-1.2851969946503699,-2.8559933214452666,0.6974349389009745
-1.2851969946503699,-2.7131936553730034,0.6883439713334725
-1.2851969946503699,-2.5703939893007397,0.6721555310890113
-1.2851969946503699,-2.4275943232284765,0.6491991681273614
-1.2851969946503699,-2.284794657156213,0.619942207797738
-1.2851969946503699,-2.14199499108395,0.5849802374423467
-1.2851969946503699,-1.9991953250116865,0.5450249819556244
-1.2851969946503699,-1.8563956589394233,0.5008898151178409
-1.2851969946503699,-1.7135959928671598,0.45347320165050115
-1.2851969946503699,-1.5707963267948966,0.40374040706557823
-1.2851969946503699,-1.4279966607226333,0.35270384764328555
-1.2851969946503699,-1.2851969946503699,0.3014024805561761
-1.2851969946503699,-1.1423973285781066,0.250880653697219
-1.2851969946503699,-0.9995976625058431,0.20216684576834382
-1.2851969946503699,-0.8567979964335799,0.15625272941996082
-1.2851969946503699,-0.7139983303613167,0.1140729836555453
-1.2851969946503699,-0.5711986642890534,0.07648626646251883
-1.2851969946503699,-0.42839899821678973,0.0442577350117892
-1.2851969946503699,-0.2855993321445265,0.01804346926428424
-1.2851969946503699,-0.14279966607226324,-0.001622883925077978
-1.2851969946503699,0.0,-0.014340974318440614
-1.2851969946503699,0.14279966607226324,-0.019851898271338986
-1.2851969946503699,0.2855993321445265,-0.01804346926428435
-1.2851969946503699,0.42839899821679017,-0.008952501696782411
-1.2851969946503699,0.5711986642890534,0.0072359385476788995
-1.2851969946503699,0.7139983303613167,0.030192301509328723
-1.2851969946503699,0.8567979964335799,0.05944926183895205
-1.2851969946503699,0.9995976625058436,0.09441123219434377
-1.2851969946503699,1.1423973285781068,0.1343664876810654
-1.2851969946503699,1.28519699465037,0.1785016545188493
-1.2851969946503699,1.4279966607226333,0.22591826798618952
-1.2851969946503699,1.5707963267948966,0.2756510625711122
-1.2851969946503699,1.7135959928671598,0.32668762199340495
-1.2851969946503699,1.856395658939423,0.3779889890805137
-1.2851969946503699,1.9991953250116863,0.4285108159394711
-1.2851969946503699,2.1419949910839495,0.47722462386834663
-1.2851969946503699,2.2847946571562137,0.5231387402167295
-1.2851969946503699,2.427594323228477,0.5653184859811449
-1.2851969946503699,2.57039398930074,0.6029052031741714
-1.2851969946503699,2.7131936553730034,0.6351337346249009
-1.2851969946503699,2.8559933214452666,0.6613480003724058
-1.2851969946503699,2.99879298751753,0.681014353561768
-1.2851969946503699,3.141592653589793,0.6937324439551306
-1.1423973285781066,-3.141592653589793,0.6760798272976267
-1.1423973285781066,-2.99879298751753,0.6859155964840916
-1.1423973285781066,-2.8559933214452666,0.6883439713334721
-1.1423973285781066,-2.7131936553730034,0.68331551713669
-1.1423973285781066,-2.5703939893007397,0.6709325987203263
-1.1423973285781066,-2.4275943232284765,0.651447296593951
-1.1423973285781066,-2.284794657156213,0.6252562753178855
-1.1423973285781066,-2.14199499108395,0.5928927085566428
-1.1423973285781066,-1.9991953250116865,0.5550154252006607
-1.1423973285781066,-1.8563956589394233,0.5123954975100031
-1.1423973285781066,-1.7135959928671598,0.4659005443067291
-1.1423973285781066,-1.5707963267948966,0.4164770687576845
-1.1423973285781066,-1.4279966607226333,0.3651311902995137
-1.1423973285781066,-1.2851969946503699,0.31290816294833856
-1.1423973285781066,-1.1423973285781066,0.2608710969422548
-1.1423973285781066,-0.9995976625058431,0.21007931688263942
-1.1423973285781066,-0.8567979964335799,0.1615667969401079
-1.1423973285781066,-0.7139983303613167,0.1163211121221348
-1.1423973285781066,-0.5711986642890534,0.07526333409383401
-1.1423973285781066,-0.42839899821678973,0.03922928081500682
-1.1423973285781066,-0.2855993321445265,0.008952501696781912
-1.1423973285781066,-0.14279966607226324,-0.014950655349015018
-1.1423973285781066,0.0,-0.031993590975944175
-1.1423973285781066,0.14279966607226324,-0.04182936016240929
-1.1423973285781066,0.2855993321445265,-0.04425773501178981
-1.1423973285781066,0.42839899821679017,-0.03922928081500732
-1.1423973285781066,0.5711986642890534,-0.026846362398643575
-1.1423973285781066,0.7139983303613167,-0.007361060272268183
-1.1423973285781066,0.8567979964335799,0.018829961003797413
-1.1423973285781066,0.9995976625058436,0.05119352776504049
-1.1423973285781066,1.1423973285781068,0.08907081112102211
-1.1423973285781066,1.28519699465037,0.1316907388116796
-1.1423973285781066,1.4279966607226333,0.1781856920149536
-1.1423973285781066,1.5707963267948966,0.2276091675639984
-1.1423973285781066,1.7135959928671598,0.2789550460221692
-1.1423973285781066,1.856395658939423,0.3311780733733438
-1.1423973285781066,1.9991953250116863,0.3832151393794278
-1.1423973285781066,2.1419949910839495,0.43400691943904335
-1.1423973285781066,2.2847946571562137,0.4825194393815748
-1.1423973285781066,2.427594323228477,0.5277651241995481
-1.1423973285781066,2.57039398930074,0.5688229022278487
-1.1423973285781066,2.7131936553730034,0.6048569555066756
-1.1423973285781066,2.8559933214452666,0.6351337346249006
-1.1423973285781066,2.99879298751753,0.6590368916706976
-1.1423973285781066,3.141592653589793,0.6760798272976267
-0.9995976625058431,-3.141592653589793,0.6518713414500316
-0.9995976625058431,-2.99879298751753,0.6657583694109547
-0.9995976625058431,-2.8559933214452666,0.672155531089011
-0.9995976625058431,-2.7131936553730034,0.6709325987203264
-0.9995976625058431,-2.5703939893007397,0.6621144676812809
-0.9995976625058431,-2.4275943232284765,0.6458806496904399
-0.9995976625058431,-2.284794657156213,0.6225616184676311
-0.9995976625058431,-2.14199499108395,0.5926320822420194
-0.9995976625058431,-1.9991953250116865,0.5567013200615011
-0.9995976625058431,-1.8563956589394233,0.5155007786283111
-0.9995976625058431,-1.7135959928671598,0.4698691821534783
-0.9995976625058431,-1.5707963267948966,0.4207354583505729
-0.9995976625058431,-1.4279966607226333,0.36909982814626296
-0.9995976625058431,-1.2851969946503699,0.31601344406664655
-0.9995976625058431,-1.1423973285781066,0.2625569918030955
-0.9995976625058431,-0.9995976625058431,0.20981869056801616
-0.9995976625058431,-0.8567979964335799,0.15887214008985379
-0.9995976625058431,-0.7139983303613167,0.11075446521862364
-0.9995976625058431,-0.5711986642890534,0.06644520305478852
-0.9995976625058431,-0.42839899821678973,0.026846362398643187
-0.9995976625058431,-0.2855993321445265,-0.007235938547679399
-0.9995976625058431,-0.14279966607226324,-0.03510788242215224
-0.9995976625058431,0.0,-0.056202076823539615
-0.9995976625058431,0.14279966607226324,-0.07008910478446284
-0.9995976625058431,0.2855993321445265,-0.07648626646251921
-0.9995976625058431,0.42839899821679017,-0.07526333409383434
-0.9995976625058431,0.5711986642890534,-0.06644520305478879
-0.9995976625058431,0.7139983303613167,-0.050211385063947844
-0.9995976625058431,0.8567979964335799,-0.026892353841139527
-0.9995976625058431,0.9995976625058436,0.0030371823844728696
-0.9995976625058431,1.1423973285781068,0.038967944564990864
-0.9995976625058431,1.28519699465037,0.08016848599818088
-0.9995976625058431,1.4279966607226333,0.12580008247301355
-0.9995976625058431,1.5707963267948966,0.17493380627591898
-0.9995976625058431,1.7135959928671598,0.22656943648022898
-0.9995976625058431,1.856395658939423,0.27965582055984517
-0.9995976625058431,1.9991953250116863,0.33311227282339656
-0.9995976625058431,2.1419949910839495,0.3858505740584755
-0.9995976625058431,2.2847946571562137,0.4367971245366381
-0.9995976625058431,2.427594323228477,0.4849147994078681
-0.9995976625058431,2.57039398930074,0.5292240615717032
-0.9995976625058431,2.7131936553730034,0.5688229022278487
-0.9995976625058431,2.8559933214452666,0.6029052031741714
-0.9995976625058431,2.99879298751753,0.6307771470486438
-0.9995976625058431,3.141592653589793,0.6518713414500316
-0.8567979964335799,-3.141592653589793,0.6215998013726936
-0.8567979964335799,-2.99879298751753,0.6391820297031844
-0.8567979964335799,-2.8559933214452666,0.6491991681273611
-0.8567979964335799,-2.7131936553730034,0.651447296593951
-0.8567979964335799,-2.5703939893007397,0.6458806496904398
-0.8567979964335799,-2.4275943232284765,0.6326125482949
-0.8567979964335799,-2.284794657156213,0.6119130926896994
-0.8567979964335799,-2.14199499108395,0.5842036640986591
-0.8567979964335799,-1.9991953250116865,0.5500483465804993
-0.8567979964335799,-1.8563956589394233,0.5101424439040879
-0.8567979964335799,-1.7135959928671598,0.46529832516879566
-0.8567979964335799,-1.5707963267948966,0.4164288873123142
-0.8567979964335799,-1.4279966607226333,0.3645289711615802
-0.8567979964335799,-1.2851969946503699,0.3106551093424233
-0.8567979964335799,-1.1423973285781066,0.25590401832209325
-0.8567979964335799,-0.9995976625058431,0.20139027242465607
-0.8567979964335799,-0.8567979964335799,0.1482236143119216
-0.8567979964335799,-0.7139983303613167,0.09748636382308357
-0.8567979964335799,-0.5711986642890534,0.05021138506394757
-0.8567979964335799,-0.42839899821678973,0.007361060272267683
-0.8567979964335799,-0.2855993321445265,-0.030192301509329
-0.8567979964335799,-0.14279966607226324,-0.06168422212992275
-0.8567979964335799,0.0,-0.08647361690087763
-0.8567979964335799,0.14279966607226324,-0.10405584523136835
-0.8567979964335799,0.2855993321445265,-0.11407298365554552
-0.8567979964335799,0.42839899821679017,-0.11632111212213503
-0.8567979964335799,0.5711986642890534,-0.11075446521862392
-0.8567979964335799,0.7139983303613167,-0.09748636382308407
-0.8567979964335799,0.8567979964335799,-0.07678690821788292
-0.8567979964335799,0.9995976625058436,-0.049077479626842724
-0.8567979964335799,1.1423973285781068,-0.014922162108682802
-0.8567979964335799,1.28519699465037,0.024983740567728674
-0.8567979964335799,1.4279966607226333,0.06982785930302038
-0.8567979964335799,1.5707963267948966,0.11869729715950167
-0.8567979964335799,1.7135959928671598,0.17059721331023586
-0.8567979964335799,1.856395658939423,0.22447107512939246
-0.8567979964335799,1.9991953250116863,0.2792221661497228
-0.8567979964335799,2.1419949910839495,0.33373591204715986
-0.8567979964335799,2.2847946571562137,0.3869025701598946
-0.8567979964335799,2.427594323228477,0.4376398206487324
-0.8567979964335799,2.57039398930074,0.48491479940786864
-0.8567979964335799,2.7131936553730034,0.5277651241995479
-0.8567979964335799,2.8559933214452666,0.5653184859811449
-0.8567979964335799,2.99879298751753,0.5968104066017389
-0.8567979964335799,3.141592653589793,0.6215998013726936
-0.7139983303613167,-3.141592653589793,0.5858814483256742
-0.7139983303613167,-2.99879298751753,0.6067275949973949
-0.7139983303613167,-2.8559933214452666,0.6199422077977379
-0.7139983303613167,-2.7131936553730034,0.6252562753178855
-0.7139983303613167,-2.5703939893007397,0.6225616184676314
-0.7139983303613167,-2.4275943232284765,0.6119130926896988
-0.7139983303613167,-2.284794657156213,0.5935274712611136
-0.7139983303613167,-2.14199499108395,0.567779032414409
-0.7139983303613167,-1.9991953250116865,0.5351919401121358
-0.7139983303613167,-1.8563956589394233,0.49642957358015605
-0.7139983303613167,-1.7135959928671598,0.45228102281962534
-0.7139983303613167,-1.5707963267948966,0.40364502501012156
-0.7139983303613167,-1.4279966607226333,0.35151166881241014
-0.7139983303613167,-1.2851969946503699,0.2969422390184915
-0.7139983303613167,-1.1423973285781066,0.2410476118537302
-0.7139983303613167,-0.9995976625058431,0.1849656407404061
-0.7139983303613167,-0.8567979964335799,0.1298379928833363
-0.7139983303613167,-0.7139983303613167,0.07678690821788281
-0.7139983303613167,-0.5711986642890534,0.026892353841139305
-0.7139983303613167,-0.42839899821678973,-0.018829961003797857
-0.7139983303613167,-0.2855993321445265,-0.05944926183895227
-0.7139983303613167,-0.14279966607226324,-0.09413865683571204
-0.7139983303613167,0.0,-0.12219196994789705
-0.7139983303613167,0.14279966607226324,-0.14303811661961785
-0.7139983303613167,0.2855993321445265,-0.15625272941996082
-0.7139983303613167,0.42839899821679017,-0.1615667969401079
-0.7139983303613167,0.5711986642890534,-0.158872140089854
-0.7139983303613167,0.7139983303613167,-0.14822361431192171
-0.7139983303613167,0.8567979964335799,-0.1298379928833367
-0.7139983303613167,0.9995976625058436,-0.10408955403663156
-0.7139983303613167,1.1423973285781068,-0.07150246173435881
-0.7139983303613167,1.28519699465037,-0.03274009520237864
-0.7139983303613167,1.4279966607226333,0.011408455558152064
-0.7139983303613167,1.5707963267948966,0.06004445336765574
-0.7139983303613167,1.7135959928671598,0.11217780956536749
-0.7139983303613167,1.856395658939423,0.16674723935928526
-0.7139983303613167,1.9991953250116863,0.22264186652404666
-0.7139983303613167,2.1419949910839495,0.278723837637371
-0.7139983303613167,2.2847946571562137,0.3338514854944409
-0.7139983303613167,2.427594323228477,0.3869025701598947
-0.7139983303613167,2.57039398930074,0.4367971245366382
-0.7139983303613167,2.7131936553730034,0.48251943938157493
-0.7139983303613167,2.8559933214452666,0.5231387402167293
-0.7139983303613167,2.99879298751753,0.557828135213489
-0.7139983303613167,3.141592653589793,0.5858814483256741
-0.5711986642890534,-3.141592653589793,0.5454434049737871
-0.5711986642890534,-2.99879298751753,0.5690557439933365
-0.5711986642890534,-2.8559933214452666,0.5849802374423462
-0.5711986642890534,-2.7131936553730034,0.5928927085566421
-0.5711986642890534,-2.5703939893007397,0.592632082242019
-0.5711986642890534,-2.4275943232284765,0.5842036640986588
-0.5711986642890534,-2.284794657156213,0.5677790324144087
-0.5711986642890534,-2.14199499108395,0.5436925453256346
-0.5711986642890534,-1.9991953250116865,0.5124345342497699
-0.5711986642890534,-1.8563956589394233,0.4746413221516599
-0.5711986642890534,-1.7135959928671598,0.43108226984299747
-0.5711986642890534,-1.5707963267948966,0.38264411401485343
-0.5711986642890534,-1.4279966607226333,0.33031291583578226
-0.5711986642890534,-1.2851969946503699,0.2751539875899951
-0.5711986642890534,-1.1423973285781066,0.218290205991364
-0.5711986642890534,-0.9995976625058431,0.16087915365163152
-0.5711986642890534,-0.8567979964335799,0.10408955403663112
-0.5711986642890534,-0.7139983303613167,0.0490774796268425
-0.5711986642890534,-0.5711986642890534,-0.0030371823844733137
-0.5711986642890534,-0.42839899821678973,-0.051193527765040936
-0.5711986642890534,-0.2855993321445265,-0.09441123219434433
-0.5711986642890534,-0.14279966607226324,-0.13181050783977077
-0.5711986642890534,0.0,-0.16263001329978438
-0.5711986642890534,0.14279966607226324,-0.1862423523193339
-0.5711986642890534,0.2855993321445265,-0.20216684576834398
-0.5711986642890534,0.42839899821679017,-0.2100793168826398
-0.5711986642890534,0.5711986642890534,-0.20981869056801677
-0.5711986642890534,0.7139983303613167,-0.2013902724246564
-0.5711986642890534,0.8567979964335799,-0.1849656407404064
-0.5711986642890534,0.9995976625058436,-0.16087915365163186
-0.5711986642890534,1.1423973285781068,-0.1296211425757673
-0.5711986642890534,1.28519699465037,-0.09182793047765686
-0.5711986642890534,1.4279966607226333,-0.04826887816899439
-0.5711986642890534,1.5707963267948966,0.00016927765914953596
-0.5711986642890534,1.7135959928671598,0.05250047583822104
-0.5711986642890534,1.856395658939423,0.10765940408400704
-0.5711986642890534,1.9991953250116863,0.1645231856826384
-0.5711986642890534,2.1419949910839495,0.22193423802237083
-0.5711986642890534,2.2847946571562137,0.27872383763737163
-0.5711986642890534,2.427594323228477,0.3337359120471599
-0.5711986642890534,2.57039398930074,0.38585057405847567
-0.5711986642890534,2.7131936553730034,0.43400691943904324
-0.5711986642890534,2.8559933214452666,0.47722462386834663
-0.5711986642890534,2.99879298751753,0.514623899513773
-0.5711986642890534,3.141592653589793,0.5454434049737871
-0.42839899821678973,-3.141592653589793,0.501108873265988
-0.42839899821678973,-2.99879298751753,0.5269333669408031
-0.42839899821678973,-2.8559933214452666,0.5450249819556242
-0.42839899821678973,-2.7131936553730034,0.5550154252006605
-0.42839899821678973,-2.5703939893007397,0.5567013200615012
-0.42839899821678973,-2.4275943232284765,0.5500483465804991
-0.42839899821678973,-2.284794657156213,0.5351919401121359
-0.42839899821678973,-2.14199499108395,0.5124345342497698
-0.42839899821678973,-1.9991953250116865,0.4822394041498187
-0.42839899821678973,-1.8563956589394233,0.44522123558555327
-0.42839899821678973,-1.7135959928671598,0.40213361171735906
-0.42839899821678973,-1.5707963267948966,0.35385367231274634
-0.42839899821678973,-1.4279966607226333,0.30136425771014375
-0.42839899821678973,-1.2851969946503699,0.24573390102388892
-0.42839899821678973,-1.1423973285781066,0.18809507589141294
-0.42839899821678973,-0.9995976625058431,0.12962114257576707
-0.42839899821678973,-0.8567979964335799,0.07150246173435815
-0.42839899821678973,-0.7139983303613167,0.014922162108682857
-0.42839899821678973,-0.5711986642890534,-0.03896794456499125
-0.42839899821678973,-0.42839899821678973,-0.08907081112102266
-0.42839899821678973,-0.2855993321445265,-0.13436648768106607
-0.42839899821678973,-0.14279966607226324,-0.17393288489230385
-0.42839899821678973,0.0,-0.206964545007583
-0.42839899821678973,0.14279966607226324,-0.23278903868239786
-0.42839899821678973,0.2855993321445265,-0.25088065369721935
-0.42839899821678973,0.42839899821679017,-0.26087109694225535
-0.42839899821678973,0.5711986642890534,-0.2625569918030959
-0.42839899821678973,0.7139983303613167,-0.25590401832209364
-0.42839899821678973,0.8567979964335799,-0.24104761185373075
-0.42839899821678973,0.9995976625058436,-0.21829020599136445
-0.42839899821678973,1.1423973285781068,-0.18809507589141355
-0.42839899821678973,1.28519699465037,-0.1510769073271483
-0.42839899821678973,1.4279966607226333,-0.10798928345895387
-0.42839899821678973,1.5707963267948966,-0.05970934405434075
-0.42839899821678973,1.7135959928671598,-0.00721992945173866
-0.42839899821678973,1.856395658939423,0.04841042723451594
-0.42839899821678973,1.9991953250116863,0.10604925236699203
-0.42839899821678973,2.1419949910839495,0.16452318568263813
-0.42839899821678973,2.2847946571562137,0.22264186652404716
-0.42839899821678973,2.427594323228477,0.27922216614972273
-0.42839899821678973,2.57039398930074,0.3331122728233963
-0.42839899821678973,2.7131936553730034,0.38321513937942775
-0.42839899821678973,2.8559933214452666,0.42851081593947105
-0.42839899821678973,2.99879298751753,0.46807721315070916
-0.42839899821678973,3.141592653589793,0.501108873265988
-0.2855993321445265,-3.141592653589793,0.4537803764176176
-0.2855993321445265,-2.99879298751753,0.4812179539656808
-0.2855993321445265,-2.8559933214452666,0.5008898151178406
-0.2855993321445265,-2.7131936553730034,0.5123954975100035
-0.2855993321445265,-2.5703939893007397,0.5155007786283111
-0.2855993321445265,-2.4275943232284765,0.5101424439040876
-0.2855993321445265,-2.284794657156213,0.49642957358015594
-0.2855993321445265,-2.14199499108395,0.4746413221516599
-0.2855993321445265,-1.9991953250116865,0.4452212355855534
-0.2855993321445265,-1.8563956589394233,0.40876822200380036
-0.2855993321445265,-1.7135959928671598,0.3660243596411136
-0.2855993321445265,-1.5707963267948966,0.31785979027207834
-0.2855993321445265,-1.4279966607226333,0.26525500563389826
-0.2855993321445265,-1.2851969946503699,0.20928088744213613
-0.2855993321445265,-1.1423973285781066,0.15107690732714785
-0.2855993321445265,-0.9995976625058431,0.09182793047765675
-0.2855993321445265,-0.8567979964335799,0.03274009520237825
-0.2855993321445265,-0.7139983303613167,-0.024983740567728563
-0.2855993321445265,-0.5711986642890534,-0.08016848599818116
-0.2855993321445265,-0.42839899821678973,-0.13169073881168014
-0.2855993321445265,-0.2855993321445265,-0.17850165451884975
-0.2855993321445265,-0.14279966607226324,-0.21964829786742635
-0.2855993321445265,0.0,-0.25429304185595364
-0.2855993321445265,0.14279966607226324,-0.28173061940401667
-0.2855993321445265,0.2855993321445265,-0.3014024805561765
-0.2855993321445265,0.42839899821679017,-0.31290816294833906
-0.2855993321445265,0.5711986642890534,-0.31601344406664716
-0.2855993321445265,0.7139983303613167,-0.31065510934242346
-0.2855993321445265,0.8567979964335799,-0.29694223901849215
-0.2855993321445265,0.9995976625058436,-0.27515398758999554
-0.2855993321445265,1.1423973285781068,-0.2457339010238896
-0.2855993321445265,1.28519699465037,-0.20928088744213613
-0.2855993321445265,1.4279966607226333,-0.16653702507944967
-0.2855993321445265,1.5707963267948966,-0.11837245571041377
-0.2855993321445265,1.7135959928671598,-0.06576767107223436
-0.2855993321445265,1.856395658939423,-0.009793552880472178
-0.2855993321445265,1.9991953250116863,0.04841042723451616
-0.2855993321445265,2.1419949910839495,0.10765940408400726
-0.2855993321445265,2.2847946571562137,0.1667472393592857
-0.2855993321445265,2.427594323228477,0.2244710751293929
-0.2855993321445265,2.57039398930074,0.27965582055984506
-0.2855993321445265,2.7131936553730034,0.33117807337334415
-0.2855993321445265,2.8559933214452666,0.3779889890805136
-0.2855993321445265,2.99879298751753,0.4191356324290906
-0.2855993321445265,3.141592653589793,0.4537803764176176
-0.14279966607226324,-3.141592653589793,0.40442138614039314
-0.14279966607226324,-2.99879298751753,0.4328401390437777
-0.14279966607226324,-2.8559933214452666,0.45347320165050076
-0.14279966607226324,-2.7131936553730034,0.4659005443067291
-0.14279966607226324,-2.5703939893007397,0.4698691821534786
-0.14279966607226324,-2.4275943232284765,0.4652983251687953
-0.14279966607226324,-2.284794657156213,0.45228102281962523
-0.14279966607226324,-2.14199499108395,0.43108226984299747
-0.14279966607226324,-1.9991953250116865,0.4021336117173592
-0.14279966607226324,-1.8563956589394233,0.3660243596411137
-0.14279966607226324,-1.7135959928671598,0.3234895938560485
-0.14279966607226324,-1.5707963267948966,0.2753951995334123
-0.14279966607226324,-1.4279966607226333,0.22272023984883293
-0.14279966607226324,-1.2851969946503699,0.166537025079449
-0.14279966607226324,-1.1423973285781066,0.10798928345895342
-0.14279966607226324,-0.9995976625058431,0.048268878168994334
-0.14279966607226324,-0.8567979964335799,-0.011408455558152286
-0.14279966607226324,-0.7139983303613167,-0.06982785930302049
-0.14279966607226324,-0.5711986642890534,-0.125800082473014
-0.14279966607226324,-0.42839899821678973,-0.17818569201495388
-0.14279966607226324,-0.2855993321445265,-0.22591826798618975
-0.14279966607226324,-0.14279966607226324,-0.2680261127893295
-0.14279966607226324,0.0,-0.30365203213317804
-0.14279966607226324,0.14279966607226324,-0.3320707850365624
-0.14279966607226324,0.2855993321445265,-0.35270384764328566
-0.14279966607226324,0.42839899821679017,-0.36513119029951396
-0.14279966607226324,0.5711986642890534,-0.3690998281462633
-0.14279966607226324,0.7139983303613167,-0.3645289711615804
-0.14279966607226324,0.8567979964335799,-0.35151166881241025
-0.14279966607226324,0.9995976625058436,-0.3303129158357819
-0.14279966607226324,1.1423973285781068,-0.3013642577101442
-0.14279966607226324,1.28519699465037,-0.2652550056338985
-0.14279966607226324,1.4279966607226333,-0.22272023984883338
-0.14279966607226324,1.5707963267948966,-0.17462584552619687
-0.14279966607226324,1.7135959928671598,-0.121950885841618
-0.14279966607226324,1.856395658939423,-0.06576767107223436
-0.14279966607226324,1.9991953250116863,-0.007219929451738494
-0.14279966607226324,2.1419949910839495,0.052500475838220706
-0.14279966607226324,2.2847946571562137,0.11217780956536771
-0.14279966607226324,2.427594323228477,0.17059721331023603
-0.14279966607226324,2.57039398930074,0.22656943648022898
-0.14279966607226324,2.7131936553730034,0.27895504602216925
-0.14279966607226324,2.8559933214452666,0.32668762199340495
-0.14279966607226324,2.99879298751753,0.36879546679654485
-0.14279966607226324,3.141592653589793,0.40442138614039314
0.0,-3.141592653589793,0.35403670913678553
0.0,-2.99879298751753,0.3827847549768063
0.0,-2.8559933214452666,0.4037404070655781
0.0,-2.7131936553730034,0.4164770687576843
0.0,-2.5703939893007397,0.42073545835057313
0.0,-2.4275943232284765,0.41642888731231387
0.0,-2.284794657156213,0.40364502501012145
0.0,-2.14199499108395,0.3826441140148531
0.0,-1.9991953250116865,0.35385367231274567
0.0,-1.8563956589394233,0.31785979027207834
0.0,-1.7135959928671598,0.2753951995334124
0.0,-1.5707963267948966,0.2273243567064206
0.0,-1.4279966607226333,0.17462584552619675
0.0,-1.2851969946503699,0.11837245571041366
0.0,-1.1423973285781066,0.059709344054340585
0.0,-0.9995976625058431,-0.00016927765914992454
0.0,-0.8567979964335799,-0.06004445336765629
0.0,-0.7139983303613167,-0.11869729715950189
0.0,-0.5711986642890534,-0.1749338062759193
0.0,-0.42839899821678973,-0.22760916756399852
0.0,-0.2855993321445265,-0.2756510625711124
0.0,-0.14279966607226324,-0.31808149685630094
0.0,0.0,-0.3540367091367858
0.0,0.14279966607226324,-0.3827847549768064
0.0,0.2855993321445265,-0.4037404070655785
0.0,0.42839899821679017,-0.4164770687576847
0.0,0.5711986642890534,-0.4207354583505733
0.0,0.7139983303613167,-0.4164288873123144
0.0,0.8567979964335799,-0.4036450250101217
0.0,0.9995976625058436,-0.3826441140148532
0.0,1.1423973285781068,-0.35385367231274645
0.0,1.28519699465037,-0.3178597902720781
0.0,1.4279966607226333,-0.2753951995334124
0.0,1.5707963267948966,-0.2273243567064202
0.0,1.7135959928671598,-0.17462584552619703
0.0,1.856395658939423,-0.1183724557104141
0.0,1.9991953250116863,-0.05970934405434103
0.0,2.1419949910839495,0.00016927765914931392
0.0,2.2847946571562137,0.06004445336765596
0.0,2.427594323228477,0.11869729715950195
0.0,2.57039398930074,0.17493380627591892
0.0,2.7131936553730034,0.2276091675639983
0.0,2.8559933214452666,0.27565106257111216
0.0,2.99879298751753,0.3180814968563007
0.0,3.141592653589793,0.35403670913678553
0.14279966607226324,-3.141592653589793,0.3036520321331781
0.14279966607226324,-2.99879298751753,0.33207078503656223
0.14279966607226324,-2.8559933214452666,0.35270384764328516
0.14279966607226324,-2.7131936553730034,0.36513119029951385
0.14279966607226324,-2.5703939893007397,0.3690998281462628
0.14279966607226324,-2.4275943232284765,0.3645289711615802
0.14279966607226324,-2.284794657156213,0.35151166881240964
0.14279966607226324,-2.14199499108395,0.33031291583578165
0.14279966607226324,-1.9991953250116865,0.3013642577101438
0.14279966607226324,-1.8563956589394233,0.2652550056338981
0.14279966607226324,-1.7135959928671598,0.22272023984883266
0.14279966607226324,-1.5707963267948966,0.17462584552619648
0.14279966607226324,-1.4279966607226333,0.12195088584161767
0.14279966607226324,-1.2851969946503699,0.06576767107223375
0.14279966607226324,-1.1423973285781066,0.007219929451737939
0.14279966607226324,-0.9995976625058431,-0.052500475838221206
0.14279966607226324,-0.8567979964335799,-0.11217780956536777
0.14279966607226324,-0.7139983303613167,-0.1705972133102362
0.14279966607226324,-0.5711986642890534,-0.22656943648022937
0.14279966607226324,-0.42839899821678973,-0.2789550460221696
0.14279966607226324,-0.2855993321445265,-0.3266876219934052
0.14279966607226324,-0.14279966607226324,-0.3687954667965448
0.14279966607226324,0.0,-0.4044213861403934
0.14279966607226324,0.14279966607226324,-0.43284013904377777
0.14279966607226324,0.2855993321445265,-0.4534732016505011
0.14279966607226324,0.42839899821679017,-0.4659005443067294
0.14279966607226324,0.5711986642890534,-0.46986918215347867
0.14279966607226324,0.7139983303613167,-0.46529832516879593
0.14279966607226324,0.8567979964335799,-0.4522810228196257
0.14279966607226324,0.9995976625058436,-0.4310822698429973
0.14279966607226324,1.1423973285781068,-0.40213361171735956
0.14279966607226324,1.28519699465037,-0.36602435964111396
0.14279966607226324,1.4279966607226333,-0.3234895938560487
0.14279966607226324,1.5707963267948966,-0.2753951995334122
0.14279966607226324,1.7135959928671598,-0.22272023984883338
0.14279966607226324,1.856395658939423,-0.16653702507944979
0.14279966607226324,1.9991953250116863,-0.10798928345895387
0.14279966607226324,2.1419949910839495,-0.04826887816899478
0.14279966607226324,2.2847946571562137,0.011408455558152342
0.14279966607226324,2.427594323228477,0.06982785930302055
0.14279966607226324,2.57039398930074,0.12580008247301394
0.14279966607226324,2.7131936553730034,0.17818569201495343
0.14279966607226324,2.8559933214452666,0.22591826798618936
0.14279966607226324,2.99879298751753,0.26802611278932914
0.14279966607226324,3.141592653589793,0.3036520321331781
0.2855993321445265,-3.141592653589793,0.2542930418559533
0.2855993321445265,-2.99879298751753,0.28173061940401617
0.2855993321445265,-2.8559933214452666,0.30140248055617674
0.2855993321445265,-2.7131936553730034,0.31290816294833884
0.2855993321445265,-2.5703939893007397,0.31601344406664694
0.2855993321445265,-2.4275943232284765,0.31065510934242374
0.2855993321445265,-2.284794657156213,0.29694223901849176
0.2855993321445265,-2.14199499108395,0.2751539875899956
0.2855993321445265,-1.9991953250116865,0.2457339010238893
0.2855993321445265,-1.8563956589394233,0.20928088744213597
0.2855993321445265,-1.7135959928671598,0.16653702507944929
0.2855993321445265,-1.5707963267948966,0.11837245571041416
0.2855993321445265,-1.4279966607226333,0.06576767107223397
0.2855993321445265,-1.2851969946503699,0.009793552880471568
0.2855993321445265,-1.1423973285781066,-0.04841042723451622
0.2855993321445265,-0.9995976625058431,-0.10765940408400748
0.2855993321445265,-0.8567979964335799,-0.16674723935928548
0.2855993321445265,-0.7139983303613167,-0.22447107512939257
0.2855993321445265,-0.5711986642890534,-0.2796558205598454
0.2855993321445265,-0.42839899821678973,-0.3311780733733443
0.2855993321445265,-0.2855993321445265,-0.37798898908051387
0.2855993321445265,-0.14279966607226324,-0.41913563242909063
0.2855993321445265,0.0,-0.4537803764176178
0.2855993321445265,0.14279966607226324,-0.4812179539656809
0.2855993321445265,0.2855993321445265,-0.5008898151178408
0.2855993321445265,0.42839899821679017,-0.5123954975100031
0.2855993321445265,0.5711986642890534,-0.5155007786283112
0.2855993321445265,0.7139983303613167,-0.5101424439040876
0.2855993321445265,0.8567979964335799,-0.4964295735801561
0.2855993321445265,0.9995976625058436,-0.4746413221516596
0.2855993321445265,1.1423973285781068,-0.4452212355855537
0.2855993321445265,1.28519699465037,-0.4087682220038004
0.2855993321445265,1.4279966607226333,-0.3660243596411139
0.2855993321445265,1.5707963267948966,-0.3178597902720781
0.2855993321445265,1.7135959928671598,-0.2652550056338984
0.2855993321445265,1.856395658939423,-0.2092808874421362
0.2855993321445265,1.9991953250116863,-0.1510769073271479
0.2855993321445265,2.1419949910839495,-0.09182793047765697
0.2855993321445265,2.2847946571562137,-0.03274009520237836
0.2855993321445265,2.427594323228477,0.02498374056772862
0.2855993321445265,2.57039398930074,0.08016848599818105
0.2855993321445265,2.7131936553730034,0.13169073881167997
0.2855993321445265,2.8559933214452666,0.17850165451884964
0.2855993321445265,2.99879298751753,0.21964829786742618
0.2855993321445265,3.141592653589793,0.2542930418559533
0.42839899821679017,-3.141592653589793,0.20696454500758243
0.42839899821679017,-2.99879298751753,0.23278903868239742
0.42839899821679017,-2.8559933214452666,0.2508806536972191
0.42839899821679017,-2.7131936553730034,0.26087109694225474
0.42839899821679017,-2.5703939893007397,0.26255699180309566
0.42839899821679017,-2.4275943232284765,0.2559040183220932
0.42839899821679017,-2.284794657156213,0.24104761185373025
0.42839899821679017,-2.14199499108395,0.21829020599136417
0.42839899821679017,-1.9991953250116865,0.1880950758914135
0.42839899821679017,-1.8563956589394233,0.15107690732714796
0.42839899821679017,-1.7135959928671598,0.10798928345895353
0.42839899821679017,-1.5707963267948966,0.059709344054340585
0.42839899821679017,-1.4279966607226333,0.007219929451738216
0.42839899821679017,-1.2851969946503699,-0.048410427234516495
0.42839899821679017,-1.1423973285781066,-0.10604925236699259
0.42839899821679017,-0.9995976625058431,-0.1645231856826388
0.42839899821679017,-0.8567979964335799,-0.22264186652404727
0.42839899821679017,-0.7139983303613167,-0.2792221661497229
0.42839899821679017,-0.5711986642890534,-0.333112272823397
0.42839899821679017,-0.42839899821678973,-0.3832151393794283
0.42839899821679017,-0.2855993321445265,-0.4285108159394716
0.42839899821679017,-0.14279966607226324,-0.4680772131507096
0.42839899821679017,0.0,-0.5011088732659885
0.42839899821679017,0.14279966607226324,-0.5269333669408035
0.42839899821679017,0.2855993321445265,-0.5450249819556248
0.42839899821679017,0.42839899821679017,-0.5550154252006612
0.42839899821679017,0.5711986642890534,-0.5567013200615014
0.42839899821679017,0.7139983303613167,-0.5500483465804993
0.42839899821679017,0.8567979964335799,-0.5351919401121363
0.42839899821679017,0.9995976625058436,-0.51243453424977
0.42839899821679017,1.1423973285781068,-0.482239404149819
0.42839899821679017,1.28519699465037,-0.44522123558555377
0.42839899821679017,1.4279966607226333,-0.4021336117173595
0.42839899821679017,1.5707963267948966,-0.3538536723127464
0.42839899821679017,1.7135959928671598,-0.30136425771014397
0.42839899821679017,1.856395658939423,-0.2457339010238896
0.42839899821679017,1.9991953250116863,-0.1880950758914136
0.42839899821679017,2.1419949910839495,-0.12962114257576762
0.42839899821679017,2.2847946571562137,-0.07150246173435859
0.42839899821679017,2.427594323228477,-0.014922162108682857
0.42839899821679017,2.57039398930074,0.0389679445649912
0.42839899821679017,2.7131936553730034,0.08907081112102222
0.42839899821679017,2.8559933214452666,0.13436648768106563
0.42839899821679017,2.99879298751753,0.17393288489230374
0.42839899821679017,3.141592653589793,0.20696454500758243
0.5711986642890534,-3.141592653589793,0.16263001329978377
0.5711986642890534,-2.99879298751753,0.18624235231933362
0.5711986642890534,-2.8559933214452666,0.20216684576834354
0.5711986642890534,-2.7131936553730034,0.21007931688263953
0.5711986642890534,-2.5703939893007397,0.20981869056801672
0.5711986642890534,-2.4275943232284765,0.20139027242465612
0.5711986642890534,-2.284794657156213,0.1849656407404061
0.5711986642890534,-2.14199499108395,0.16087915365163175
0.5711986642890534,-1.9991953250116865,0.12962114257576696
0.5711986642890534,-1.8563956589394233,0.09182793047765647
0.5711986642890534,-1.7135959928671598,0.04826887816899428
0.5711986642890534,-1.5707963267948966,-0.00016927765914986903
0.5711986642890534,-1.4279966607226333,-0.05250047583822126
0.5711986642890534,-1.2851969946503699,-0.1076594040840077
0.5711986642890534,-1.1423973285781066,-0.16452318568263868
0.5711986642890534,-0.9995976625058431,-0.2219342380223711
0.5711986642890534,-0.8567979964335799,-0.2787238376373714
0.5711986642890534,-0.7139983303613167,-0.33373591204716013
0.5711986642890534,-0.5711986642890534,-0.38585057405847606
0.5711986642890534,-0.42839899821678973,-0.4340069194390437
0.5711986642890534,-0.2855993321445265,-0.477224623868347
0.5711986642890534,-0.14279966607226324,-0.5146238995137735
0.5711986642890534,0.0,-0.5454434049737871
0.5711986642890534,0.14279966607226324,-0.5690557439933366
0.5711986642890534,0.2855993321445265,-0.5849802374423466
0.5711986642890534,0.42839899821679017,-0.5928927085566424
0.5711986642890534,0.5711986642890534,-0.5926320822420195
0.5711986642890534,0.7139983303613167,-0.584203664098659
0.5711986642890534,0.8567979964335799,-0.5677790324144092
0.5711986642890534,0.9995976625058436,-0.5436925453256346
0.5711986642890534,1.1423973285781068,-0.51243453424977
0.5711986642890534,1.28519699465037,-0.4746413221516597
0.5711986642890534,1.4279966607226333,-0.43108226984299725
0.5711986642890534,1.5707963267948966,-0.38264411401485304
0.5711986642890534,1.7135959928671598,-0.3303129158357818
0.5711986642890534,1.856395658939423,-0.27515398758999554
0.5711986642890534,1.9991953250116863,-0.2182902059913644
0.5711986642890534,2.1419949910839495,-0.16087915365163197
0.5711986642890534,2.2847946571562137,-0.10408955403663123
0.5711986642890534,2.427594323228477,-0.04907747962684261
0.5711986642890534,2.57039398930074,0.0030371823844728696
0.5711986642890534,2.7131936553730034,0.051193527765040325
0.5711986642890534,2.8559933214452666,0.094411232194344
0.5711986642890534,2.99879298751753,0.13181050783977055
0.5711986642890534,3.141592653589793,0.162630013299784
0.7139983303613167,-3.141592653589793,0.1221919699478966
0.7139983303613167,-2.99879298751753,0.14303811661961696
0.7139983303613167,-2.8559933214452666,0.15625272941996016
0.7139983303613167,-2.7131936553730034,0.16156679694010756
0.7139983303613167,-2.5703939893007397,0.15887214008985384
0.7139983303613167,-2.4275943232284765,0.148223614311921
0.7139983303613167,-2.284794657156213,0.12983799288333664
0.7139983303613167,-2.14199499108395,0.10408955403663123
0.7139983303613167,-1.9991953250116865,0.07150246173435837
0.7139983303613167,-1.8563956589394233,0.032740095202378416
0.7139983303613167,-1.7135959928671598,-0.011408455558152397
0.7139983303613167,-1.5707963267948966,-0.0600444533676564
0.7139983303613167,-1.4279966607226333,-0.1121778095653676
0.7139983303613167,-1.2851969946503699,-0.16674723935928626
0.7139983303613167,-1.1423973285781066,-0.22264186652404705
0.7139983303613167,-0.9995976625058431,-0.27872383763737163
0.7139983303613167,-0.8567979964335799,-0.3338514854944413
0.7139983303613167,-0.7139983303613167,-0.3869025701598948
0.7139983303613167,-0.5711986642890534,-0.4367971245366386
0.7139983303613167,-0.42839899821678973,-0.48251943938157543
0.7139983303613167,-0.2855993321445265,-0.5231387402167298
0.7139983303613167,-0.14279966607226324,-0.5578281352134896
0.7139983303613167,0.0,-0.5858814483256746
0.7139983303613167,0.14279966607226324,-0.6067275949973954
0.7139983303613167,0.2855993321445265,-0.6199422077977387
0.7139983303613167,0.42839899821679017,-0.6252562753178859
0.7139983303613167,0.5711986642890534,-0.6225616184676317
0.7139983303613167,0.7139983303613167,-0.6119130926896994
0.7139983303613167,0.8567979964335799,-0.5935274712611144
0.7139983303613167,0.9995976625058436,-0.567779032414409
0.7139983303613167,1.1423973285781068,-0.5351919401121366
0.7139983303613167,1.28519699465037,-0.4964295735801563
0.7139983303613167,1.4279966607226333,-0.4522810228196258
0.7139983303613167,1.5707963267948966,-0.4036450250101218
0.7139983303613167,1.7135959928671598,-0.3515116688124102
0.7139983303613167,1.856395658939423,-0.29694223901849237
0.7139983303613167,1.9991953250116863,-0.2410476118537307
0.7139983303613167,2.1419949910839495,-0.18496564074040633
0.7139983303613167,2.2847946571562137,-0.12983799288333653
0.7139983303613167,2.427594323228477,-0.07678690821788337
0.7139983303613167,2.57039398930074,-0.026892353841139527
0.7139983303613167,2.7131936553730034,0.01882996100379708
0.7139983303613167,2.8559933214452666,0.05944926183895183
0.7139983303613167,2.99879298751753,0.09413865683571121
0.7139983303613167,3.141592653589793,0.12219196994789638
0.8567979964335799,-3.141592653589793,0.08647361690087774
0.8567979964335799,-2.99879298751753,0.10405584523136835
0.8567979964335799,-2.8559933214452666,0.11407298365554519
0.8567979964335799,-2.7131936553730034,0.11632111212213503
0.8567979964335799,-2.5703939893007397,0.11075446521862409
0.8567979964335799,-2.4275943232284765,0.09748636382308429
0.8567979964335799,-2.284794657156213,0.07678690821788314
0.8567979964335799,-2.14199499108395,0.04907747962684328
0.8567979964335799,-1.9991953250116865,0.014922162108683135
0.8567979964335799,-1.8563956589394233,-0.02498374056772834
0.8567979964335799,-1.7135959928671598,-0.06982785930302038
0.8567979964335799,-1.5707963267948966,-0.1186972971595015
0.8567979964335799,-1.4279966607226333,-0.17059721331023547
0.8567979964335799,-1.2851969946503699,-0.22447107512939268
0.8567979964335799,-1.1423973285781066,-0.2792221661497223
0.8567979964335799,-0.9995976625058431,-0.3337359120471599
0.8567979964335799,-0.8567979964335799,-0.38690257015989465
0.8567979964335799,-0.7139983303613167,-0.4376398206487323
0.8567979964335799,-0.5711986642890534,-0.48491479940786847
0.8567979964335799,-0.42839899821678973,-0.5277651241995482
0.8567979964335799,-0.2855993321445265,-0.5653184859811451
0.8567979964335799,-0.14279966607226324,-0.5968104066017388
0.8567979964335799,0.0,-0.6215998013726936
0.8567979964335799,0.14279966607226324,-0.6391820297031843
0.8567979964335799,0.2855993321445265,-0.6491991681273614
0.8567979964335799,0.42839899821679017,-0.6514472965939508
0.8567979964335799,0.5711986642890534,-0.64588064969044
0.8567979964335799,0.7139983303613167,-0.6326125482948997
0.8567979964335799,0.8567979964335799,-0.611913092689699
0.8567979964335799,0.9995976625058436,-0.5842036640986585
0.8567979964335799,1.1423973285781068,-0.5500483465804988
0.8567979964335799,1.28519699465037,-0.5101424439040875
0.8567979964335799,1.4279966607226333,-0.4652983251687955
0.8567979964335799,1.5707963267948966,-0.4164288873123141
0.8567979964335799,1.7135959928671598,-0.3645289711615801
0.8567979964335799,1.856395658939423,-0.31065510934242313
0.8567979964335799,1.9991953250116863,-0.2559040183220934
0.8567979964335799,2.1419949910839495,-0.2013902724246559
0.8567979964335799,2.2847946571562137,-0.1482236143119211
0.8567979964335799,2.427594323228477,-0.0974863638230834
0.8567979964335799,2.57039398930074,-0.0502113850639474
0.8567979964335799,2.7131936553730034,-0.007361060272267683
0.8567979964335799,2.8559933214452666,0.030192301509328612
0.8567979964335799,2.99879298751753,0.06168422212992308
0.8567979964335799,3.141592653589793,0.08647361690087796
0.9995976625058436,-3.141592653589793,0.05620207682353906
0.9995976625058436,-2.99879298751753,0.07008910478446229
0.9995976625058436,-2.8559933214452666,0.07648626646251888
0.9995976625058436,-2.7131936553730034,0.0752633340938339
0.9995976625058436,-2.5703939893007397,0.0664452030547883
0.9995976625058436,-2.4275943232284765,0.05021138506394751
0.9995976625058436,-2.284794657156213,0.02689235384113886
0.9995976625058436,-2.14199499108395,-0.003037182384473147
0.9995976625058436,-1.9991953250116865,-0.03896794456499142
0.9995976625058436,-1.8563956589394233,-0.08016848599818127
0.9995976625058436,-1.7135959928671598,-0.1258000824730141
0.9995976625058436,-1.5707963267948966,-0.1749338062759196
0.9995976625058436,-1.4279966607226333,-0.22656943648022954
0.9995976625058436,-1.2851969946503699,-0.27965582055984584
0.9995976625058436,-1.1423973285781066,-0.33311227282339695
0.9995976625058436,-0.9995976625058431,-0.3858505740584761
0.9995976625058436,-0.8567979964335799,-0.4367971245366386
0.9995976625058436,-0.7139983303613167,-0.4849147994078687
0.9995976625058436,-0.5711986642890534,-0.5292240615717041
0.9995976625058436,-0.42839899821678973,-0.5688229022278493
0.9995976625058436,-0.2855993321445265,-0.602905203174172
0.9995976625058436,-0.14279966607226324,-0.6307771470486445
0.9995976625058436,0.0,-0.651871341450032
0.9995976625058436,0.14279966607226324,-0.6657583694109552
0.9995976625058436,0.2855993321445265,-0.6721555310890117
0.9995976625058436,0.42839899821679017,-0.6709325987203266
0.9995976625058436,0.5711986642890534,-0.6621144676812811
0.9995976625058436,0.7139983303613167,-0.6458806496904401
0.9995976625058436,0.8567979964335799,-0.6225616184676317
0.9995976625058436,0.9995976625058436,-0.5926320822420195
0.9995976625058436,1.1423973285781068,-0.5567013200615015
0.9995976625058436,1.28519699465037,-0.5155007786283115
0.9995976625058436,1.4279966607226333,-0.46986918215347884
0.9995976625058436,1.5707963267948966,-0.4207354583505735
0.9995976625058436,1.7135959928671598,-0.3690998281462633
0.9995976625058436,1.856395658939423,-0.3160134440666471
0.9995976625058436,1.9991953250116863,-0.2625569918030959
0.9995976625058436,2.1419949910839495,-0.2098186905680166
0.9995976625058436,2.2847946571562137,-0.15887214008985384
0.9995976625058436,2.427594323228477,-0.11075446521862398
0.9995976625058436,2.57039398930074,-0.06644520305478896
0.9995976625058436,2.7131936553730034,-0.026846362398643686
0.9995976625058436,2.8559933214452666,0.007235938547679122
0.9995976625058436,2.99879298751753,0.03510788242215146
0.9995976625058436,3.141592653589793,0.05620207682353906
1.1423973285781068,-3.141592653589793,0.031993590975944286
1.1423973285781068,-2.99879298751753,0.04182936016240918
1.1423973285781068,-2.8559933214452666,0.04425773501178948
1.1423973285781068,-2.7131936553730034,0.03922928081500693
1.1423973285781068,-2.5703939893007397,0.026846362398643298
1.1423973285781068,-2.4275943232284765,0.007361060272267739
1.1423973285781068,-2.284794657156213,-0.018829961003797913
1.1423973285781068,-2.14199499108395,-0.05119352776504066
1.1423973285781068,-1.9991953250116865,-0.08907081112102261
1.1423973285781068,-1.8563956589394233,-0.13169073881167986
1.1423973285781068,-1.7135959928671598,-0.1781856920149542
1.1423973285781068,-1.5707963267948966,-0.22760916756399868
1.1423973285781068,-1.4279966607226333,-0.2789550460221694
1.1423973285781068,-1.2851969946503699,-0.3311780733733443
1.1423973285781068,-1.1423973285781066,-0.38321513937942814
1.1423973285781068,-0.9995976625058431,-0.43400691943904374
1.1423973285781068,-0.8567979964335799,-0.48251943938157527
1.1423973285781068,-0.7139983303613167,-0.5277651241995482
1.1423973285781068,-0.5711986642890534,-0.568822902227849
1.1423973285781068,-0.42839899821678973,-0.6048569555066761
1.1423973285781068,-0.2855993321445265,-0.6351337346249011
1.1423973285781068,-0.14279966607226324,-0.6590368916706981
1.1423973285781068,0.0,-0.6760798272976273
1.1423973285781068,0.14279966607226324,-0.6859155964840924
1.1423973285781068,0.2855993321445265,-0.6883439713334727
1.1423973285781068,0.42839899821679017,-0.68331551713669
1.1423973285781068,0.5711986642890534,-0.6709325987203267
1.1423973285781068,0.7139983303613167,-0.651447296593951
1.1423973285781068,0.8567979964335799,-0.6252562753178856
1.1423973285781068,0.9995976625058436,-0.5928927085566424
1.1423973285781068,1.1423973285781068,-0.5550154252006609
1.1423973285781068,1.28519699465037,-0.5123954975100031
1.1423973285781068,1.4279966607226333,-0.4659005443067294
1.1423973285781068,1.5707963267948966,-0.4164770687576848
1.1423973285781068,1.7135959928671598,-0.36513119029951385
1.1423973285781068,1.856395658939423,-0.3129081629483393
1.1423973285781068,1.9991953250116863,-0.26087109694225546
1.1423973285781068,2.1419949910839495,-0.21007931688263976
1.1423973285781068,2.2847946571562137,-0.16156679694010806
1.1423973285781068,2.427594323228477,-0.1163211121221352
1.1423973285781068,2.57039398930074,-0.0752633340938344
1.1423973285781068,2.7131936553730034,-0.03922928081500704
1.1423973285781068,2.8559933214452666,-0.008952501696782023
1.1423973285781068,2.99879298751753,0.014950655349014574
1.1423973285781068,3.141592653589793,0.031993590975944286
1.28519699465037,-3.141592653589793,0.014340974318440336
1.28519699465037,-2.99879298751753,0.019851898271338764
1.28519699465037,-2.8559933214452666,0.018043469264284295
1.28519699465037,-2.7131936553730034,0.008952501696782134
1.28519699465037,-2.5703939893007397,-0.007235938547679288
1.28519699465037,-2.4275943232284765,-0.03019230150932911
1.28519699465037,-2.284794657156213,-0.059449261838952105
1.28519699465037,-2.14199499108395,-0.09441123219434405
1.28519699465037,-1.9991953250116865,-0.13436648768106557
1.28519699465037,-1.8563956589394233,-0.1785016545188493
1.28519699465037,-1.7135959928671598,-0.2259182679861897
1.28519699465037,-1.5707963267948966,-0.2756510625711121
1.28519699465037,-1.4279966607226333,-0.3266876219934049
1.28519699465037,-1.2851969946503699,-0.37798898908051387
1.28519699465037,-1.1423973285781066,-0.4285108159394713
1.28519699465037,-0.9995976625058431,-0.4772246238683469
1.28519699465037,-0.8567979964335799,-0.5231387402167298
1.28519699465037,-0.7139983303613167,-0.5653184859811451
1.28519699465037,-0.5711986642890534,-0.6029052031741717
1.28519699465037,-0.42839899821678973,-0.6351337346249011
1.28519699465037,-0.2855993321445265,-0.6613480003724063
1.28519699465037,-0.14279966607226324,-0.6810143535617683
1.28519699465037,0.0,-0.6937324439551309
1.28519699465037,0.14279966607226324,-0.6992433679080294
1.28519699465037,0.2855993321445265,-0.697434938900975
1.28519699465037,0.42839899821679017,-0.6883439713334727
1.28519699465037,0.5711986642890534,-0.6721555310890115
1.28519699465037,0.7139983303613167,-0.6491991681273614
1.28519699465037,0.8567979964335799,-0.6199422077977383
1.28519699465037,0.9995976625058436,-0.5849802374423464
1.28519699465037,1.1423973285781068,-0.5450249819556249
1.28519699465037,1.28519699465037,-0.5008898151178409
1.28519699465037,1.4279966607226333,-0.4534732016505009
1.28519699465037,1.5707963267948966,-0.4037404070655783
1.28519699465037,1.7135959928671598,-0.3527038476432854
1.28519699465037,1.856395658939423,-0.30140248055617685
1.28519699465037,1.9991953250116863,-0.25088065369721974
1.28519699465037,2.1419949910839495,-0.20216684576834404
1.28519699465037,2.2847946571562137,-0.1562527294199611
1.28519699465037,2.427594323228477,-0.11407298365554525
1.28519699465037,2.57039398930074,-0.07648626646251905
1.28519699465037,2.7131936553730034,-0.04425773501178948
1.28519699465037,2.8559933214452666,-0.018043469264284073
1.28519699465037,2.99879298751753,0.001622883925077756
1.28519699465037,3.141592653589793,0.014340974318440558
1.4279966607226333,-3.141592653589793,0.0036035832202320206
1.4279966607226333,-2.99879298751753,0.004604116857587548
1.4279966607226333,-2.8559933214452666,-0.0016228839250778115
1.4279966607226333,-2.7131936553730034,-0.014950655349014963
1.4279966607226333,-2.5703939893007397,-0.03510788242215224
1.4279966607226333,-2.4275943232284765,-0.06168422212992264
1.4279966607226333,-2.284794657156213,-0.09413865683571176
1.4279966607226333,-2.14199499108395,-0.13181050783977077
1.4279966607226333,-1.9991953250116865,-0.17393288489230363
1.4279966607226333,-1.8563956589394233,-0.21964829786742612
1.4279966607226333,-1.7135959928671598,-0.2680261127893294
1.4279966607226333,-1.5707963267948966,-0.3180814968563007
1.4279966607226333,-1.4279966607226333,-0.36879546679654485
1.4279966607226333,-1.2851969946503699,-0.41913563242909047
1.4279966607226333,-1.1423973285781066,-0.4680772131507094
1.4279966607226333,-0.9995976625058431,-0.5146238995137737
1.4279966607226333,-0.8567979964335799,-0.5578281352134895
1.4279966607226333,-0.7139983303613167,-0.5968104066017387
1.4279966607226333,-0.5711986642890534,-0.6307771470486444
1.4279966607226333,-0.42839899821678973,-0.6590368916706979
1.4279966607226333,-0.2855993321445265,-0.6810143535617682
1.4279966607226333,-0.14279966607226324,-0.6962621349755198
1.4279966607226333,0.0,-0.7044698350533389
1.4279966607226333,0.14279966607226324,-0.7054703686906942
1.4279966607226333,0.2855993321445265,-0.6992433679080292
1.4279966607226333,0.42839899821679017,-0.6859155964840922
1.4279966607226333,0.5711986642890534,-0.6657583694109551
1.4279966607226333,0.7139983303613167,-0.6391820297031844
1.4279966607226333,0.8567979964335799,-0.6067275949973951
1.4279966607226333,0.9995976625058436,-0.5690557439933366
1.4279966607226333,1.1423973285781068,-0.5269333669408032
1.4279966607226333,1.28519699465037,-0.4812179539656808
1.4279966607226333,1.4279966607226333,-0.4328401390437778
1.4279966607226333,1.5707963267948966,-0.3827847549768062
1.4279966607226333,1.7135959928671598,-0.3320707850365623
1.4279966607226333,1.856395658939423,-0.28173061940401667
1.4279966607226333,1.9991953250116863,-0.23278903868239764
1.4279966607226333,2.1419949910839495,-0.18624235231933384
1.4279966607226333,2.2847946571562137,-0.1430381166196174
1.4279966607226333,2.427594323228477,-0.1040558452313679
1.4279966607226333,2.57039398930074,-0.07008910478446262
1.4279966607226333,2.7131936553730034,-0.041829360162409235
1.4279966607226333,2.8559933214452666,-0.019851898271338597
1.4279966607226333,2.99879298751753,-0.004604116857587437
1.4279966607226333,3.141592653589793,0.0036035832202320206
1.5707963267948966,-3.141592653589793,0.0
1.5707963267948966,-2.99879298751753,-0.0036035832202322426
1.5707963267948966,-2.8559933214452666,-0.01434097431844017
1.5707963267948966,-2.7131936553730034,-0.03199359097594423
1.5707963267948966,-2.5703939893007397,-0.05620207682353917
1.5707963267948966,-2.4275943232284765,-0.08647361690087763
1.5707963267948966,-2.284794657156213,-0.1221919699478966
1.5707963267948966,-2.14199499108395,-0.1626300132997841
1.5707963267948966,-1.9991953250116865,-0.20696454500758277
1.5707963267948966,-1.8563956589394233,-0.25429304185595325
1.5707963267948966,-1.7135959928671598,-0.3036520321331777
1.5707963267948966,-1.5707963267948966,-0.3540367091367852
1.5707963267948966,-1.4279966607226333,-0.40442138614039325
1.5707963267948966,-1.2851969946503699,-0.4537803764176178
1.5707963267948966,-1.1423973285781066,-0.5011088732659884
1.5707963267948966,-0.9995976625058431,-0.5454434049737871
1.5707963267948966,-0.8567979964335799,-0.5858814483256745
1.5707963267948966,-0.7139983303613167,-0.6215998013726936
1.5707963267948966,-0.5711986642890534,-0.6518713414500317
1.5707963267948966,-0.42839899821678973,-0.6760798272976272
1.5707963267948966,-0.2855993321445265,-0.6937324439551308
1.5707963267948966,-0.14279966607226324,-0.7044698350533389
1.5707963267948966,0.0,-0.7080734182735713
1.5707963267948966,0.14279966607226324,-0.7044698350533392
1.5707963267948966,0.2855993321445265,-0.6937324439551309
1.5707963267948966,0.42839899821679017,-0.676079827297627
1.5707963267948966,0.5711986642890534,-0.6518713414500319
1.5707963267948966,0.7139983303613167,-0.6215998013726938
1.5707963267948966,0.8567979964335799,-0.5858814483256742
1.5707963267948966,0.9995976625058436,-0.5454434049737868
1.5707963267948966,1.1423973285781068,-0.5011088732659882
1.5707963267948966,1.28519699465037,-0.4537803764176176
1.5707963267948966,1.4279966607226333,-0.404421386140393
1.5707963267948966,1.5707963267948966,-0.3540367091367854
1.5707963267948966,1.7135959928671598,-0.3036520321331777
1.5707963267948966,1.856395658939423,-0.25429304185595325
1.5707963267948966,1.9991953250116863,-0.20696454500758255
1.5707963267948966,2.1419949910839495,-0.16263001329978433
1.5707963267948966,2.2847946571562137,-0.12219196994789627
1.5707963267948966,2.427594323228477,-0.08647361690087696
1.5707963267948966,2.57039398930074,-0.05620207682353917
1.5707963267948966,2.7131936553730034,-0.03199359097594423
1.5707963267948966,2.8559933214452666,-0.014340974318440391
1.5707963267948966,2.99879298751753,-0.0036035832202322426
1.5707963267948966,3.141592653589793,0.0
1.7135959928671598,-3.141592653589793,0.0036035832202320206
1.7135959928671598,-2.99879298751753,-0.004604116857587437
1.7135959928671598,-2.8559933214452666,-0.01985189827133882
1.7135959928671598,-2.7131936553730034,-0.04182936016240901
1.7135959928671598,-2.5703939893007397,-0.07008910478446284
1.7135959928671598,-2.4275943232284765,-0.10405584523136813
1.7135959928671598,-2.284794657156213,-0.14303811661961774
1.7135959928671598,-2.14199499108395,-0.18624235231933362
1.7135959928671598,-1.9991953250116865,-0.23278903868239764
1.7135959928671598,-1.8563956589394233,-0.28173061940401645
1.7135959928671598,-1.7135959928671598,-0.3320707850365624
1.7135959928671598,-1.5707963267948966,-0.3827847549768062
1.7135959928671598,-1.4279966607226333,-0.4328401390437778
1.7135959928671598,-1.2851969946503699,-0.481217953965681
1.7135959928671598,-1.1423973285781066,-0.5269333669408035
1.7135959928671598,-0.9995976625058431,-0.5690557439933366
1.7135959928671598,-0.8567979964335799,-0.6067275949973954
1.7135959928671598,-0.7139983303613167,-0.6391820297031846
1.7135959928671598,-0.5711986642890534,-0.6657583694109551
1.7135959928671598,-0.42839899821678973,-0.6859155964840923
1.7135959928671598,-0.2855993321445265,-0.6992433679080297
1.7135959928671598,-0.14279966607226324,-0.7054703686906945
1.7135959928671598,0.0,-0.7044698350533392
1.7135959928671598,0.14279966607226324,-0.69626213497552
1.7135959928671598,0.2855993321445265,-0.6810143535617685
1.7135959928671598,0.42839899821679017,-0.659036891670698
1.7135959928671598,0.5711986642890534,-0.6307771470486444
1.7135959928671598,0.7139983303613167,-0.596810406601739
1.7135959928671598,0.8567979964335799,-0.5578281352134897
1.7135959928671598,0.9995976625058436,-0.5146238995137735
1.7135959928671598,1.1423973285781068,-0.4680772131507094
1.7135959928671598,1.28519699465037,-0.4191356324290907
1.7135959928671598,1.4279966607226333,-0.36879546679654507
1.7135959928671598,1.5707963267948966,-0.31808149685630105
1.7135959928671598,1.7135959928671598,-0.2680261127893294
1.7135959928671598,1.856395658939423,-0.21964829786742646
1.7135959928671598,1.9991953250116863,-0.17393288489230407
1.7135959928671598,2.1419949910839495,-0.1318105078397711
1.7135959928671598,2.2847946571562137,-0.09413865683571199
1.7135959928671598,2.427594323228477,-0.06168422212992297
1.7135959928671598,2.57039398930074,-0.03510788242215235
1.7135959928671598,2.7131936553730034,-0.014950655349015407
1.7135959928671598,2.8559933214452666,-0.0016228839250780336
1.7135959928671598,2.99879298751753,0.004604116857586771
1.7135959928671598,3.141592653589793,0.0036035832202320206
1.856395658939423,-3.141592653589793,0.014340974318439781
1.856395658939423,-2.99879298751753,0.001622883925077423
1.856395658939423,-2.8559933214452666,-0.01804346926428463
1.856395658939423,-2.7131936553730034,-0.044257735011790034
1.856395658939423,-2.5703939893007397,-0.07648626646251916
1.856395658939423,-2.4275943232284765,-0.11407298365554558
1.856395658939423,-2.284794657156213,-0.1562527294199612
1.856395658939423,-2.14199499108395,-0.20216684576834382
1.856395658939423,-1.9991953250116865,-0.2508806536972193
1.856395658939423,-1.8563956589394233,-0.30140248055617674
1.856395658939423,-1.7135959928671598,-0.3527038476432855
1.856395658939423,-1.5707963267948966,-0.4037404070655784
1.856395658939423,-1.4279966607226333,-0.45347320165050103
1.856395658939423,-1.2851969946503699,-0.5008898151178414
1.856395658939423,-1.1423973285781066,-0.545024981955625
1.856395658939423,-0.9995976625058431,-0.5849802374423466
1.856395658939423,-0.8567979964335799,-0.6199422077977386
1.856395658939423,-0.7139983303613167,-0.6491991681273618
1.856395658939423,-0.5711986642890534,-0.6721555310890116
1.856395658939423,-0.42839899821678973,-0.6883439713334728
1.856395658939423,-0.2855993321445265,-0.6974349389009751
1.856395658939423,-0.14279966607226324,-0.6992433679080294
1.856395658939423,0.0,-0.693732443955131
1.856395658939423,0.14279966607226324,-0.6810143535617685
1.856395658939423,0.2855993321445265,-0.6613480003724064
1.856395658939423,0.42839899821679017,-0.635133734624901
1.856395658939423,0.5711986642890534,-0.6029052031741717
1.856395658939423,0.7139983303613167,-0.5653184859811453
1.856395658939423,0.8567979964335799,-0.5231387402167302
1.856395658939423,0.9995976625058436,-0.47722462386834724
1.856395658939423,1.1423973285781068,-0.42851081593947166
1.856395658939423,1.28519699465037,-0.3779889890805141
1.856395658939423,1.4279966607226333,-0.3266876219934051
1.856395658939423,1.5707963267948966,-0.27565106257111266
1.856395658939423,1.7135959928671598,-0.2259182679861898
1.856395658939423,1.856395658939423,-0.1785016545188503
1.856395658939423,1.9991953250116863,-0.13436648768106568
1.856395658939423,2.1419949910839495,-0.0944112321943445
1.856395658939423,2.2847946571562137,-0.05944926183895244
1.856395658939423,2.427594323228477,-0.030192301509329778
1.856395658939423,2.57039398930074,-0.007235938547679621
1.856395658939423,2.7131936553730034,0.008952501696782023
1.856395658939423,2.8559933214452666,0.01804346926428385
1.856395658939423,2.99879298751753,0.019851898271338653
1.856395658939423,3.141592653589793,0.014340974318440447
1.9991953250116863,-3.141592653589793,0.031993590975944175
1.9991953250116863,-2.99879298751753,0.014950655349014685
1.9991953250116863,-2.8559933214452666,-0.008952501696782023
1.9991953250116863,-2.7131936553730034,-0.03922928081500726
1.9991953250116863,-2.5703939893007397,-0.0752633340938344
1.9991953250116863,-2.4275943232284765,-0.1163211121221352
1.9991953250116863,-2.284794657156213,-0.16156679694010806
1.9991953250116863,-2.14199499108395,-0.21007931688263976
1.9991953250116863,-1.9991953250116865,-0.26087109694225535
1.9991953250116863,-1.8563956589394233,-0.31290816294833873
1.9991953250116863,-1.7135959928671598,-0.36513119029951385
1.9991953250116863,-1.5707963267948966,-0.4164770687576847
1.9991953250116863,-1.4279966607226333,-0.4659005443067294
1.9991953250116863,-1.2851969946503699,-0.5123954975100035
1.9991953250116863,-1.1423973285781066,-0.5550154252006607
1.9991953250116863,-0.9995976625058431,-0.5928927085566424
1.9991953250116863,-0.8567979964335799,-0.6252562753178856
1.9991953250116863,-0.7139983303613167,-0.6514472965939511
1.9991953250116863,-0.5711986642890534,-0.6709325987203265
1.9991953250116863,-0.42839899821678973,-0.6833155171366903
1.9991953250116863,-0.2855993321445265,-0.6883439713334727
1.9991953250116863,-0.14279966607226324,-0.6859155964840924
1.9991953250116863,0.0,-0.6760798272976273
1.9991953250116863,0.14279966607226324,-0.6590368916706981
1.9991953250116863,0.2855993321445265,-0.6351337346249013
1.9991953250116863,0.42839899821679017,-0.6048569555066761
1.9991953250116863,0.5711986642890534,-0.568822902227849
1.9991953250116863,0.7139983303613167,-0.5277651241995482
1.9991953250116863,0.8567979964335799,-0.4825194393815755
1.9991953250116863,0.9995976625058436,-0.4340069194390434
1.9991953250116863,1.1423973285781068,-0.383215139379428
1.9991953250116863,1.28519699465037,-0.3311780733733443
1.9991953250116863,1.4279966607226333,-0.278955046022169
1.9991953250116863,1.5707963267948966,-0.22760916756399857
1.9991953250116863,1.7135959928671598,-0.178185692014954
1.9991953250116863,1.856395658939423,-0.13169073881168009
1.9991953250116863,1.9991953250116863,-0.08907081112102239
1.9991953250116863,2.1419949910839495,-0.0511935277650411
1.9991953250116863,2.2847946571562137,-0.01882996100379769
1.9991953250116863,2.427594323228477,0.007361060272267961
1.9991953250116863,2.57039398930074,0.026846362398642964
1.9991953250116863,2.7131936553730034,0.03922928081500715
1.9991953250116863,2.8559933214452666,0.04425773501178948
1.9991953250116863,2.99879298751753,0.04182936016240918
1.9991953250116863,3.141592653589793,0.031993590975944175
2.1419949910839495,-3.141592653589793,0.05620207682353906
2.1419949910839495,-2.99879298751753,0.035107882422151904
2.1419949910839495,-2.8559933214452666,0.007235938547679233
2.1419949910839495,-2.7131936553730034,-0.026846362398643242
2.1419949910839495,-2.5703939893007397,-0.06644520305478885
2.1419949910839495,-2.4275943232284765,-0.11075446521862387
2.1419949910839495,-2.284794657156213,-0.15887214008985429
2.1419949910839495,-2.14199499108395,-0.2098186905680166
2.1419949910839495,-1.9991953250116865,-0.26255699180309566
2.1419949910839495,-1.8563956589394233,-0.3160134440666471
2.1419949910839495,-1.7135959928671598,-0.3690998281462635
2.1419949910839495,-1.5707963267948966,-0.420735458350573
2.1419949910839495,-1.4279966607226333,-0.4698691821534785
2.1419949910839495,-1.2851969946503699,-0.5155007786283113
2.1419949910839495,-1.1423973285781066,-0.5567013200615013
2.1419949910839495,-0.9995976625058431,-0.5926320822420192
2.1419949910839495,-0.8567979964335799,-0.6225616184676317
2.1419949910839495,-0.7139983303613167,-0.6458806496904399
2.1419949910839495,-0.5711986642890534,-0.6621144676812811
2.1419949910839495,-0.42839899821678973,-0.6709325987203265
2.1419949910839495,-0.2855993321445265,-0.6721555310890115
2.1419949910839495,-0.14279966607226324,-0.6657583694109551
2.1419949910839495,0.0,-0.6518713414500319
2.1419949910839495,0.14279966607226324,-0.6307771470486444
2.1419949910839495,0.2855993321445265,-0.6029052031741717
2.1419949910839495,0.42839899821679017,-0.568822902227849
2.1419949910839495,0.5711986642890534,-0.5292240615717037
2.1419949910839495,0.7139983303613167,-0.4849147994078687
2.1419949910839495,0.8567979964335799,-0.4367971245366386
2.1419949910839495,0.9995976625058436,-0.3858505740584761
2.1419949910839495,1.1423973285781068,-0.33311227282339706
2.1419949910839495,1.28519699465037,-0.2796558205598453
2.1419949910839495,1.4279966607226333,-0.22656943648022954
2.1419949910839495,1.5707963267948966,-0.17493380627591937
2.1419949910839495,1.7135959928671598,-0.12580008247301389
2.1419949910839495,1.856395658939423,-0.08016848599818127
2.1419949910839495,1.9991953250116863,-0.03896794456499153
2.1419949910839495,2.1419949910839495,-0.003037182384473147
2.1419949910839495,2.2847946571562137,0.02689235384113886
2.1419949910839495,2.427594323228477,0.05021138506394773
2.1419949910839495,2.57039398930074,0.0664452030547883
2.1419949910839495,2.7131936553730034,0.0752633340938339
2.1419949910839495,2.8559933214452666,0.07648626646251888
2.1419949910839495,2.99879298751753,0.07008910478446251
2.1419949910839495,3.141592653589793,0.05620207682353906
2.2847946571562137,-3.141592653589793,0.08647361690087785
2.2847946571562137,-2.99879298751753,0.06168422212992308
2.2847946571562137,-2.8559933214452666,0.030192301509328723
2.2847946571562137,-2.7131936553730034,-0.007361060272268016
2.2847946571562137,-2.5703939893007397,-0.05021138506394751
2.2847946571562137,-2.4275943232284765,-0.09748636382308384
2.2847946571562137,-2.284794657156213,-0.14822361431192144
2.2847946571562137,-2.14199499108395,-0.2013902724246558
2.2847946571562137,-1.9991953250116865,-0.25590401832209364
2.2847946571562137,-1.8563956589394233,-0.31065510934242335
2.2847946571562137,-1.7135959928671598,-0.3645289711615801
2.2847946571562137,-1.5707963267948966,-0.41642888731231426
2.2847946571562137,-1.4279966607226333,-0.46529832516879566
2.2847946571562137,-1.2851969946503699,-0.5101424439040878
2.2847946571562137,-1.1423973285781066,-0.5500483465804991
2.2847946571562137,-0.9995976625058431,-0.5842036640986588
2.2847946571562137,-0.8567979964335799,-0.611913092689699
2.2847946571562137,-0.7139983303613167,-0.6326125482948998
2.2847946571562137,-0.5711986642890534,-0.6458806496904399
2.2847946571562137,-0.42839899821678973,-0.6514472965939512
2.2847946571562137,-0.2855993321445265,-0.6491991681273614
2.2847946571562137,-0.14279966607226324,-0.6391820297031842
2.2847946571562137,0.0,-0.6215998013726933
2.2847946571562137,0.14279966607226324,-0.5968104066017387
2.2847946571562137,0.2855993321445265,-0.5653184859811448
2.2847946571562137,0.42839899821679017,-0.527765124199548
2.2847946571562137,0.5711986642890534,-0.48491479940786836
2.2847946571562137,0.7139983303613167,-0.43763982064873236
2.2847946571562137,0.8567979964335799,-0.3869025701598945
2.2847946571562137,0.9995976625058436,-0.3337359120471598
2.2847946571562137,1.1423973285781068,-0.2792221661497224
2.2847946571562137,1.28519699465037,-0.22447107512939246
2.2847946571562137,1.4279966607226333,-0.1705972133102358
2.2847946571562137,1.5707963267948966,-0.11869729715950161
2.2847946571562137,1.7135959928671598,-0.06982785930301982
2.2847946571562137,1.856395658939423,-0.024983740567728452
2.2847946571562137,1.9991953250116863,0.014922162108683468
2.2847946571562137,2.1419949910839495,0.04907747962684261
2.2847946571562137,2.2847946571562137,0.07678690821788325
2.2847946571562137,2.427594323228477,0.09748636382308418
2.2847946571562137,2.57039398930074,0.11075446521862409
2.2847946571562137,2.7131936553730034,0.11632111212213492
2.2847946571562137,2.8559933214452666,0.11407298365554575
2.2847946571562137,2.99879298751753,0.1040558452313688
2.2847946571562137,3.141592653589793,0.08647361690087785
2.427594323228477,-3.141592653589793,0.1221919699478966
2.427594323228477,-2.99879298751753,0.09413865683571199
2.427594323228477,-2.8559933214452666,0.05944926183895205
2.427594323228477,-2.7131936553730034,0.018829961003797302
2.427594323228477,-2.5703939893007397,-0.026892353841139083
2.427594323228477,-2.4275943232284765,-0.07678690821788314
2.427594323228477,-2.284794657156213,-0.12983799288333675
2.427594323228477,-2.14199499108395,-0.1849656407404061
2.427594323228477,-1.9991953250116865,-0.24104761185373047
2.427594323228477,-1.8563956589394233,-0.2969422390184918
2.427594323228477,-1.7135959928671598,-0.35151166881240986
2.427594323228477,-1.5707963267948966,-0.40364502501012156
2.427594323228477,-1.4279966607226333,-0.45228102281962557
2.427594323228477,-1.2851969946503699,-0.49642957358015616
2.427594323228477,-1.1423973285781066,-0.5351919401121363
2.427594323228477,-0.9995976625058431,-0.5677790324144087
2.427594323228477,-0.8567979964335799,-0.5935274712611142
2.427594323228477,-0.7139983303613167,-0.6119130926896992
2.427594323228477,-0.5711986642890534,-0.6225616184676316
2.427594323228477,-0.42839899821678973,-0.6252562753178856
2.427594323228477,-0.2855993321445265,-0.6199422077977383
2.427594323228477,-0.14279966607226324,-0.6067275949973951
2.427594323228477,0.0,-0.5858814483256743
2.427594323228477,0.14279966607226324,-0.5578281352134892
2.427594323228477,0.2855993321445265,-0.5231387402167298
2.427594323228477,0.42839899821679017,-0.482519439381575
2.427594323228477,0.5711986642890534,-0.4367971245366384
2.427594323228477,0.7139983303613167,-0.3869025701598946
2.427594323228477,0.8567979964335799,-0.33385148549444066
2.427594323228477,0.9995976625058436,-0.2787238376373713
2.427594323228477,1.1423973285781068,-0.22264186652404683
2.427594323228477,1.28519699465037,-0.1667472393592857
2.427594323228477,1.4279966607226333,-0.11217780956536727
2.427594323228477,1.5707963267948966,-0.06004445336765574
2.427594323228477,1.7135959928671598,-0.011408455558152397
2.427594323228477,1.856395658939423,0.03274009520237864
2.427594323228477,1.9991953250116863,0.07150246173435881
2.427594323228477,2.1419949910839495,0.104089554036631
2.427594323228477,2.2847946571562137,0.12983799288333697
2.427594323228477,2.427594323228477,0.14822361431192166
2.427594323228477,2.57039398930074,0.15887214008985417
2.427594323228477,2.7131936553730034,0.16156679694010767
2.427594323228477,2.8559933214452666,0.1562527294199606
2.427594323228477,2.99879298751753,0.14303811661961763
2.427594323228477,3.141592653589793,0.1221919699478966
2.57039398930074,-3.141592653589793,0.16263001329978422
2.57039398930074,-2.99879298751753,0.13181050783977
2.57039398930074,-2.8559933214452666,0.094411232194344
2.57039398930074,-2.7131936553730034,0.05119352776504038
2.57039398930074,-2.5703939893007397,0.003037182384472925
2.57039398930074,-2.4275943232284765,-0.049077479626842946
2.57039398930074,-2.284794657156213,-0.10408955403663134
2.57039398930074,-2.14199499108395,-0.16087915365163152
2.57039398930074,-1.9991953250116865,-0.2182902059913645
2.57039398930074,-1.8563956589394233,-0.27515398758999543
2.57039398930074,-1.7135959928671598,-0.3303129158357817
2.57039398930074,-1.5707963267948966,-0.38264411401485293
2.57039398930074,-1.4279966607226333,-0.43108226984299725
2.57039398930074,-1.2851969946503699,-0.47464132215165994
2.57039398930074,-1.1423973285781066,-0.5124345342497703
2.57039398930074,-0.9995976625058431,-0.5436925453256346
2.57039398930074,-0.8567979964335799,-0.5677790324144092
2.57039398930074,-0.7139983303613167,-0.584203664098659
2.57039398930074,-0.5711986642890534,-0.5926320822420195
2.57039398930074,-0.42839899821678973,-0.5928927085566424
2.57039398930074,-0.2855993321445265,-0.5849802374423466
2.57039398930074,-0.14279966607226324,-0.5690557439933366
2.57039398930074,0.0,-0.5454434049737871
2.57039398930074,0.14279966607226324,-0.5146238995137735
2.57039398930074,0.2855993321445265,-0.47722462386834685
2.57039398930074,0.42839899821679017,-0.4340069194390436
2.57039398930074,0.5711986642890534,-0.38585057405847606
2.57039398930074,0.7139983303613167,-0.33373591204716013
2.57039398930074,0.8567979964335799,-0.2787238376373715
2.57039398930074,0.9995976625058436,-0.2219342380223711
2.57039398930074,1.1423973285781068,-0.16452318568263868
2.57039398930074,1.28519699465037,-0.10765940408400754
2.57039398930074,1.4279966607226333,-0.05250047583822082
2.57039398930074,1.5707963267948966,-0.00016927765914953596
2.57039398930074,1.7135959928671598,0.04826887816899483
2.57039398930074,1.856395658939423,0.09182793047765647
2.57039398930074,1.9991953250116863,0.12962114257576718
2.57039398930074,2.1419949910839495,0.16087915365163175
2.57039398930074,2.2847946571562137,0.184965640740406
2.57039398930074,2.427594323228477,0.2013902724246559
2.57039398930074,2.57039398930074,0.20981869056801639
2.57039398930074,2.7131936553730034,0.21007931688263914
2.57039398930074,2.8559933214452666,0.20216684576834354
2.57039398930074,2.99879298751753,0.18624235231933362
2.57039398930074,3.141592653589793,0.16263001329978422
2.7131936553730034,-3.141592653589793,0.2069645450075827
2.7131936553730034,-2.99879298751753,0.17393288489230402
2.7131936553730034,-2.8559933214452666,0.13436648768106524
2.7131936553730034,-2.7131936553730034,0.08907081112102216
2.7131936553730034,-2.5703939893007397,0.03896794456499103
2.7131936553730034,-2.4275943232284765,-0.01492216210868319
2.7131936553730034,-2.284794657156213,-0.07150246173435865
2.7131936553730034,-2.14199499108395,-0.12962114257576712
2.7131936553730034,-1.9991953250116865,-0.18809507589141355
2.7131936553730034,-1.8563956589394233,-0.2457339010238893
2.7131936553730034,-1.7135959928671598,-0.3013642577101441
2.7131936553730034,-1.5707963267948966,-0.35385367231274617
2.7131936553730034,-1.4279966607226333,-0.4021336117173595
2.7131936553730034,-1.2851969946503699,-0.4452212355855537
2.7131936553730034,-1.1423973285781066,-0.482239404149819
2.7131936553730034,-0.9995976625058431,-0.51243453424977
2.7131936553730034,-0.8567979964335799,-0.5351919401121361
2.7131936553730034,-0.7139983303613167,-0.5500483465804993
2.7131936553730034,-0.5711986642890534,-0.5567013200615013
2.7131936553730034,-0.42839899821678973,-0.5550154252006607
2.7131936553730034,-0.2855993321445265,-0.5450249819556248
2.7131936553730034,-0.14279966607226324,-0.5269333669408034
2.7131936553730034,0.0,-0.5011088732659884
2.7131936553730034,0.14279966607226324,-0.46807721315070955
2.7131936553730034,0.2855993321445265,-0.4285108159394715
2.7131936553730034,0.42839899821679017,-0.3832151393794279
2.7131936553730034,0.5711986642890534,-0.3331122728233969
2.7131936553730034,0.7139983303613167,-0.2792221661497229
2.7131936553730034,0.8567979964335799,-0.222641866524047
2.7131936553730034,0.9995976625058436,-0.16452318568263852
2.7131936553730034,1.1423973285781068,-0.10604925236699253
2.7131936553730034,1.28519699465037,-0.04841042723451644
2.7131936553730034,1.4279966607226333,0.007219929451738383
2.7131936553730034,1.5707963267948966,0.05970934405434064
2.7131936553730034,1.7135959928671598,0.10798928345895359
2.7131936553730034,1.856395658939423,0.1510769073271478
2.7131936553730034,1.9991953250116863,0.18809507589141355
2.7131936553730034,2.1419949910839495,0.2182902059913639
2.7131936553730034,2.2847946571562137,0.24104761185373053
2.7131936553730034,2.427594323228477,0.2559040183220939
2.7131936553730034,2.57039398930074,0.2625569918030953
2.7131936553730034,2.7131936553730034,0.26087109694225513
2.7131936553730034,2.8559933214452666,0.25088065369721874
2.7131936553730034,2.99879298751753,0.2327890386823977
2.7131936553730034,3.141592653589793,0.2069645450075827
2.8559933214452666,-3.141592653589793,0.2542930418559535
2.8559933214452666,-2.99879298751753,0.21964829786742618
2.8559933214452666,-2.8559933214452666,0.17850165451884986
2.8559933214452666,-2.7131936553730034,0.13169073881168009
2.8559933214452666,-2.5703939893007397,0.0801684859981811
2.8559933214452666,-2.4275943232284765,0.02498374056772862
2.8559933214452666,-2.284794657156213,-0.03274009520237858
2.8559933214452666,-2.14199499108395,-0.09182793047765653
2.8559933214452666,-1.9991953250116865,-0.15107690732714812
2.8559933214452666,-1.8563956589394233,-0.20928088744213602
2.8559933214452666,-1.7135959928671598,-0.2652550056338983
2.8559933214452666,-1.5707963267948966,-0.3178597902720781
2.8559933214452666,-1.4279966607226333,-0.3660243596411139
2.8559933214452666,-1.2851969946503699,-0.4087682220038008
2.8559933214452666,-1.1423973285781066,-0.4452212355855537
2.8559933214452666,-0.9995976625058431,-0.4746413221516596
2.8559933214452666,-0.8567979964335799,-0.4964295735801561
2.8559933214452666,-0.7139983303613167,-0.5101424439040876
2.8559933214452666,-0.5711986642890534,-0.5155007786283112
2.8559933214452666,-0.42839899821678973,-0.5123954975100031
2.8559933214452666,-0.2855993321445265,-0.5008898151178409
2.8559933214452666,-0.14279966607226324,-0.48121795396568073
2.8559933214452666,0.0,-0.4537803764176178
2.8559933214452666,0.14279966607226324,-0.41913563242909063
2.8559933214452666,0.2855993321445265,-0.37798898908051387
2.8559933214452666,0.42839899821679017,-0.33117807337334393
2.8559933214452666,0.5711986642890534,-0.2796558205598454
2.8559933214452666,0.7139983303613167,-0.22447107512939257
2.8559933214452666,0.8567979964335799,-0.1667472393592857
2.8559933214452666,0.9995976625058436,-0.10765940408400737
2.8559933214452666,1.1423973285781068,-0.04841042723451622
2.8559933214452666,1.28519699465037,0.009793552880471734
2.8559933214452666,1.4279966607226333,0.06576767107223419
2.8559933214452666,1.5707963267948966,0.11837245571041416
2.8559933214452666,1.7135959928671598,0.16653702507944973
2.8559933214452666,1.856395658939423,0.20928088744213597
2.8559933214452666,1.9991953250116863,0.24573390102388953
2.8559933214452666,2.1419949910839495,0.2751539875899955
2.8559933214452666,2.2847946571562137,0.29694223901849176
2.8559933214452666,2.427594323228477,0.31065510934242363
2.8559933214452666,2.57039398930074,0.3160134440666468
2.8559933214452666,2.7131936553730034,0.31290816294833884
2.8559933214452666,2.8559933214452666,0.30140248055617674
2.8559933214452666,2.99879298751753,0.2817306194040166
2.8559933214452666,3.141592653589793,0.2542930418559535
2.99879298751753,-3.141592653589793,0.3036520321331781
2.99879298751753,-2.99879298751753,0.26802611278932914
2.99879298751753,-2.8559933214452666,0.22591826798618936
2.99879298751753,-2.7131936553730034,0.17818569201495388
2.99879298751753,-2.5703939893007397,0.1258000824730136
2.99879298751753,-2.4275943232284765,0.06982785930302043
2.99879298751753,-2.284794657156213,0.011408455558151787
2.99879298751753,-2.14199499108395,-0.048268878168994445
2.99879298751753,-1.9991953250116865,-0.1079892834589542
2.99879298751753,-1.8563956589394233,-0.1665370250794494
2.99879298751753,-1.7135959928671598,-0.22272023984883338
2.99879298751753,-1.5707963267948966,-0.2753951995334124
2.99879298751753,-1.4279966607226333,-0.3234895938560486
2.99879298751753,-1.2851969946503699,-0.36602435964111385
2.99879298751753,-1.1423973285781066,-0.40213361171735945
2.99879298751753,-0.9995976625058431,-0.4310822698429972
2.99879298751753,-0.8567979964335799,-0.45228102281962557
2.99879298751753,-0.7139983303613167,-0.46529832516879593
2.99879298751753,-0.5711986642890534,-0.46986918215347856
2.99879298751753,-0.42839899821678973,-0.4659005443067293
2.99879298751753,-0.2855993321445265,-0.453473201650501
2.99879298751753,-0.14279966607226324,-0.43284013904377777
2.99879298751753,0.0,-0.4044213861403934
2.99879298751753,0.14279966607226324,-0.3687954667965448
2.99879298751753,0.2855993321445265,-0.3266876219934052
2.99879298751753,0.42839899821679017,-0.2789550460221692
2.99879298751753,0.5711986642890534,-0.2265694364802292
2.99879298751753,0.7139983303613167,-0.17059721331023603
2.99879298751753,0.8567979964335799,-0.11217780956536749
2.99879298751753,0.9995976625058436,-0.05250047583822087
2.99879298751753,1.1423973285781068,0.007219929451738272
2.99879298751753,1.28519699465037,0.06576767107223419
2.99879298751753,1.4279966607226333,0.12195088584161767
2.99879298751753,1.5707963267948966,0.17462584552619692
2.99879298751753,1.7135959928671598,0.2227202398488332
2.99879298751753,1.856395658939423,0.26525500563389853
2.99879298751753,1.9991953250116863,0.30136425771014413
2.99879298751753,2.1419949910839495,0.33031291583578176
2.99879298751753,2.2847946571562137,0.3515116688124104
2.99879298751753,2.427594323228477,0.3645289711615804
2.99879298751753,2.57039398930074,0.36909982814626324
2.99879298751753,2.7131936553730034,0.36513119029951396
2.99879298751753,2.8559933214452666,0.35270384764328494
2.99879298751753,2.99879298751753,0.33207078503656245
2.99879298751753,3.141592653589793,0.3036520321331781
3.141592653589793,-3.141592653589793,0.35403670913678553
3.141592653589793,-2.99879298751753,0.3180814968563007
3.141592653589793,-2.8559933214452666,0.27565106257111205
3.141592653589793,-2.7131936553730034,0.22760916756399852
3.141592653589793,-2.5703939893007397,0.17493380627591903
3.141592653589793,-2.4275943232284765,0.11869729715950139
3.141592653589793,-2.284794657156213,0.06004445336765574
3.141592653589793,-2.14199499108395,0.00016927765914953596
3.141592653589793,-1.9991953250116865,-0.059709344054340696
3.141592653589793,-1.8563956589394233,-0.11837245571041372
3.141592653589793,-1.7135959928671598,-0.17462584552619692
3.141592653589793,-1.5707963267948966,-0.22732435670642032
3.141592653589793,-1.4279966607226333,-0.2753951995334124
3.141592653589793,-1.2851969946503699,-0.31785979027207834
3.141592653589793,-1.1423973285781066,-0.35385367231274645
3.141592653589793,-0.9995976625058431,-0.3826441140148533
3.141592653589793,-0.8567979964335799,-0.4036450250101217
3.141592653589793,-0.7139983303613167,-0.4164288873123144
3.141592653589793,-0.5711986642890534,-0.4207354583505733
3.141592653589793,-0.42839899821678973,-0.4164770687576847
3.141592653589793,-0.2855993321445265,-0.4037404070655784
3.141592653589793,-0.14279966607226324,-0.3827847549768064
3.141592653589793,0.0,-0.3540367091367857
3.141592653589793,0.14279966607226324,-0.31808149685630094
3.141592653589793,0.2855993321445265,-0.27565106257111227
3.141592653589793,0.42839899821679017,-0.2276091675639983
3.141592653589793,0.5711986642890534,-0.1749338062759191
3.141592653589793,0.7139983303613167,-0.11869729715950172
3.141592653589793,0.8567979964335799,-0.06004445336765629
3.141592653589793,0.9995976625058436,-0.00016927765914959148
3.141592653589793,1.1423973285781068,0.059709344054340585
3.141592653589793,1.28519699465037,0.11837245571041388
3.141592653589793,1.4279966607226333,0.17462584552619653
3.141592653589793,1.5707963267948966,0.2273243567064206
3.141592653589793,1.7135959928671598,0.2753951995334123
3.141592653589793,1.856395658939423,0.317859790272078
3.141592653589793,1.9991953250116863,0.35385367231274634
3.141592653589793,2.1419949910839495,0.3826441140148531
3.141592653589793,2.2847946571562137,0.40364502501012167
3.141592653589793,2.427594323228477,0.41642888731231453
3.141592653589793,2.57039398930074,0.42073545835057324
3.141592653589793,2.7131936553730034,0.4164770687576843
3.141592653589793,2.8559933214452666,0.40374040706557834
3.141592653589793,2.99879298751753,0.3827847549768063
3.141592653589793,3.141592653589793,0.35403670913678553


==> figures/data/env_unbalanced.csv <==
x,y,z
-3.141592653589793,-3.141592653589793,-0.3540367091367857
-3.141592653589793,-2.99879298751753,-0.31808149685630094
-3.141592653589793,-2.8559933214452666,-0.2756510625711124
-3.141592653589793,-2.7131936553730034,-0.22760916756399852
-3.141592653589793,-2.5703939893007397,-0.1749338062759193
-3.141592653589793,-2.4275943232284765,-0.11869729715950211
-3.141592653589793,-2.284794657156213,-0.06004445336765629
-3.141592653589793,-2.14199499108395,-0.00016927765914959148
-3.141592653589793,-1.9991953250116865,0.059709344054340585
-3.141592653589793,-1.8563956589394233,0.1183724557104141
-3.141592653589793,-1.7135959928671598,0.17462584552619698
-3.141592653589793,-1.5707963267948966,0.2273243567064206
-3.141592653589793,-1.4279966607226333,0.27539519953341207
-3.141592653589793,-1.2851969946503699,0.3178597902720781
-3.141592653589793,-1.1423973285781066,0.3538536723127459
-3.141592653589793,-0.9995976625058431,0.3826441140148529
-3.141592653589793,-0.8567979964335799,0.40364502501012145
-3.141592653589793,-0.7139983303613167,0.41642888731231364
-3.141592653589793,-0.5711986642890534,0.4207354583505729
-3.141592653589793,-0.42839899821678973,0.4164770687576843
-3.141592653589793,-0.2855993321445265,0.40374040706557834
-3.141592653589793,-0.14279966607226324,0.3827847549768061
-3.141592653589793,0.0,0.35403670913678553
-3.141592653589793,0.14279966607226324,0.3180814968563007
-3.141592653589793,0.2855993321445265,0.2756510625711124
-3.141592653589793,0.42839899821679017,0.2276091675639983
-3.141592653589793,0.5711986642890534,0.17493380627591892
-3.141592653589793,0.7139983303613167,0.1186972971595015
-3.141592653589793,0.8567979964335799,0.06004445336765596
-3.141592653589793,0.9995976625058436,0.00016927765914942494
-3.141592653589793,1.1423973285781068,-0.05970934405434092
-3.141592653589793,1.28519699465037,-0.11837245571041372
-3.141592653589793,1.4279966607226333,-0.17462584552619692
-3.141592653589793,1.5707963267948966,-0.22732435670642032
-3.141592653589793,1.7135959928671598,-0.2753951995334123
-3.141592653589793,1.856395658939423,-0.3178597902720781
-3.141592653589793,1.9991953250116863,-0.35385367231274645
-3.141592653589793,2.1419949910839495,-0.3826441140148533
-3.141592653589793,2.2847946571562137,-0.4036450250101218
-3.141592653589793,2.427594323228477,-0.4164288873123144
-3.141592653589793,2.57039398930074,-0.4207354583505733
-3.141592653589793,2.7131936553730034,-0.4164770687576847
-3.141592653589793,2.8559933214452666,-0.4037404070655785
-3.141592653589793,2.99879298751753,-0.38278475497680653
-3.141592653589793,3.141592653589793,-0.3540367091367857
-2.99879298751753,-3.141592653589793,-0.2621065478671084
-2.99879298751753,-2.99879298751753,-0.22648062852325979
-2.99879298751753,-2.8559933214452666,-0.18437278372012017
-2.99879298751753,-2.7131936553730034,-0.13664020774888458
-2.99879298751753,-2.5703939893007397,-0.0842545982069442
-2.99879298751753,-2.4275943232284765,-0.02828237503695097
-2.99879298751753,-2.284794657156213,0.030137028707917235
-2.99879298751753,-2.14199499108395,0.08981436243506424
-2.99879298751753,-1.9991953250116865,0.1495347677250235
-2.99879298751753,-1.8563956589394233,0.20808250934551886
-2.99879298751753,-1.7135959928671598,0.2642657241149027
-2.99879298751753,-1.5707963267948966,0.3169406837994819
-2.99879298751753,-1.4279966607226333,0.3650350781221179
-2.99879298751753,-1.2851969946503699,0.4075698439071833
-2.99879298751753,-1.1423973285781066,0.4436790959834288
-2.99879298751753,-0.9995976625058431,0.47262775410906666
-2.99879298751753,-0.8567979964335799,0.493826507085695
-2.99879298751753,-0.7139983303613167,0.5068438094348651
-2.99879298751753,-0.5711986642890534,0.5114146664195478
-2.99879298751753,-0.42839899821678973,0.5074460285727984
-2.99879298751753,-0.2855993321445265,0.4950186859165704
-2.99879298751753,-0.14279966607226324,0.47438562330984724
-2.99879298751753,0.0,0.4459668704064629
-2.99879298751753,0.14279966607226324,0.4103409510626139
-2.99879298751753,0.2855993321445265,0.3682331062594748
-2.99879298751753,0.42839899821679017,0.32050053028823844
-2.99879298751753,0.5711986642890534,0.2681149207462987
-2.99879298751753,0.7139983303613167,0.21214269757630522
-2.99879298751753,0.8567979964335799,0.15372329383143712
-2.99879298751753,0.9995976625058436,0.09404596010429012
-2.99879298751753,1.1423973285781068,0.03432555481433103
-2.99879298751753,1.28519699465037,-0.02422218680616456
-2.99879298751753,1.4279966607226333,-0.08040540157554837
-2.99879298751753,1.5707963267948966,-0.13308036126012718
-2.99879298751753,1.7135959928671598,-0.18117475558276358
-2.99879298751753,1.856395658939423,-0.22370952136782885
-2.99879298751753,1.9991953250116863,-0.25981877344407445
-2.99879298751753,2.1419949910839495,-0.2887674315697123
-2.99879298751753,2.2847946571562137,-0.3099661845463407
-2.99879298751753,2.427594323228477,-0.3229834868955107
-2.99879298751753,2.57039398930074,-0.32755434388019367
-2.99879298751753,2.7131936553730034,-0.3235857060334443
-2.99879298751753,2.8559933214452666,-0.3111583633772161
-2.99879298751753,2.99879298751753,-0.29052530077049277
-2.99879298751753,3.141592653589793,-0.2621065478671085
-2.8559933214452666,-3.141592653589793,-0.17204781957618837
-2.8559933214452666,-2.99879298751753,-0.13740307558766118
-2.8559933214452666,-2.8559933214452666,-0.09625643223908453
-2.8559933214452666,-2.7131936553730034,-0.04944551653191476
-2.8559933214452666,-2.5703939893007397,0.0020767362815840573
-2.8559933214452666,-2.4275943232284765,0.057261481712036655
-2.8559933214452666,-2.284794657156213,0.11498531748214352
-2.8559933214452666,-2.14199499108395,0.17407315275742208
-2.8559933214452666,-1.9991953250116865,0.23332212960691323
-2.8559933214452666,-1.8563956589394233,0.29152610972190107
-2.8559933214452666,-1.7135959928671598,0.34750022791366364
-2.8559933214452666,-1.5707963267948966,0.40010501255184383
-2.8559933214452666,-1.4279966607226333,0.4482695819208792
-2.8559933214452666,-1.2851969946503699,0.4910134442835651
-2.8559933214452666,-1.1423973285781066,0.5274664578653192
-2.8559933214452666,-0.9995976625058431,0.5568865444314248
-2.8559933214452666,-0.8567979964335799,0.5786747958599217
-2.8559933214452666,-0.7139983303613167,0.5923876661838529
-2.8559933214452666,-0.5711986642890534,0.5977460009080764
-2.8559933214452666,-0.42839899821678973,0.5946407197897686
-2.8559933214452666,-0.2855993321445265,0.5831350373976063
-2.8559933214452666,-0.14279966607226324,0.5634631762454454
-2.8559933214452666,0.0,0.5360255986973828
-2.8559933214452666,0.14279966607226324,0.5013808547088556
-2.8559933214452666,0.2855993321445265,0.46023421136027964
-2.8559933214452666,0.42839899821679017,0.4134232956531092
-2.8559933214452666,0.5711986642890534,0.36190104283961055
-2.8559933214452666,0.7139983303613167,0.30671629740915807
-2.8559933214452666,0.8567979964335799,0.2489924616390512
-2.8559933214452666,0.9995976625058436,0.1899046263637726
-2.8559933214452666,1.1423973285781068,0.13065564951428132
-2.8559933214452666,1.28519699465037,0.07245166939929354
-2.8559933214452666,1.4279966607226333,0.016477551207531027
-2.8559933214452666,1.5707963267948966,-0.03612723343064844
-2.8559933214452666,1.7135959928671598,-0.08429180279968446
-2.8559933214452666,1.856395658939423,-0.12703566516237086
-2.8559933214452666,1.9991953250116863,-0.16348867874412415
-2.8559933214452666,2.1419949910839495,-0.19290876531023016
-2.8559933214452666,2.2847946571562137,-0.21469701673872676
-2.8559933214452666,2.427594323228477,-0.2284098870626582
-2.8559933214452666,2.57039398930074,-0.23376822178688184
-2.8559933214452666,2.7131936553730034,-0.23066294066857373
-2.8559933214452666,2.8559933214452666,-0.21915725827641153
-2.8559933214452666,2.99879298751753,-0.19948539712425145
-2.8559933214452666,3.141592653589793,-0.17204781957618837
-2.7131936553730034,-3.141592653589793,-0.08569386026410225
-2.7131936553730034,-2.99879298751753,-0.05266220014882328
-2.7131936553730034,-2.8559933214452666,-0.013095802937585665
-2.7131936553730034,-2.7131936553730034,0.032199873622457964
-2.7131936553730034,-2.5703939893007397,0.08230274017848932
-2.7131936553730034,-2.4275943232284765,0.13619284685216343
-2.7131936553730034,-2.284794657156213,0.19277314647783905
-2.7131936553730034,-2.14199499108395,0.25089182731924753
-2.7131936553730034,-1.9991953250116865,0.30936576063489374
-2.7131936553730034,-1.8563956589394233,0.36700458576736983
-2.7131936553730034,-1.7135959928671598,0.42263494245362454
-2.7131936553730034,-1.5707963267948966,0.475124357056227
-2.7131936553730034,-1.4279966607226333,0.5234042964608399
-2.7131936553730034,-1.2851969946503699,0.5664919203290338
-2.7131936553730034,-1.1423973285781066,0.6035100888932996
-2.7131936553730034,-0.9995976625058431,0.6337052189932505
-2.7131936553730034,-0.8567979964335799,0.6564626248556166
-2.7131936553730034,-0.7139983303613167,0.6713190313239795
-2.7131936553730034,-0.5711986642890534,0.6779720048049818
-2.7131936553730034,-0.42839899821678973,0.676286109944141
-2.7131936553730034,-0.2855993321445265,0.6662956666991056
-2.7131936553730034,-0.14279966607226324,0.6482040516842837
-2.7131936553730034,0.0,0.6223795580094688
-2.7131936553730034,0.14279966607226324,0.5893478978941896
-2.7131936553730034,0.2855993321445265,0.5497815006829521
-2.7131936553730034,0.42839899821679017,0.5044858241229084
-2.7131936553730034,0.5711986642890534,0.4543829575668771
-2.7131936553730034,0.7139983303613167,0.40049285089320286
-2.7131936553730034,0.8567979964335799,0.34391255126752773
-2.7131936553730034,0.9995976625058436,0.2857938704261187
-2.7131936553730034,1.1423973285781068,0.22731993711047271
-2.7131936553730034,1.28519699465037,0.16968111197799673
-2.7131936553730034,1.4279966607226333,0.11405075529174236
-2.7131936553730034,1.5707963267948966,0.06156134068914004
-2.7131936553730034,1.7135959928671598,0.01328140128452654
-2.7131936553730034,1.856395658939423,-0.029806222583667552
-2.7131936553730034,1.9991953250116863,-0.06682439114793287
-2.7131936553730034,2.1419949910839495,-0.09701952124788382
-2.7131936553730034,2.2847946571562137,-0.11977692711025012
-2.7131936553730034,2.427594323228477,-0.13463333357861318
-2.7131936553730034,2.57039398930074,-0.14128630705961548
-2.7131936553730034,2.7131936553730034,-0.13960041219877473
-2.7131936553730034,2.8559933214452666,-0.1296099689537391
-2.7131936553730034,2.99879298751753,-0.11151835393891729
-2.7131936553730034,3.141592653589793,-0.08569386026410247
-2.5703939893007397,-3.141592653589793,-0.004802587518189405
-2.5703939893007397,-2.99879298751753,0.026016917941824147
-2.5703939893007397,-2.8559933214452666,0.06341619358725042
-2.5703939893007397,-2.7131936553730034,0.10663389801655382
-2.5703939893007397,-2.5703939893007397,0.1547902433971216
-2.5703939893007397,-2.4275943232284765,0.2069049054084378
-2.5703939893007397,-2.284794657156213,0.26191697981822626
-2.5703939893007397,-2.14199499108395,0.31870657943322656
-2.5703939893007397,-1.9991953250116865,0.3761176317729592
-2.5703939893007397,-1.8563956589394233,0.43298141337159013
-2.5703939893007397,-1.7135959928671598,0.4881403416173765
-2.5703939893007397,-1.5707963267948966,0.540471539796448
-2.5703939893007397,-1.4279966607226333,0.588909695624592
-2.5703939893007397,-1.2851969946503699,0.6324687479332544
-2.5703939893007397,-1.1423973285781066,0.6702619600313648
-2.5703939893007397,-0.9995976625058431,0.7015199711072294
-2.5703939893007397,-0.8567979964335799,0.7256064581960042
-2.5703939893007397,-0.7139983303613167,0.7420310898802535
-2.5703939893007397,-0.5711986642890534,0.7504595080236142
-2.5703939893007397,-0.42839899821678973,0.750720134338237
-2.5703939893007397,-0.2855993321445265,0.7428076632239414
-2.5703939893007397,-0.14279966607226324,0.7268831697749314
-2.5703939893007397,0.0,0.7032708307553817
-2.5703939893007397,0.14279966607226324,0.672451325295368
-2.5703939893007397,0.2855993321445265,0.6350520496499417
-2.5703939893007397,0.42839899821679017,0.591834345220638
-2.5703939893007397,0.5711986642890534,0.5436779998400701
-2.5703939893007397,0.7139983303613167,0.49156333782875483
-2.5703939893007397,0.8567979964335799,0.43655126341896644
-2.5703939893007397,0.9995976625058436,0.3797616638039659
-2.5703939893007397,1.1423973285781068,0.3223506114642335
-2.5703939893007397,1.28519699465037,0.26548682986560235
-2.5703939893007397,1.4279966607226333,0.21032790161981602
-2.5703939893007397,1.5707963267948966,0.15799670344074462
-2.5703939893007397,1.7135959928671598,0.10955854761260042
-2.5703939893007397,1.856395658939423,0.06599949530393795
-2.5703939893007397,1.9991953250116863,0.02820628320582763
-2.5703939893007397,2.1419949910839495,-0.00305172787003688
-2.5703939893007397,2.2847946571562137,-0.02713821495881169
-2.5703939893007397,2.427594323228477,-0.04356284664306126
-2.5703939893007397,2.57039398930074,-0.05199126478642202
-2.5703939893007397,2.7131936553730034,-0.052251891101045
-2.5703939893007397,2.8559933214452666,-0.04433941998674895
-2.5703939893007397,2.99879298751753,-0.02841492653773897
-2.5703939893007397,3.141592653589793,-0.004802587518189405
-2.4275943232284765,-3.141592653589793,0.06897928561961048
-2.4275943232284765,-2.99879298751753,0.09703259873179537
-2.4275943232284765,-2.8559933214452666,0.1317219937285551
-2.4275943232284765,-2.7131936553730034,0.17234129456370945
-2.4275943232284765,-2.5703939893007397,0.21806360940864672
-2.4275943232284765,-2.4275943232284765,0.2679581637853903
-2.4275943232284765,-2.284794657156213,0.3210092484508438
-2.4275943232284765,-2.14199499108395,0.37613689630791347
-2.4275943232284765,-1.9991953250116865,0.43221886742123783
-2.4275943232284765,-1.8563956589394233,0.48811349458599906
-2.4275943232284765,-1.7135959928671598,0.5426829243799175
-2.4275943232284765,-1.5707963267948966,0.5948162805776287
-2.4275943232284765,-1.4279966607226333,0.6434522783871327
-2.4275943232284765,-1.2851969946503699,0.6876008291476633
-2.4275943232284765,-1.1423973285781066,0.7263631956796435
-2.4275943232284765,-0.9995976625058431,0.7589502879819163
-2.4275943232284765,-0.8567979964335799,0.7846987268286215
-2.4275943232284765,-0.7139983303613167,0.8030843482572061
-2.4275943232284765,-0.5711986642890534,0.8137328740351389
-2.4275943232284765,-0.42839899821678973,0.8164275308853924
-2.4275943232284765,-0.2855993321445265,0.8111134633652457
-2.4275943232284765,-0.14279966607226324,0.7978988505649025
-2.4275943232284765,0.0,0.7770527038931813
-2.4275943232284765,0.14279966607226324,0.7489993907809963
-2.4275943232284765,0.2855993321445265,0.7143099957842374
-2.4275943232284765,0.42839899821679017,0.6736906949490826
-2.4275943232284765,0.5711986642890534,0.6279683801041458
-2.4275943232284765,0.7139983303613167,0.5780738257274017
-2.4275943232284765,0.8567979964335799,0.5250227410619486
-2.4275943232284765,0.9995976625058436,0.46989509320487854
-2.4275943232284765,1.1423973285781068,0.41381312209155396
-2.4275943232284765,1.28519699465037,0.3579184949267932
-2.4275943232284765,1.4279966607226333,0.303349065132875
-2.4275943232284765,1.5707963267948966,0.2512157089351631
-2.4275943232284765,1.7135959928671598,0.20257971112565948
-2.4275943232284765,1.856395658939423,0.15843116036512855
-2.4275943232284765,1.9991953250116863,0.11966879383314877
-2.4275943232284765,2.1419949910839495,0.08708170153087608
-2.4275943232284765,2.2847946571562137,0.0613332626841705
-2.4275943232284765,2.427594323228477,0.04294764125558592
-2.4275943232284765,2.57039398930074,0.032299115477653184
-2.4275943232284765,2.7131936553730034,0.029604458627399244
-2.4275943232284765,2.8559933214452666,0.03491852614754637
-2.4275943232284765,2.99879298751753,0.048133138947889675
-2.4275943232284765,3.141592653589793,0.06897928561961036
-2.284794657156213,-3.141592653589793,0.13414977298156444
-2.284794657156213,-2.99879298751753,0.15893916775251904
-2.284794657156213,-2.8559933214452666,0.19043108837311246
-2.284794657156213,-2.7131936553730034,0.22798445015470986
-2.284794657156213,-2.5703939893007397,0.27083477494638947
-2.284794657156213,-2.4275943232284765,0.31810975370552547
-2.284794657156213,-2.284794657156213,0.36884700419436306
-2.284794657156213,-2.14199499108395,0.4220136623070977
-2.284794657156213,-1.9991953250116865,0.4765274082045353
-2.284794657156213,-1.8563956589394233,0.5312784992248648
-2.284794657156213,-1.7135959928671598,0.5851523610440219
-2.284794657156213,-1.5707963267948966,0.6370522771947562
-2.284794657156213,-1.4279966607226333,0.6859217150512373
-2.284794657156213,-1.2851969946503699,0.730765833786529
-2.284794657156213,-1.1423973285781066,0.7706717364629411
-2.284794657156213,-0.9995976625058431,0.8048270539811002
-2.284794657156213,-0.8567979964335799,0.8325364825721409
-2.284794657156213,-0.7139983303613167,0.8532359381773412
-2.284794657156213,-0.5711986642890534,0.8665040395728817
-2.284794657156213,-0.42839899821678973,0.8720706864763926
-2.284794657156213,-0.2855993321445265,0.8698225580098037
-2.284794657156213,-0.14279966607226324,0.8598054195856256
-2.284794657156213,0.0,0.8422231912551352
-2.284794657156213,0.14279966607226324,0.8174337964841802
-2.284794657156213,0.2855993321445265,0.7859418758635869
-2.284794657156213,0.42839899821679017,0.7483885140819896
-2.284794657156213,0.5711986642890534,0.7055381892903102
-2.284794657156213,0.7139983303613167,0.658263210531174
-2.284794657156213,0.8567979964335799,0.6075259600423364
-2.284794657156213,0.9995976625058436,0.5543593019296015
-2.284794657156213,1.1423973285781068,0.4998455560321642
-2.284794657156213,1.28519699465037,0.4450944650118346
-2.284794657156213,1.4279966607226333,0.3912206031926775
-2.284794657156213,1.5707963267948966,0.3393206870419438
-2.284794657156213,1.7135959928671598,0.29045124918546217
-2.284794657156213,1.856395658939423,0.24560713045017024
-2.284794657156213,1.9991953250116863,0.20570122777375877
-2.284794657156213,2.1419949910839495,0.17154591025559918
-2.284794657156213,2.2847946571562137,0.14383648166455865
-2.284794657156213,2.427594323228477,0.12313702605935806
-2.284794657156213,2.57039398930074,0.10986892466381787
-2.284794657156213,2.7131936553730034,0.10430227776030687
-2.284794657156213,2.8559933214452666,0.10655040622689604
-2.284794657156213,2.99879298751753,0.11656754465107344
-2.284794657156213,3.141592653589793,0.13414977298156427
-2.14199499108395,-3.141592653589793,0.1893821913811492
-2.14199499108395,-2.99879298751753,0.2104763857825367
-2.14199499108395,-2.8559933214452666,0.23834832965700936
-2.14199499108395,-2.7131936553730034,0.27243063060333206
-2.14199499108395,-2.5703939893007397,0.3120294712594774
-2.14199499108395,-2.4275943232284765,0.35633873342331257
-2.14199499108395,-2.284794657156213,0.40445640829454266
-2.14199499108395,-2.14199499108395,0.455402958772705
-2.14199499108395,-1.9991953250116865,0.5081412600077841
-2.14199499108395,-1.8563956589394233,0.5615977122713354
-2.14199499108395,-1.7135959928671598,0.6146840963509518
-2.14199499108395,-1.5707963267948966,0.6663197265552617
-2.14199499108395,-1.4279966607226333,0.715453450358167
-2.14199499108395,-1.2851969946503699,0.7610850468329998
-2.14199499108395,-1.1423973285781066,0.8022855882661899
-2.14199499108395,-0.9995976625058431,0.838216350446708
-2.14199499108395,-0.8567979964335799,0.8681458866723204
-2.14199499108395,-0.7139983303613167,0.8914649178951286
-2.14199499108395,-0.5711986642890534,0.9076987358859698
-2.14199499108395,-0.42839899821678973,0.916516866925015
-2.14199499108395,-0.2855993321445265,0.9177397992937
-2.14199499108395,-0.14279966607226324,0.9113426376156434
-2.14199499108395,0.0,0.8974556096547202
-2.14199499108395,0.14279966607226324,0.876361415253333
-2.14199499108395,0.2855993321445265,0.8484894713788603
-2.14199499108395,0.42839899821679017,0.8144071704325374
-2.14199499108395,0.5711986642890534,0.7748083297763922
-2.14199499108395,0.7139983303613167,0.7304990676125569
-2.14199499108395,0.8567979964335799,0.6823813927413274
-2.14199499108395,0.9995976625058436,0.6314348422631645
-2.14199499108395,1.1423973285781068,0.5786965410280852
-2.14199499108395,1.28519699465037,0.525240088764534
-2.14199499108395,1.4279966607226333,0.4721537046849178
-2.14199499108395,1.5707963267948966,0.4205180744806079
-2.14199499108395,1.7135959928671598,0.37138435067770226
-2.14199499108395,1.856395658939423,0.3257527542028696
-2.14199499108395,1.9991953250116863,0.28455221276967957
-2.14199499108395,2.1419949910839495,0.24862145058916169
-2.14199499108395,2.2847946571562137,0.2186919143635494
-2.14199499108395,2.427594323228477,0.1953728831407412
-2.14199499108395,2.57039398930074,0.17913906514990008
-2.14199499108395,2.7131936553730034,0.17032093411085447
-2.14199499108395,2.8559933214452666,0.1690980017421696
-2.14199499108395,2.99879298751753,0.17549516342022586
-2.14199499108395,3.141592653589793,0.1893821913811492
-1.9991953250116865,-3.141592653589793,0.233552168056891
-1.9991953250116865,-2.99879298751753,0.2505951036838202
-1.9991953250116865,-2.8559933214452666,0.27449826072961697
-1.9991953250116865,-2.7131936553730034,0.3047750398478422
-1.9991953250116865,-2.5703939893007397,0.340809093126669
-1.9991953250116865,-2.4275943232284765,0.38186687115497
-1.9991953250116865,-2.284794657156213,0.427112555972943
-1.9991953250116865,-2.14199499108395,0.47562507591547476
-1.9991953250116865,-1.9991953250116865,0.5264168559750901
-1.9991953250116865,-1.8563956589394233,0.578453921981174
-1.9991953250116865,-1.7135959928671598,0.6306769493323489
-1.9991953250116865,-1.5707963267948966,0.6820228277905196
-1.9991953250116865,-1.4279966607226333,0.7314463033395641
-1.9991953250116865,-1.2851969946503699,0.777941256542838
-1.9991953250116865,-1.1423973285781066,0.8205611842334957
-1.9991953250116865,-0.9995976625058431,0.8584384675894776
-1.9991953250116865,-0.8567979964335799,0.8908020343507213
-1.9991953250116865,-0.7139983303613167,0.916993055626786
-1.9991953250116865,-0.5711986642890534,0.9364783577531614
-1.9991953250116865,-0.42839899821678973,0.9488612761695254
-1.9991953250116865,-0.2855993321445265,0.9538897303663082
-1.9991953250116865,-0.14279966607226324,0.9514613555169275
-1.9991953250116865,0.0,0.9416255863304624
-1.9991953250116865,0.14279966607226324,0.9245826507035328
-1.9991953250116865,0.2855993321445265,0.9006794936577363
-1.9991953250116865,0.42839899821679017,0.870402714539511
-1.9991953250116865,0.5711986642890534,0.8343686612606841
-1.9991953250116865,0.7139983303613167,0.7933108832323831
-1.9991953250116865,0.8567979964335799,0.7480651984144107
-1.9991953250116865,0.9995976625058436,0.6995526784718785
-1.9991953250116865,1.1423973285781068,0.6487608984122629
-1.9991953250116865,1.28519699465037,0.5967238324061792
-1.9991953250116865,1.4279966607226333,0.5445008050550043
-1.9991953250116865,1.5707963267948966,0.4931549265968336
-1.9991953250116865,1.7135959928671598,0.4437314510477891
-1.9991953250116865,1.856395658939423,0.3972364978445151
-1.9991953250116865,1.9991953250116863,0.3546165701538574
-1.9991953250116865,2.1419949910839495,0.3167392867978762
-1.9991953250116865,2.2847946571562137,0.2843757200366326
-1.9991953250116865,2.427594323228477,0.258184698760567
-1.9991953250116865,2.57039398930074,0.2386993966341916
-1.9991953250116865,2.7131936553730034,0.22631647821782808
-1.9991953250116865,2.8559933214452666,0.22128802402104536
-1.9991953250116865,2.99879298751753,0.22371639887042588
-1.9991953250116865,3.141592653589793,0.233552168056891
-1.8563956589394233,-3.141592653589793,0.2657605296593664
-1.8563956589394233,-2.99879298751753,0.27847862005272883
-1.8563956589394233,-2.8559933214452666,0.2981449732420908
-1.8563956589394233,-2.7131936553730034,0.32435923898959645
-1.8563956589394233,-2.5703939893007397,0.35658777044032575
-1.8563956589394233,-2.4275943232284765,0.3941744876333522
-1.8563956589394233,-2.284794657156213,0.43635423339776724
-1.8563956589394233,-2.14199499108395,0.4822683497461506
-1.8563956589394233,-1.9991953250116865,0.530982157675026
-1.8563956589394233,-1.8563956589394233,0.5815039845339839
-1.8563956589394233,-1.7135959928671598,0.6328053516210926
-1.8563956589394233,-1.5707963267948966,0.6838419110433852
-1.8563956589394233,-1.4279966607226333,0.7335747056283081
-1.8563956589394233,-1.2851969946503699,0.7809913190956478
-1.8563956589394233,-1.1423973285781066,0.8251264859334319
-1.8563956589394233,-0.9995976625058431,0.8650817414201529
-1.8563956589394233,-0.8567979964335799,0.9000437117755454
-1.8563956589394233,-0.7139983303613167,0.9293006721051682
-1.8563956589394233,-0.5711986642890534,0.9522570350668182
-1.8563956589394233,-0.42839899821678973,0.968445475311279
-1.8563956589394233,-0.2855993321445265,0.9775364428787816
-1.8563956589394233,-0.14279966607226324,0.9793448718858361
-1.8563956589394233,0.0,0.9738339479329376
-1.8563956589394233,0.14279966607226324,0.9611158575395751
-1.8563956589394233,0.2855993321445265,0.9414495043502135
-1.8563956589394233,0.42839899821679017,0.9152352386027076
-1.8563956589394233,0.5711986642890534,0.8830067071519784
-1.8563956589394233,0.7139983303613167,0.8454199899589515
-1.8563956589394233,0.8567979964335799,0.8032402441945367
-1.8563956589394233,0.9995976625058436,0.7573261278461535
-1.8563956589394233,1.1423973285781068,0.708612319917278
-1.8563956589394233,1.28519699465037,0.6580904930583207
-1.8563956589394233,1.4279966607226333,0.6067891259712122
-1.8563956589394233,1.5707963267948966,0.5557525665489192
-1.8563956589394233,1.7135959928671598,0.5060197719639966
-1.8563956589394233,1.856395658939423,0.45860315849665645
-1.8563956589394233,1.9991953250116863,0.41446799165887244
-1.8563956589394233,2.1419949910839495,0.37451273617215114
-1.8563956589394233,2.2847946571562137,0.3395507658167589
-1.8563956589394233,2.427594323228477,0.3102938054871358
-1.8563956589394233,2.57039398930074,0.2873374425254858
-1.8563956589394233,2.7131936553730034,0.2711490022810246
-1.8563956589394233,2.8559933214452666,0.26205803471352235
-1.8563956589394233,2.99879298751753,0.26024960570646805
-1.8563956589394233,3.141592653589793,0.2657605296593664
-1.7135959928671598,-3.141592653589793,0.2853516068275936
-1.7135959928671598,-2.99879298751753,0.29355930690541254
-1.7135959928671598,-2.8559933214452666,0.30880708831916415
-1.7135959928671598,-2.7131936553730034,0.3307845502102347
-1.7135959928671598,-2.5703939893007397,0.35904429483228817
-1.7135959928671598,-2.4275943232284765,0.3930110352791938
-1.7135959928671598,-2.284794657156213,0.43199330666744284
-1.7135959928671598,-2.14199499108395,0.47519754236715983
-1.7135959928671598,-1.9991953250116865,0.5217442287302234
-1.7135959928671598,-1.8563956589394233,0.5706858094518421
-1.7135959928671598,-1.7135959928671598,0.6210259750843875
-1.7135959928671598,-1.5707963267948966,0.6717399450246319
-1.7135959928671598,-1.4279966607226333,0.7217953290916033
-1.7135959928671598,-1.2851969946503699,0.7701731440135061
-1.7135959928671598,-1.1423973285781066,0.8158885569886289
-1.7135959928671598,-0.9995976625058431,0.8580109340411618
-1.7135959928671598,-0.8567979964335799,0.895682785045221
-1.7135959928671598,-0.7139983303613167,0.9281372197510102
-1.7135959928671598,-0.5711986642890534,0.9547135594587803
-1.7135959928671598,-0.42839899821678973,0.9748707865319174
-1.7135959928671598,-0.2855993321445265,0.9881985579558552
-1.7135959928671598,-0.14279966607226324,0.9944255587385199
-1.7135959928671598,0.0,0.9934250251011649
-1.7135959928671598,0.14279966607226324,0.9852173250233449
-1.7135959928671598,0.2855993321445265,0.969969543609594
-1.7135959928671598,0.42839899821679017,0.9479920817185238
-1.7135959928671598,0.5711986642890534,0.9197323370964697
-1.7135959928671598,0.7139983303613167,0.8857655966495644
-1.7135959928671598,0.8567979964335799,0.8467833252613148
-1.7135959928671598,0.9995976625058436,0.8035790895615987
-1.7135959928671598,1.1423973285781068,0.7570324031985349
-1.7135959928671598,1.28519699465037,0.7080908224769161
-1.7135959928671598,1.4279966607226333,0.6577506568443703
-1.7135959928671598,1.5707963267948966,0.6070366869041264
-1.7135959928671598,1.7135959928671598,0.5569813028371547
-1.7135959928671598,1.856395658939423,0.5086034879152519
-1.7135959928671598,1.9991953250116863,0.4628880749401294
-1.7135959928671598,2.1419949910839495,0.42076569788759616
-1.7135959928671598,2.2847946571562137,0.38309384688353715
-1.7135959928671598,2.427594323228477,0.35063941217774863
-1.7135959928671598,2.57039398930074,0.32406307246997723
-1.7135959928671598,2.7131936553730034,0.3039058453968402
-1.7135959928671598,2.8559933214452666,0.29057807397290314
-1.7135959928671598,2.99879298751753,0.28435107319023795
-1.7135959928671598,3.141592653589793,0.2853516068275936
-1.5707963267948966,-3.141592653589793,0.2919265817264289
-1.5707963267948966,-2.99879298751753,0.29553016494666057
-1.5707963267948966,-2.8559933214452666,0.3062675560448689
-1.5707963267948966,-2.7131936553730034,0.323920172702373
-1.5707963267948966,-2.5703939893007397,0.3481286585499684
-1.5707963267948966,-2.4275943232284765,0.3784001986273064
-1.5707963267948966,-2.284794657156213,0.4141185516743256
-1.5707963267948966,-2.14199499108395,0.454556595026213
-1.5707963267948966,-1.9991953250116865,0.4988911267340116
-1.5707963267948966,-1.8563956589394233,0.5462196235823824
-1.5707963267948966,-1.7135959928671598,0.5955786138596068
-1.5707963267948966,-1.5707963267948966,0.6459632908632148
-1.5707963267948966,-1.4279966607226333,0.6963479678668222
-1.5707963267948966,-1.2851969946503699,0.7457069581440465
-1.5707963267948966,-1.1423973285781066,0.7930354549924175
-1.5707963267948966,-0.9995976625058431,0.8373699867002162
-1.5707963267948966,-0.8567979964335799,0.8778080300521037
-1.5707963267948966,-0.7139983303613167,0.9135263830991224
-1.5707963267948966,-0.5711986642890534,0.9437979231764606
-1.5707963267948966,-0.42839899821678973,0.9680064090240558
-1.5707963267948966,-0.2855993321445265,0.98565902568156
-1.5707963267948966,-0.14279966607226324,0.9963964167797674
-1.5707963267948966,0.0,1.0
-1.5707963267948966,0.14279966607226324,0.9963964167797678
-1.5707963267948966,0.2855993321445265,0.98565902568156
-1.5707963267948966,0.42839899821679017,0.9680064090240558
-1.5707963267948966,0.5711986642890534,0.9437979231764608
-1.5707963267948966,0.7139983303613167,0.9135263830991224
-1.5707963267948966,0.8567979964335799,0.8778080300521036
-1.5707963267948966,0.9995976625058436,0.8373699867002157
-1.5707963267948966,1.1423973285781068,0.7930354549924175
-1.5707963267948966,1.28519699465037,0.7457069581440467
-1.5707963267948966,1.4279966607226333,0.6963479678668223
-1.5707963267948966,1.5707963267948966,0.6459632908632145
-1.5707963267948966,1.7135959928671598,0.595578613859607
-1.5707963267948966,1.856395658939423,0.5462196235823827
-1.5707963267948966,1.9991953250116863,0.4988911267340118
-1.5707963267948966,2.1419949910839495,0.4545565950262134
-1.5707963267948966,2.2847946571562137,0.4141185516743256
-1.5707963267948966,2.427594323228477,0.3784001986273064
-1.5707963267948966,2.57039398930074,0.3481286585499679
-1.5707963267948966,2.7131936553730034,0.3239201727023728
-1.5707963267948966,2.8559933214452666,0.3062675560448689
-1.5707963267948966,2.99879298751753,0.2955301649466608
-1.5707963267948966,3.141592653589793,0.2919265817264287
-1.4279966607226333,-3.141592653589793,0.28535160682759336
-1.4279966607226333,-2.99879298751753,0.28435107319023795
-1.4279966607226333,-2.8559933214452666,0.29057807397290314
-1.4279966607226333,-2.7131936553730034,0.3039058453968403
-1.4279966607226333,-2.5703939893007397,0.3240630724699773
-1.4279966607226333,-2.4275943232284765,0.35063941217774797
-1.4279966607226333,-2.284794657156213,0.38309384688353704
-1.4279966607226333,-2.14199499108395,0.42076569788759643
-1.4279966607226333,-1.9991953250116865,0.4628880749401294
-1.4279966607226333,-1.8563956589394233,0.5086034879152516
-1.4279966607226333,-1.7135959928671598,0.5569813028371549
-1.4279966607226333,-1.5707963267948966,0.6070366869041264
-1.4279966607226333,-1.4279966607226333,0.6577506568443702
-1.4279966607226333,-1.2851969946503699,0.7080908224769157
-1.4279966607226333,-1.1423973285781066,0.757032403198535
-1.4279966607226333,-0.9995976625058431,0.8035790895615987
-1.4279966607226333,-0.8567979964335799,0.8467833252613151
-1.4279966607226333,-0.7139983303613167,0.8857655966495642
-1.4279966607226333,-0.5711986642890534,0.9197323370964697
-1.4279966607226333,-0.42839899821678973,0.9479920817185231
-1.4279966607226333,-0.2855993321445265,0.9699695436095938
-1.4279966607226333,-0.14279966607226324,0.9852173250233449
-1.4279966607226333,0.0,0.9934250251011646
-1.4279966607226333,0.14279966607226324,0.9944255587385198
-1.4279966607226333,0.2855993321445265,0.9881985579558548
-1.4279966607226333,0.42839899821679017,0.9748707865319174
-1.4279966607226333,0.5711986642890534,0.9547135594587806
-1.4279966607226333,0.7139983303613167,0.9281372197510094
-1.4279966607226333,0.8567979964335799,0.895682785045221
-1.4279966607226333,0.9995976625058436,0.8580109340411618
-1.4279966607226333,1.1423973285781068,0.8158885569886285
-1.4279966607226333,1.28519699465037,0.7701731440135061
-1.4279966607226333,1.4279966607226333,0.7217953290916032
-1.4279966607226333,1.5707963267948966,0.6717399450246316
-1.4279966607226333,1.7135959928671598,0.6210259750843875
-1.4279966607226333,1.856395658939423,0.5706858094518421
-1.4279966607226333,1.9991953250116863,0.5217442287302232
-1.4279966607226333,2.1419949910839495,0.47519754236715916
-1.4279966607226333,2.2847946571562137,0.4319933066674428
-1.4279966607226333,2.427594323228477,0.393011035279194
-1.4279966607226333,2.57039398930074,0.3590442948322878
-1.4279966607226333,2.7131936553730034,0.3307845502102343
-1.4279966607226333,2.8559933214452666,0.308807088319164
-1.4279966607226333,2.99879298751753,0.2935593069054124
-1.4279966607226333,3.141592653589793,0.28535160682759336
-1.2851969946503699,-3.141592653589793,0.2657605296593662
-1.2851969946503699,-2.99879298751753,0.2602496057064676
-1.2851969946503699,-2.8559933214452666,0.262058034713522
-1.2851969946503699,-2.7131936553730034,0.2711490022810244
-1.2851969946503699,-2.5703939893007397,0.2873374425254856
-1.2851969946503699,-2.4275943232284765,0.3102938054871356
-1.2851969946503699,-2.284794657156213,0.3395507658167587
-1.2851969946503699,-2.14199499108395,0.37451273617215053
-1.2851969946503699,-1.9991953250116865,0.4144679916588722
-1.2851969946503699,-1.8563956589394233,0.458603158496656
-1.2851969946503699,-1.7135959928671598,0.5060197719639964
-1.2851969946503699,-1.5707963267948966,0.555752566548919
-1.2851969946503699,-1.4279966607226333,0.6067891259712119
-1.2851969946503699,-1.2851969946503699,0.6580904930583205
-1.2851969946503699,-1.1423973285781066,0.7086123199172779
-1.2851969946503699,-0.9995976625058431,0.7573261278461535
-1.2851969946503699,-0.8567979964335799,0.8032402441945364
-1.2851969946503699,-0.7139983303613167,0.8454199899589514
-1.2851969946503699,-0.5711986642890534,0.8830067071519784
-1.2851969946503699,-0.42839899821678973,0.915235238602707
-1.2851969946503699,-0.2855993321445265,0.9414495043502132
-1.2851969946503699,-0.14279966607226324,0.9611158575395746
-1.2851969946503699,0.0,0.9738339479329374
-1.2851969946503699,0.14279966607226324,0.979344871885836
-1.2851969946503699,0.2855993321445265,0.9775364428787816
-1.2851969946503699,0.42839899821679017,0.9684454753112788
-1.2851969946503699,0.5711986642890534,0.9522570350668178
-1.2851969946503699,0.7139983303613167,0.929300672105168
-1.2851969946503699,0.8567979964335799,0.9000437117755452
-1.2851969946503699,0.9995976625058436,0.8650817414201529
-1.2851969946503699,1.1423973285781068,0.8251264859334313
-1.2851969946503699,1.28519699465037,0.7809913190956478
-1.2851969946503699,1.4279966607226333,0.7335747056283076
-1.2851969946503699,1.5707963267948966,0.6838419110433853
-1.2851969946503699,1.7135959928671598,0.6328053516210923
-1.2851969946503699,1.856395658939423,0.5815039845339832
-1.2851969946503699,1.9991953250116863,0.5309821576750259
-1.2851969946503699,2.1419949910839495,0.48226834974615074
-1.2851969946503699,2.2847946571562137,0.4363542333977673
-1.2851969946503699,2.427594323228477,0.39417448763335183
-1.2851969946503699,2.57039398930074,0.3565877704403254
-1.2851969946503699,2.7131936553730034,0.3243592389895961
-1.2851969946503699,2.8559933214452666,0.2981449732420908
-1.2851969946503699,2.99879298751753,0.2784786200527286
-1.2851969946503699,3.141592653589793,0.2657605296593662
-1.1423973285781066,-3.141592653589793,0.233552168056891
-1.1423973285781066,-2.99879298751753,0.223716398870426
-1.1423973285781066,-2.8559933214452666,0.2212880240210452
-1.1423973285781066,-2.7131936553730034,0.22631647821782808
-1.1423973285781066,-2.5703939893007397,0.23869939663419182
-1.1423973285781066,-2.4275943232284765,0.2581846987605672
-1.1423973285781066,-2.284794657156213,0.2843757200366326
-1.1423973285781066,-2.14199499108395,0.31673928679787594
-1.1423973285781066,-1.9991953250116865,0.3546165701538574
-1.1423973285781066,-1.8563956589394233,0.3972364978445148
-1.1423973285781066,-1.7135959928671598,0.4437314510477887
-1.1423973285781066,-1.5707963267948966,0.49315492659683324
-1.1423973285781066,-1.4279966607226333,0.5445008050550044
-1.1423973285781066,-1.2851969946503699,0.596723832406179
-1.1423973285781066,-1.1423973285781066,0.6487608984122629
-1.1423973285781066,-0.9995976625058431,0.6995526784718785
-1.1423973285781066,-0.8567979964335799,0.7480651984144104
-1.1423973285781066,-0.7139983303613167,0.7933108832323833
-1.1423973285781066,-0.5711986642890534,0.8343686612606839
-1.1423973285781066,-0.42839899821678973,0.8704027145395112
-1.1423973285781066,-0.2855993321445265,0.900679493657736
-1.1423973285781066,-0.14279966607226324,0.9245826507035328
-1.1423973285781066,0.0,0.9416255863304618
-1.1423973285781066,0.14279966607226324,0.9514613555169272
-1.1423973285781066,0.2855993321445265,0.9538897303663078
-1.1423973285781066,0.42839899821679017,0.948861276169525
-1.1423973285781066,0.5711986642890534,0.9364783577531616
-1.1423973285781066,0.7139983303613167,0.916993055626786
-1.1423973285781066,0.8567979964335799,0.8908020343507208
-1.1423973285781066,0.9995976625058436,0.8584384675894776
-1.1423973285781066,1.1423973285781068,0.8205611842334959
-1.1423973285781066,1.28519699465037,0.7779412565428382
-1.1423973285781066,1.4279966607226333,0.7314463033395643
-1.1423973285781066,1.5707963267948966,0.6820228277905197
-1.1423973285781066,1.7135959928671598,0.6306769493323491
-1.1423973285781066,1.856395658939423,0.5784539219811742
-1.1423973285781066,1.9991953250116863,0.5264168559750905
-1.1423973285781066,2.1419949910839495,0.4756250759154753
-1.1423973285781066,2.2847946571562137,0.427112555972943
-1.1423973285781066,2.427594323228477,0.3818668711549699
-1.1423973285781066,2.57039398930074,0.3408090931266692
-1.1423973285781066,2.7131936553730034,0.3047750398478422
-1.1423973285781066,2.8559933214452666,0.27449826072961697
-1.1423973285781066,2.99879298751753,0.2505951036838202
-1.1423973285781066,3.141592653589793,0.233552168056891
-0.9995976625058431,-3.141592653589793,0.1893821913811491
-0.9995976625058431,-2.99879298751753,0.17549516342022586
-0.9995976625058431,-2.8559933214452666,0.16909800174216938
-0.9995976625058431,-2.7131936553730034,0.17032093411085436
-0.9995976625058431,-2.5703939893007397,0.17913906514989986
-0.9995976625058431,-2.4275943232284765,0.19537288314074097
-0.9995976625058431,-2.284794657156213,0.2186919143635494
-0.9995976625058431,-2.14199499108395,0.24862145058916169
-0.9995976625058431,-1.9991953250116865,0.28455221276967957
-0.9995976625058431,-1.8563956589394233,0.3257527542028696
-0.9995976625058431,-1.7135959928671598,0.3713843506777022
-0.9995976625058431,-1.5707963267948966,0.4205180744806079
-0.9995976625058431,-1.4279966607226333,0.47215370468491746
-0.9995976625058431,-1.2851969946503699,0.5252400887645338
-0.9995976625058431,-1.1423973285781066,0.5786965410280854
-0.9995976625058431,-0.9995976625058431,0.6314348422631645
-0.9995976625058431,-0.8567979964335799,0.682381392741327
-0.9995976625058431,-0.7139983303613167,0.7304990676125571
-0.9995976625058431,-0.5711986642890534,0.7748083297763921
-0.9995976625058431,-0.42839899821678973,0.8144071704325374
-0.9995976625058431,-0.2855993321445265,0.8484894713788603
-0.9995976625058431,-0.14279966607226324,0.8763614152533328
-0.9995976625058431,0.0,0.8974556096547204
-0.9995976625058431,0.14279966607226324,0.9113426376156434
-0.9995976625058431,0.2855993321445265,0.9177397992937
-0.9995976625058431,0.42839899821679017,0.9165168669250153
-0.9995976625058431,0.5711986642890534,0.9076987358859694
-0.9995976625058431,0.7139983303613167,0.8914649178951288
-0.9995976625058431,0.8567979964335799,0.8681458866723204
-0.9995976625058431,0.9995976625058436,0.838216350446708
-0.9995976625058431,1.1423973285781068,0.8022855882661899
-0.9995976625058431,1.28519699465037,0.7610850468329998
-0.9995976625058431,1.4279966607226333,0.715453450358167
-0.9995976625058431,1.5707963267948966,0.666319726555262
-0.9995976625058431,1.7135959928671598,0.6146840963509516
-0.9995976625058431,1.856395658939423,0.5615977122713358
-0.9995976625058431,1.9991953250116863,0.5081412600077841
-0.9995976625058431,2.1419949910839495,0.4554029587727051
-0.9995976625058431,2.2847946571562137,0.40445640829454227
-0.9995976625058431,2.427594323228477,0.3563387334233124
-0.9995976625058431,2.57039398930074,0.3120294712594774
-0.9995976625058431,2.7131936553730034,0.2724306306033319
-0.9995976625058431,2.8559933214452666,0.2383483296570092
-0.9995976625058431,2.99879298751753,0.21047638578253658
-0.9995976625058431,3.141592653589793,0.1893821913811491
-0.8567979964335799,-3.141592653589793,0.13414977298156466
-0.8567979964335799,-2.99879298751753,0.11656754465107377
-0.8567979964335799,-2.8559933214452666,0.10655040622689638
-0.8567979964335799,-2.7131936553730034,0.10430227776030687
-0.8567979964335799,-2.5703939893007397,0.10986892466381815
-0.8567979964335799,-2.4275943232284765,0.12313702605935839
-0.8567979964335799,-2.284794657156213,0.1438364816645591
-0.8567979964335799,-2.14199499108395,0.1715459102555994
-0.8567979964335799,-1.9991953250116865,0.2057012277737592
-0.8567979964335799,-1.8563956589394233,0.2456071304501708
-0.8567979964335799,-1.7135959928671598,0.2904512491854624
-0.8567979964335799,-1.5707963267948966,0.3393206870419438
-0.8567979964335799,-1.4279966607226333,0.3912206031926777
-0.8567979964335799,-1.2851969946503699,0.4450944650118348
-0.8567979964335799,-1.1423973285781066,0.49984555603216474
-0.8567979964335799,-0.9995976625058431,0.5543593019296023
-0.8567979964335799,-0.8567979964335799,0.607525960042337
-0.8567979964335799,-0.7139983303613167,0.658263210531174
-0.8567979964335799,-0.5711986642890534,0.7055381892903105
-0.8567979964335799,-0.42839899821678973,0.7483885140819901
-0.8567979964335799,-0.2855993321445265,0.7859418758635874
-0.8567979964335799,-0.14279966607226324,0.8174337964841809
-0.8567979964335799,0.0,0.8422231912551359
-0.8567979964335799,0.14279966607226324,0.8598054195856267
-0.8567979964335799,0.2855993321445265,0.8698225580098039
-0.8567979964335799,0.42839899821679017,0.8720706864763931
-0.8567979964335799,0.5711986642890534,0.8665040395728821
-0.8567979964335799,0.7139983303613167,0.8532359381773419
-0.8567979964335799,0.8567979964335799,0.8325364825721419
-0.8567979964335799,0.9995976625058436,0.8048270539811007
-0.8567979964335799,1.1423973285781068,0.7706717364629417
-0.8567979964335799,1.28519699465037,0.73076583378653
-0.8567979964335799,1.4279966607226333,0.685921715051238
-0.8567979964335799,1.5707963267948966,0.6370522771947567
-0.8567979964335799,1.7135959928671598,0.5851523610440225
-0.8567979964335799,1.856395658939423,0.5312784992248655
-0.8567979964335799,1.9991953250116863,0.4765274082045359
-0.8567979964335799,2.1419949910839495,0.42201366230709825
-0.8567979964335799,2.2847946571562137,0.3688470041943635
-0.8567979964335799,2.427594323228477,0.3181097537055256
-0.8567979964335799,2.57039398930074,0.2708347749463897
-0.8567979964335799,2.7131936553730034,0.22798445015470964
-0.8567979964335799,2.8559933214452666,0.19043108837311273
-0.8567979964335799,2.99879298751753,0.15893916775251937
-0.8567979964335799,3.141592653589793,0.13414977298156466
-0.7139983303613167,-3.141592653589793,0.06897928561961031
-0.7139983303613167,-2.99879298751753,0.048133138947889675
-0.7139983303613167,-2.8559933214452666,0.034918526147546314
-0.7139983303613167,-2.7131936553730034,0.029604458627399244
-0.7139983303613167,-2.5703939893007397,0.032299115477653295
-0.7139983303613167,-2.4275943232284765,0.04294764125558548
-0.7139983303613167,-2.284794657156213,0.0613332626841705
-0.7139983303613167,-2.14199499108395,0.08708170153087608
-0.7139983303613167,-1.9991953250116865,0.11966879383314849
-0.7139983303613167,-1.8563956589394233,0.1584311603651289
-0.7139983303613167,-1.7135959928671598,0.2025797111256593
-0.7139983303613167,-1.5707963267948966,0.25121570893516326
-0.7139983303613167,-1.4279966607226333,0.3033490651328749
-0.7139983303613167,-1.2851969946503699,0.35791849492679306
-0.7139983303613167,-1.1423973285781066,0.4138131220915542
-0.7139983303613167,-0.9995976625058431,0.46989509320487866
-0.7139983303613167,-0.8567979964335799,0.5250227410619486
-0.7139983303613167,-0.7139983303613167,0.5780738257274015
-0.7139983303613167,-0.5711986642890534,0.6279683801041458
-0.7139983303613167,-0.42839899821678973,0.6736906949490822
-0.7139983303613167,-0.2855993321445265,0.7143099957842374
-0.7139983303613167,-0.14279966607226324,0.7489993907809964
-0.7139983303613167,0.0,0.7770527038931815
-0.7139983303613167,0.14279966607226324,0.7978988505649023
-0.7139983303613167,0.2855993321445265,0.8111134633652457
-0.7139983303613167,0.42839899821679017,0.8164275308853925
-0.7139983303613167,0.5711986642890534,0.813732874035139
-0.7139983303613167,0.7139983303613167,0.8030843482572061
-0.7139983303613167,0.8567979964335799,0.7846987268286219
-0.7139983303613167,0.9995976625058436,0.7589502879819157
-0.7139983303613167,1.1423973285781068,0.726363195679643
-0.7139983303613167,1.28519699465037,0.6876008291476635
-0.7139983303613167,1.4279966607226333,0.6434522783871325
-0.7139983303613167,1.5707963267948966,0.5948162805776285
-0.7139983303613167,1.7135959928671598,0.5426829243799175
-0.7139983303613167,1.856395658939423,0.48811349458599895
-0.7139983303613167,1.9991953250116863,0.4322188674212376
-0.7139983303613167,2.1419949910839495,0.37613689630791347
-0.7139983303613167,2.2847946571562137,0.32100924845084355
-0.7139983303613167,2.427594323228477,0.2679581637853903
-0.7139983303613167,2.57039398930074,0.21806360940864616
-0.7139983303613167,2.7131936553730034,0.17234129456370945
-0.7139983303613167,2.8559933214452666,0.13172199372855475
-0.7139983303613167,2.99879298751753,0.09703259873179526
-0.7139983303613167,3.141592653589793,0.06897928561961031
-0.5711986642890534,-3.141592653589793,-0.004802587518189627
-0.5711986642890534,-2.99879298751753,-0.028414926537739083
-0.5711986642890534,-2.8559933214452666,-0.04433941998674906
-0.5711986642890534,-2.7131936553730034,-0.05225189110104511
-0.5711986642890534,-2.5703939893007397,-0.05199126478642213
-0.5711986642890534,-2.4275943232284765,-0.04356284664306148
-0.5711986642890534,-2.284794657156213,-0.02713821495881169
-0.5711986642890534,-2.14199499108395,-0.0030517278700371575
-0.5711986642890534,-1.9991953250116865,0.02820628320582741
-0.5711986642890534,-1.8563956589394233,0.06599949530393784
-0.5711986642890534,-1.7135959928671598,0.10955854761260042
-0.5711986642890534,-1.5707963267948966,0.1579967034407444
-0.5711986642890534,-1.4279966607226333,0.21032790161981574
-0.5711986642890534,-1.2851969946503699,0.2654868298656019
-0.5711986642890534,-1.1423973285781066,0.32235061146423327
-0.5711986642890534,-0.9995976625058431,0.3797616638039659
-0.5711986642890534,-0.8567979964335799,0.4365512634189662
-0.5711986642890534,-0.7139983303613167,0.4915633378287544
-0.5711986642890534,-0.5711986642890534,0.5436779998400705
-0.5711986642890534,-0.42839899821678973,0.5918343452206379
-0.5711986642890534,-0.2855993321445265,0.6350520496499417
-0.5711986642890534,-0.14279966607226324,0.6724513252953682
-0.5711986642890534,0.0,0.7032708307553818
-0.5711986642890534,0.14279966607226324,0.7268831697749312
-0.5711986642890534,0.2855993321445265,0.7428076632239414
-0.5711986642890534,0.42839899821679017,0.7507201343382373
-0.5711986642890534,0.5711986642890534,0.7504595080236139
-0.5711986642890534,0.7139983303613167,0.7420310898802535
-0.5711986642890534,0.8567979964335799,0.7256064581960038
-0.5711986642890534,0.9995976625058436,0.701519971107229
-0.5711986642890534,1.1423973285781068,0.6702619600313646
-0.5711986642890534,1.28519699465037,0.6324687479332544
-0.5711986642890534,1.4279966607226333,0.5889096956245922
-0.5711986642890534,1.5707963267948966,0.5404715397964478
-0.5711986642890534,1.7135959928671598,0.48814034161737696
-0.5711986642890534,1.856395658939423,0.43298141337159035
-0.5711986642890534,1.9991953250116863,0.376117631772959
-0.5711986642890534,2.1419949910839495,0.31870657943322667
-0.5711986642890534,2.2847946571562137,0.2619169798182257
-0.5711986642890534,2.427594323228477,0.2069049054084373
-0.5711986642890534,2.57039398930074,0.1547902433971215
-0.5711986642890534,2.7131936553730034,0.10663389801655371
-0.5711986642890534,2.8559933214452666,0.06341619358725059
-0.5711986642890534,2.99879298751753,0.026016917941824036
-0.5711986642890534,3.141592653589793,-0.004802587518189627
-0.42839899821678973,-3.141592653589793,-0.08569386026410236
-0.42839899821678973,-2.99879298751753,-0.11151835393891729
-0.42839899821678973,-2.8559933214452666,-0.1296099689537391
-0.42839899821678973,-2.7131936553730034,-0.13960041219877467
-0.42839899821678973,-2.5703939893007397,-0.1412863070596152
-0.42839899821678973,-2.4275943232284765,-0.13463333357861307
-0.42839899821678973,-2.284794657156213,-0.11977692711025034
-0.42839899821678973,-2.14199499108395,-0.09701952124788382
-0.42839899821678973,-1.9991953250116865,-0.06682439114793287
-0.42839899821678973,-1.8563956589394233,-0.029806222583667663
-0.42839899821678973,-1.7135959928671598,0.01328140128452654
-0.42839899821678973,-1.5707963267948966,0.061561340689139876
-0.42839899821678973,-1.4279966607226333,0.11405075529174202
-0.42839899821678973,-1.2851969946503699,0.16968111197799646
-0.42839899821678973,-1.1423973285781066,0.22731993711047271
-0.42839899821678973,-0.9995976625058431,0.2857938704261188
-0.42839899821678973,-0.8567979964335799,0.3439125512675276
-0.42839899821678973,-0.7139983303613167,0.4004928508932033
-0.42839899821678973,-0.5711986642890534,0.45438295756687686
-0.42839899821678973,-0.42839899821678973,0.5044858241229082
-0.42839899821678973,-0.2855993321445265,0.5497815006829518
-0.42839899821678973,-0.14279966607226324,0.5893478978941898
-0.42839899821678973,0.0,0.6223795580094688
-0.42839899821678973,0.14279966607226324,0.6482040516842835
-0.42839899821678973,0.2855993321445265,0.6662956666991049
-0.42839899821678973,0.42839899821679017,0.6762861099441412
-0.42839899821678973,0.5711986642890534,0.6779720048049811
-0.42839899821678973,0.7139983303613167,0.6713190313239792
-0.42839899821678973,0.8567979964335799,0.6564626248556166
-0.42839899821678973,0.9995976625058436,0.6337052189932502
-0.42839899821678973,1.1423973285781068,0.6035100888932994
-0.42839899821678973,1.28519699465037,0.5664919203290337
-0.42839899821678973,1.4279966607226333,0.5234042964608399
-0.42839899821678973,1.5707963267948966,0.4751243570562267
-0.42839899821678973,1.7135959928671598,0.42263494245362443
-0.42839899821678973,1.856395658939423,0.36700458576736983
-0.42839899821678973,1.9991953250116863,0.3093657606348935
-0.42839899821678973,2.1419949910839495,0.25089182731924775
-0.42839899821678973,2.2847946571562137,0.19277314647783866
-0.42839899821678973,2.427594323228477,0.13619284685216326
-0.42839899821678973,2.57039398930074,0.08230274017848893
-0.42839899821678973,2.7131936553730034,0.032199873622457964
-0.42839899821678973,2.8559933214452666,-0.013095802937585665
-0.42839899821678973,2.99879298751753,-0.0526622001488235
-0.42839899821678973,3.141592653589793,-0.08569386026410236
-0.2855993321445265,-3.141592653589793,-0.17204781957618837
-0.2855993321445265,-2.99879298751753,-0.1994853971242514
-0.2855993321445265,-2.8559933214452666,-0.21915725827641164
-0.2855993321445265,-2.7131936553730034,-0.23066294066857373
-0.2855993321445265,-2.5703939893007397,-0.23376822178688184
-0.2855993321445265,-2.4275943232284765,-0.2284098870626582
-0.2855993321445265,-2.284794657156213,-0.21469701673872676
-0.2855993321445265,-2.14199499108395,-0.19290876531023016
-0.2855993321445265,-1.9991953250116865,-0.16348867874412426
-0.2855993321445265,-1.8563956589394233,-0.12703566516237108
-0.2855993321445265,-1.7135959928671598,-0.08429180279968446
-0.2855993321445265,-1.5707963267948966,-0.03612723343064844
-0.2855993321445265,-1.4279966607226333,0.016477551207531138
-0.2855993321445265,-1.2851969946503699,0.07245166939929354
-0.2855993321445265,-1.1423973285781066,0.13065564951428155
-0.2855993321445265,-0.9995976625058431,0.1899046263637727
-0.2855993321445265,-0.8567979964335799,0.24899246163905087
-0.2855993321445265,-0.7139983303613167,0.30671629740915796
-0.2855993321445265,-0.5711986642890534,0.36190104283961055
-0.2855993321445265,-0.42839899821678973,0.41342329565310953
-0.2855993321445265,-0.2855993321445265,0.46023421136027953
-0.2855993321445265,-0.14279966607226324,0.5013808547088558
-0.2855993321445265,0.0,0.5360255986973832
-0.2855993321445265,0.14279966607226324,0.5634631762454463
-0.2855993321445265,0.2855993321445265,0.5831350373976066
-0.2855993321445265,0.42839899821679017,0.5946407197897684
-0.2855993321445265,0.5711986642890534,0.5977460009080763
-0.2855993321445265,0.7139983303613167,0.5923876661838529
-0.2855993321445265,0.8567979964335799,0.578674795859922
-0.2855993321445265,0.9995976625058436,0.5568865444314246
-0.2855993321445265,1.1423973285781068,0.527466457865319
-0.2855993321445265,1.28519699465037,0.49101344428356564
-0.2855993321445265,1.4279966607226333,0.44826958192087896
-0.2855993321445265,1.5707963267948966,0.4001050125518436
-0.2855993321445265,1.7135959928671598,0.34750022791366364
-0.2855993321445265,1.856395658939423,0.2915261097219012
-0.2855993321445265,1.9991953250116863,0.23332212960691334
-0.2855993321445265,2.1419949910839495,0.1740731527574222
-0.2855993321445265,2.2847946571562137,0.11498531748214352
-0.2855993321445265,2.427594323228477,0.057261481712036766
-0.2855993321445265,2.57039398930074,0.0020767362815838353
-0.2855993321445265,2.7131936553730034,-0.04944551653191476
-0.2855993321445265,2.8559933214452666,-0.09625643223908453
-0.2855993321445265,2.99879298751753,-0.13740307558766096
-0.2855993321445265,3.141592653589793,-0.17204781957618825
-0.14279966607226324,-3.141592653589793,-0.2621065478671084
-0.14279966607226324,-2.99879298751753,-0.2905253007704929
-0.14279966607226324,-2.8559933214452666,-0.311158363377216
-0.14279966607226324,-2.7131936553730034,-0.3235857060334443
-0.14279966607226324,-2.5703939893007397,-0.32755434388019355
-0.14279966607226324,-2.4275943232284765,-0.3229834868955107
-0.14279966607226324,-2.284794657156213,-0.30996618454634056
-0.14279966607226324,-2.14199499108395,-0.2887674315697121
-0.14279966607226324,-1.9991953250116865,-0.25981877344407445
-0.14279966607226324,-1.8563956589394233,-0.22370952136782896
-0.14279966607226324,-1.7135959928671598,-0.18117475558276358
-0.14279966607226324,-1.5707963267948966,-0.13308036126012718
-0.14279966607226324,-1.4279966607226333,-0.08040540157554826
-0.14279966607226324,-1.2851969946503699,-0.02422218680616478
-0.14279966607226324,-1.1423973285781066,0.03432555481433114
-0.14279966607226324,-0.9995976625058431,0.09404596010429078
-0.14279966607226324,-0.8567979964335799,0.15372329383143712
-0.14279966607226324,-0.7139983303613167,0.21214269757630544
-0.14279966607226324,-0.5711986642890534,0.2681149207462986
-0.14279966607226324,-0.42839899821678973,0.3205005302882389
-0.14279966607226324,-0.2855993321445265,0.3682331062594748
-0.14279966607226324,-0.14279966607226324,0.41034095106261415
-0.14279966607226324,0.0,0.44596687040646266
-0.14279966607226324,0.14279966607226324,0.47438562330984724
-0.14279966607226324,0.2855993321445265,0.49501868591657083
-0.14279966607226324,0.42839899821679017,0.5074460285727989
-0.14279966607226324,0.5711986642890534,0.511414666419548
-0.14279966607226324,0.7139983303613167,0.5068438094348651
-0.14279966607226324,0.8567979964335799,0.4938265070856954
-0.14279966607226324,0.9995976625058436,0.47262775410906666
-0.14279966607226324,1.1423973285781068,0.4436790959834288
-0.14279966607226324,1.28519699465037,0.40756984390718354
-0.14279966607226324,1.4279966607226333,0.3650350781221182
-0.14279966607226324,1.5707963267948966,0.3169406837994819
-0.14279966607226324,1.7135959928671598,0.2642657241149027
-0.14279966607226324,1.856395658939423,0.20808250934551908
-0.14279966607226324,1.9991953250116863,0.14953476772502328
-0.14279966607226324,2.1419949910839495,0.08981436243506424
-0.14279966607226324,2.2847946571562137,0.030137028707917013
-0.14279966607226324,2.427594323228477,-0.02828237503695097
-0.14279966607226324,2.57039398930074,-0.0842545982069442
-0.14279966607226324,2.7131936553730034,-0.13664020774888436
-0.14279966607226324,2.8559933214452666,-0.18437278372012011
-0.14279966607226324,2.99879298751753,-0.22648062852325979
-0.14279966607226324,3.141592653589793,-0.2621065478671084
0.0,-3.141592653589793,-0.3540367091367857
0.0,-2.99879298751753,-0.38278475497680653
0.0,-2.8559933214452666,-0.4037404070655785
0.0,-2.7131936553730034,-0.4164770687576848
0.0,-2.5703939893007397,-0.4207354583505733
0.0,-2.4275943232284765,-0.4164288873123144
0.0,-2.284794657156213,-0.4036450250101217
0.0,-2.14199499108395,-0.3826441140148532
0.0,-1.9991953250116865,-0.35385367231274634
0.0,-1.8563956589394233,-0.3178597902720781
0.0,-1.7135959928671598,-0.2753951995334123
0.0,-1.5707963267948966,-0.22732435670642048
0.0,-1.4279966607226333,-0.17462584552619703
0.0,-1.2851969946503699,-0.11837245571041394
0.0,-1.1423973285781066,-0.059709344054340696
0.0,-0.9995976625058431,0.00016927765914953596
0.0,-0.8567979964335799,0.06004445336765596
0.0,-0.7139983303613167,0.1186972971595015
0.0,-0.5711986642890534,0.17493380627591903
0.0,-0.42839899821678973,0.2276091675639983
0.0,-0.2855993321445265,0.2756510625711124
0.0,-0.14279966607226324,0.3180814968563007
0.0,0.0,0.35403670913678553
0.0,0.14279966607226324,0.3827847549768061
0.0,0.2855993321445265,0.4037404070655781
0.0,0.42839899821679017,0.41647706875768453
0.0,0.5711986642890534,0.42073545835057313
0.0,0.7139983303613167,0.4164288873123143
0.0,0.8567979964335799,0.40364502501012167
0.0,0.9995976625058436,0.3826441140148533
0.0,1.1423973285781068,0.35385367231274634
0.0,1.28519699465037,0.3178597902720782
0.0,1.4279966607226333,0.27539519953341207
0.0,1.5707963267948966,0.22732435670642037
0.0,1.7135959928671598,0.17462584552619675
0.0,1.856395658939423,0.11837245571041366
0.0,1.9991953250116863,0.059709344054340696
0.0,2.1419949910839495,-0.00016927765914953596
0.0,2.2847946571562137,-0.06004445336765629
0.0,2.427594323228477,-0.11869729715950211
0.0,2.57039398930074,-0.1749338062759196
0.0,2.7131936553730034,-0.22760916756399874
0.0,2.8559933214452666,-0.2756510625711124
0.0,2.99879298751753,-0.3180814968563008
0.0,3.141592653589793,-0.3540367091367857
0.14279966607226324,-3.141592653589793,-0.445966870406463
0.14279966607226324,-2.99879298751753,-0.4743856233098475
0.14279966607226324,-2.8559933214452666,-0.4950186859165708
0.14279966607226324,-2.7131936553730034,-0.5074460285727989
0.14279966607226324,-2.5703939893007397,-0.5114146664195482
0.14279966607226324,-2.4275943232284765,-0.5068438094348654
0.14279966607226324,-2.284794657156213,-0.4938265070856952
0.14279966607226324,-2.14199499108395,-0.4726277541090669
0.14279966607226324,-1.9991953250116865,-0.4436790959834291
0.14279966607226324,-1.8563956589394233,-0.4075698439071835
0.14279966607226324,-1.7135959928671598,-0.3650350781221183
0.14279966607226324,-1.5707963267948966,-0.31694068379948187
0.14279966607226324,-1.4279966607226333,-0.264265724114903
0.14279966607226324,-1.2851969946503699,-0.2080825093455192
0.14279966607226324,-1.1423973285781066,-0.14953476772502317
0.14279966607226324,-0.9995976625058431,-0.08981436243506397
0.14279966607226324,-0.8567979964335799,-0.03013702870791729
0.14279966607226324,-0.7139983303613167,0.028282375036950247
0.14279966607226324,-0.5711986642890534,0.0842545982069442
0.14279966607226324,-0.42839899821678973,0.13664020774888402
0.14279966607226324,-0.2855993321445265,0.18437278372012006
0.14279966607226324,-0.14279966607226324,0.22648062852325973
0.14279966607226324,0.0,0.26210654786710835
0.14279966607226324,0.14279966607226324,0.2905253007704925
0.14279966607226324,0.2855993321445265,0.31115836337721553
0.14279966607226324,0.42839899821679017,0.3235857060334441
0.14279966607226324,0.5711986642890534,0.3275543438801934
0.14279966607226324,0.7139983303613167,0.3229834868955101
0.14279966607226324,0.8567979964335799,0.30996618454634023
0.14279966607226324,0.9995976625058436,0.28876743156971224
0.14279966607226324,1.1423973285781068,0.25981877344407417
0.14279966607226324,1.28519699465037,0.22370952136782857
0.14279966607226324,1.4279966607226333,0.18117475558276347
0.14279966607226324,1.5707963267948966,0.13308036126012696
0.14279966607226324,1.7135959928671598,0.08040540157554793
0.14279966607226324,1.856395658939423,0.02422218680616456
0.14279966607226324,1.9991953250116863,-0.03432555481433136
0.14279966607226324,2.1419949910839495,-0.09404596010429067
0.14279966607226324,2.2847946571562137,-0.1537232938314373
0.14279966607226324,2.427594323228477,-0.21214269757630577
0.14279966607226324,2.57039398930074,-0.26811492074629917
0.14279966607226324,2.7131936553730034,-0.3205005302882391
0.14279966607226324,2.8559933214452666,-0.368233106259475
0.14279966607226324,2.99879298751753,-0.4103409510626144
0.14279966607226324,3.141592653589793,-0.445966870406463
0.2855993321445265,-3.141592653589793,-0.5360255986973831
0.2855993321445265,-2.99879298751753,-0.5634631762454461
0.2855993321445265,-2.8559933214452666,-0.5831350373976062
0.2855993321445265,-2.7131936553730034,-0.5946407197897685
0.2855993321445265,-2.5703939893007397,-0.5977460009080766
0.2855993321445265,-2.4275943232284765,-0.5923876661838527
0.2855993321445265,-2.284794657156213,-0.5786747958599214
0.2855993321445265,-2.14199499108395,-0.556886544431425
0.2855993321445265,-1.9991953250116865,-0.527466457865319
0.2855993321445265,-1.8563956589394233,-0.4910134442835658
0.2855993321445265,-1.7135959928671598,-0.44826958192087923
0.2855993321445265,-1.5707963267948966,-0.4001050125518435
0.2855993321445265,-1.4279966607226333,-0.3475002279136638
0.2855993321445265,-1.2851969946503699,-0.29152610972190157
0.2855993321445265,-1.1423973285781066,-0.233322129606913
0.2855993321445265,-0.9995976625058431,-0.1740731527574219
0.2855993321445265,-0.8567979964335799,-0.11498531748214363
0.2855993321445265,-0.7139983303613167,-0.05726148171203688
0.2855993321445265,-0.5711986642890534,-0.0020767362815841683
0.2855993321445265,-0.42839899821678973,0.0494455165319147
0.2855993321445265,-0.2855993321445265,0.0962564322390847
0.2855993321445265,-0.14279966607226324,0.13740307558766113
0.2855993321445265,0.0,0.17204781957618814
0.2855993321445265,0.14279966607226324,0.19948539712425123
0.2855993321445265,0.2855993321445265,0.2191572582764117
0.2855993321445265,0.42839899821679017,0.23066294066857335
0.2855993321445265,0.5711986642890534,0.23376822178688167
0.2855993321445265,0.7139983303613167,0.22840988706265802
0.2855993321445265,0.8567979964335799,0.21469701673872704
0.2855993321445265,0.9995976625058436,0.19290876531022988
0.2855993321445265,1.1423973285781068,0.16348867874412393
0.2855993321445265,1.28519699465037,0.1270356651623708
0.2855993321445265,1.4279966607226333,0.08429180279968401
0.2855993321445265,1.5707963267948966,0.036127233430648664
0.2855993321445265,1.7135959928671598,-0.016477551207531194
0.2855993321445265,1.856395658939423,-0.07245166939929332
0.2855993321445265,1.9991953250116863,-0.1306556495142816
0.2855993321445265,2.1419949910839495,-0.18990462636377248
0.2855993321445265,2.2847946571562137,-0.2489924616390512
0.2855993321445265,2.427594323228477,-0.30671629740915823
0.2855993321445265,2.57039398930074,-0.36190104283961105
0.2855993321445265,2.7131936553730034,-0.4134232956531096
0.2855993321445265,2.8559933214452666,-0.4602342113602793
0.2855993321445265,2.99879298751753,-0.5013808547088558
0.2855993321445265,3.141592653589793,-0.536025598697383
0.42839899821679017,-3.141592653589793,-0.6223795580094693
0.42839899821679017,-2.99879298751753,-0.6482040516842842
0.42839899821679017,-2.8559933214452666,-0.6662956666991059
0.42839899821679017,-2.7131936553730034,-0.6762861099441417
0.42839899821679017,-2.5703939893007397,-0.6779720048049822
0.42839899821679017,-2.4275943232284765,-0.6713190313239801
0.42839899821679017,-2.284794657156213,-0.6564626248556171
0.42839899821679017,-2.14199499108395,-0.6337052189932508
0.42839899821679017,-1.9991953250116865,-0.6035100888932998
0.42839899821679017,-1.8563956589394233,-0.5664919203290346
0.42839899821679017,-1.7135959928671598,-0.5234042964608404
0.42839899821679017,-1.5707963267948966,-0.4751243570562272
0.42839899821679017,-1.4279966607226333,-0.42263494245362476
0.42839899821679017,-1.2851969946503699,-0.36700458576737016
0.42839899821679017,-1.1423973285781066,-0.3093657606348942
0.42839899821679017,-0.9995976625058431,-0.2508918273192482
0.42839899821679017,-0.8567979964335799,-0.1927731464778395
0.42839899821679017,-0.7139983303613167,-0.13619284685216393
0.42839899821679017,-0.5711986642890534,-0.08230274017848971
0.42839899821679017,-0.42839899821678973,-0.032199873622458686
0.42839899821679017,-0.2855993321445265,0.013095802937585055
0.42839899821679017,-0.14279966607226324,0.052662200148822835
0.42839899821679017,0.0,0.08569386026410208
0.42839899821679017,0.14279966607226324,0.11151835393891674
0.42839899821679017,0.2855993321445265,0.12960996895373833
0.42839899821679017,0.42839899821679017,0.13960041219877406
0.42839899821679017,0.5711986642890534,0.14128630705961465
0.42839899821679017,0.7139983303613167,0.1346333335786125
0.42839899821679017,0.8567979964335799,0.11977692711024956
0.42839899821679017,0.9995976625058436,0.0970195212478836
0.42839899821679017,1.1423973285781068,0.0668243911479326
0.42839899821679017,1.28519699465037,0.029806222583667052
0.42839899821679017,1.4279966607226333,-0.01328140128452715
0.42839899821679017,1.5707963267948966,-0.06156134068914021
0.42839899821679017,1.7135959928671598,-0.11405075529174236
0.42839899821679017,1.856395658939423,-0.16968111197799696
0.42839899821679017,1.9991953250116863,-0.22731993711047327
0.42839899821679017,2.1419949910839495,-0.2857938704261192
0.42839899821679017,2.2847946571562137,-0.3439125512675282
0.42839899821679017,2.427594323228477,-0.4004928508932034
0.42839899821679017,2.57039398930074,-0.4543829575668778
0.42839899821679017,2.7131936553730034,-0.5044858241229091
0.42839899821679017,2.8559933214452666,-0.5497815006829525
0.42839899821679017,2.99879298751753,-0.5893478978941903
0.42839899821679017,3.141592653589793,-0.6223795580094693
0.5711986642890534,-3.141592653589793,-0.7032708307553819
0.5711986642890534,-2.99879298751753,-0.7268831697749314
0.5711986642890534,-2.8559933214452666,-0.7428076632239414
0.5711986642890534,-2.7131936553730034,-0.7507201343382373
0.5711986642890534,-2.5703939893007397,-0.7504595080236143
0.5711986642890534,-2.4275943232284765,-0.7420310898802536
0.5711986642890534,-2.284794657156213,-0.7256064581960038
0.5711986642890534,-2.14199499108395,-0.7015199711072293
0.5711986642890534,-1.9991953250116865,-0.6702619600313648
0.5711986642890534,-1.8563956589394233,-0.6324687479332545
0.5711986642890534,-1.7135959928671598,-0.5889096956245921
0.5711986642890534,-1.5707963267948966,-0.5404715397964479
0.5711986642890534,-1.4279966607226333,-0.4881403416173766
0.5711986642890534,-1.2851969946503699,-0.4329814133715903
0.5711986642890534,-1.1423973285781066,-0.37611763177295904
0.5711986642890534,-0.9995976625058431,-0.3187065794332266
0.5711986642890534,-0.8567979964335799,-0.2619169798182258
0.5711986642890534,-0.7139983303613167,-0.20690490540843753
0.5711986642890534,-0.5711986642890534,-0.15479024339712166
0.5711986642890534,-0.42839899821678973,-0.10663389801655404
0.5711986642890534,-0.2855993321445265,-0.06341619358725081
0.5711986642890534,-0.14279966607226324,-0.026016917941824147
0.5711986642890534,0.0,0.004802587518189405
0.5711986642890534,0.14279966607226324,0.028414926537739027
0.5711986642890534,0.2855993321445265,0.04433941998674906
0.5711986642890534,0.42839899821679017,0.05225189110104467
0.5711986642890534,0.5711986642890534,0.051991264786421465
0.5711986642890534,0.7139983303613167,0.04356284664306109
0.5711986642890534,0.8567979964335799,0.027138214958811413
0.5711986642890534,0.9995976625058436,0.0030517278700371575
0.5711986642890534,1.1423973285781068,-0.02820628320582752
0.5711986642890534,1.28519699465037,-0.06599949530393812
0.5711986642890534,1.4279966607226333,-0.10955854761260042
0.5711986642890534,1.5707963267948966,-0.15799670344074435
0.5711986642890534,1.7135959928671598,-0.21032790161981607
0.5711986642890534,1.856395658939423,-0.2654868298656021
0.5711986642890534,1.9991953250116863,-0.32235061146423344
0.5711986642890534,2.1419949910839495,-0.37976166380396575
0.5711986642890534,2.2847946571562137,-0.43655126341896633
0.5711986642890534,2.427594323228477,-0.49156333782875505
0.5711986642890534,2.57039398930074,-0.5436779998400709
0.5711986642890534,2.7131936553730034,-0.5918343452206384
0.5711986642890534,2.8559933214452666,-0.6350520496499417
0.5711986642890534,2.99879298751753,-0.6724513252953681
0.5711986642890534,3.141592653589793,-0.7032708307553819
0.7139983303613167,-3.141592653589793,-0.7770527038931819
0.7139983303613167,-2.99879298751753,-0.7978988505649027
0.7139983303613167,-2.8559933214452666,-0.8111134633652459
0.7139983303613167,-2.7131936553730034,-0.8164275308853931
0.7139983303613167,-2.5703939893007397,-0.813732874035139
0.7139983303613167,-2.4275943232284765,-0.8030843482572065
0.7139983303613167,-2.284794657156213,-0.7846987268286219
0.7139983303613167,-2.14199499108395,-0.7589502879819165
0.7139983303613167,-1.9991953250116865,-0.7263631956796437
0.7139983303613167,-1.8563956589394233,-0.6876008291476639
0.7139983303613167,-1.7135959928671598,-0.643452278387133
0.7139983303613167,-1.5707963267948966,-0.5948162805776291
0.7139983303613167,-1.4279966607226333,-0.5426829243799177
0.7139983303613167,-1.2851969946503699,-0.4881134945859994
0.7139983303613167,-1.1423973285781066,-0.4322188674212382
0.7139983303613167,-0.9995976625058431,-0.3761368963079138
0.7139983303613167,-0.8567979964335799,-0.321009248450844
0.7139983303613167,-0.7139983303613167,-0.2679581637853907
0.7139983303613167,-0.5711986642890534,-0.218063609408647
0.7139983303613167,-0.42839899821678973,-0.17234129456371017
0.7139983303613167,-0.2855993321445265,-0.13172199372855564
0.7139983303613167,-0.14279966607226324,-0.09703259873179593
0.7139983303613167,0.0,-0.06897928561961075
0.7139983303613167,0.14279966607226324,-0.04813313894788995
0.7139983303613167,0.2855993321445265,-0.03491852614754698
0.7139983303613167,0.42839899821679017,-0.02960445862740002
0.7139983303613167,0.5711986642890534,-0.03229911547765374
0.7139983303613167,0.7139983303613167,-0.042947641255586144
0.7139983303613167,0.8567979964335799,-0.06133326268417083
0.7139983303613167,0.9995976625058436,-0.08708170153087624
0.7139983303613167,1.1423973285781068,-0.11966879383314932
0.7139983303613167,1.28519699465037,-0.15843116036512894
0.7139983303613167,1.4279966607226333,-0.20257971112565976
0.7139983303613167,1.5707963267948966,-0.25121570893516365
0.7139983303613167,1.7135959928671598,-0.30334906513287496
0.7139983303613167,1.856395658939423,-0.35791849492679323
0.7139983303613167,1.9991953250116863,-0.4138131220915547
0.7139983303613167,2.1419949910839495,-0.469895093204879
0.7139983303613167,2.2847946571562137,-0.5250227410619488
0.7139983303613167,2.427594323228477,-0.5780738257274023
0.7139983303613167,2.57039398930074,-0.627968380104146
0.7139983303613167,2.7131936553730034,-0.6736906949490828
0.7139983303613167,2.8559933214452666,-0.7143099957842374
0.7139983303613167,2.99879298751753,-0.7489993907809969
0.7139983303613167,3.141592653589793,-0.7770527038931819
0.8567979964335799,-3.141592653589793,-0.8422231912551358
0.8567979964335799,-2.99879298751753,-0.8598054195856265
0.8567979964335799,-2.8559933214452666,-0.8698225580098038
0.8567979964335799,-2.7131936553730034,-0.8720706864763933
0.8567979964335799,-2.5703939893007397,-0.866504039572882
0.8567979964335799,-2.4275943232284765,-0.853235938177342
0.8567979964335799,-2.284794657156213,-0.8325364825721413
0.8567979964335799,-2.14199499108395,-0.804827053981101
0.8567979964335799,-1.9991953250116865,-0.7706717364629412
0.8567979964335799,-1.8563956589394233,-0.7307658337865297
0.8567979964335799,-1.7135959928671598,-0.6859217150512377
0.8567979964335799,-1.5707963267948966,-0.6370522771947562
0.8567979964335799,-1.4279966607226333,-0.5851523610440224
0.8567979964335799,-1.2851969946503699,-0.5312784992248653
0.8567979964335799,-1.1423973285781066,-0.47652740820453526
0.8567979964335799,-0.9995976625058431,-0.4220136623070978
0.8567979964335799,-0.8567979964335799,-0.36884700419436334
0.8567979964335799,-0.7139983303613167,-0.31810975370552574
0.8567979964335799,-0.5711986642890534,-0.27083477494638963
0.8567979964335799,-0.42839899821678973,-0.22798445015471014
0.8567979964335799,-0.2855993321445265,-0.19043108837311296
0.8567979964335799,-0.14279966607226324,-0.15893916775251926
0.8567979964335799,0.0,-0.1341497729815646
0.8567979964335799,0.14279966607226324,-0.11656754465107388
0.8567979964335799,0.2855993321445265,-0.10655040622689638
0.8567979964335799,0.42839899821679017,-0.1043022777603072
0.8567979964335799,0.5711986642890534,-0.10986892466381781
0.8567979964335799,0.7139983303613167,-0.12313702605935817
0.8567979964335799,0.8567979964335799,-0.1438364816645592
0.8567979964335799,0.9995976625058436,-0.1715459102555993
0.8567979964335799,1.1423973285781068,-0.2057012277737591
0.8567979964335799,1.28519699465037,-0.24560713045017024
0.8567979964335799,1.4279966607226333,-0.2904512491854625
0.8567979964335799,1.5707963267948966,-0.3393206870419436
0.8567979964335799,1.7135959928671598,-0.39122060319267776
0.8567979964335799,1.856395658939423,-0.44509446501183486
0.8567979964335799,1.9991953250116863,-0.4998455560321646
0.8567979964335799,2.1419949910839495,-0.554359301929602
0.8567979964335799,2.2847946571562137,-0.6075259600423368
0.8567979964335799,2.427594323228477,-0.6582632105311745
0.8567979964335799,2.57039398930074,-0.7055381892903106
0.8567979964335799,2.7131936553730034,-0.7483885140819904
0.8567979964335799,2.8559933214452666,-0.7859418758635874
0.8567979964335799,2.99879298751753,-0.8174337964841809
0.8567979964335799,3.141592653589793,-0.8422231912551358
0.9995976625058436,-3.141592653589793,-0.8974556096547207
0.9995976625058436,-2.99879298751753,-0.9113426376156439
0.9995976625058436,-2.8559933214452666,-0.9177397992937003
0.9995976625058436,-2.7131936553730034,-0.9165168669250154
0.9995976625058436,-2.5703939893007397,-0.9076987358859698
0.9995976625058436,-2.4275943232284765,-0.8914649178951289
0.9995976625058436,-2.284794657156213,-0.8681458866723205
0.9995976625058436,-2.14199499108395,-0.8382163504467082
0.9995976625058436,-1.9991953250116865,-0.8022855882661902
0.9995976625058436,-1.8563956589394233,-0.7610850468330002
0.9995976625058436,-1.7135959928671598,-0.7154534503581674
0.9995976625058436,-1.5707963267948966,-0.6663197265552618
0.9995976625058436,-1.4279966607226333,-0.6146840963509519
0.9995976625058436,-1.2851969946503699,-0.5615977122713359
0.9995976625058436,-1.1423973285781066,-0.5081412600077846
0.9995976625058436,-0.9995976625058431,-0.45540295877270554
0.9995976625058436,-0.8567979964335799,-0.40445640829454277
0.9995976625058436,-0.7139983303613167,-0.356338733423313
0.9995976625058436,-0.5711986642890534,-0.31202947125947744
0.9995976625058436,-0.42839899821678973,-0.2724306306033324
0.9995976625058436,-0.2855993321445265,-0.2383483296570097
0.9995976625058436,-0.14279966607226324,-0.21047638578253713
0.9995976625058436,0.0,-0.18938219138114953
0.9995976625058436,0.14279966607226324,-0.1754951634202262
0.9995976625058436,0.2855993321445265,-0.16909800174217005
0.9995976625058436,0.42839899821679017,-0.1703209341108547
0.9995976625058436,0.5711986642890534,-0.17913906514990063
0.9995976625058436,0.7139983303613167,-0.1953728831407413
0.9995976625058436,0.8567979964335799,-0.2186919143635494
0.9995976625058436,0.9995976625058436,-0.24862145058916196
0.9995976625058436,1.1423973285781068,-0.2845522127696801
0.9995976625058436,1.28519699465037,-0.3257527542028701
0.9995976625058436,1.4279966607226333,-0.3713843506777029
0.9995976625058436,1.5707963267948966,-0.4205180744806083
0.9995976625058436,1.7135959928671598,-0.47215370468491813
0.9995976625058436,1.856395658939423,-0.5252400887645343
0.9995976625058436,1.9991953250116863,-0.5786965410280855
0.9995976625058436,2.1419949910839495,-0.6314348422631647
0.9995976625058436,2.2847946571562137,-0.6823813927413275
0.9995976625058436,2.427594323228477,-0.7304990676125576
0.9995976625058436,2.57039398930074,-0.7748083297763927
0.9995976625058436,2.7131936553730034,-0.814407170432538
0.9995976625058436,2.8559933214452666,-0.8484894713788607
0.9995976625058436,2.99879298751753,-0.8763614152533333
0.9995976625058436,3.141592653589793,-0.8974556096547207
1.1423973285781068,-3.141592653589793,-0.9416255863304626
1.1423973285781068,-2.99879298751753,-0.9514613555169276
1.1423973285781068,-2.8559933214452666,-0.9538897303663081
1.1423973285781068,-2.7131936553730034,-0.9488612761695256
1.1423973285781068,-2.5703939893007397,-0.9364783577531619
1.1423973285781068,-2.4275943232284765,-0.9169930556267865
1.1423973285781068,-2.284794657156213,-0.890802034350721
1.1423973285781068,-2.14199499108395,-0.8584384675894778
1.1423973285781068,-1.9991953250116865,-0.8205611842334961
1.1423973285781068,-1.8563956589394233,-0.7779412565428385
1.1423973285781068,-1.7135959928671598,-0.7314463033395646
1.1423973285781068,-1.5707963267948966,-0.6820228277905198
1.1423973285781068,-1.4279966607226333,-0.6306769493323491
1.1423973285781068,-1.2851969946503699,-0.5784539219811743
1.1423973285781068,-1.1423973285781066,-0.5264168559750905
1.1423973285781068,-0.9995976625058431,-0.475625075915475
1.1423973285781068,-0.8567979964335799,-0.4271125559729431
1.1423973285781068,-0.7139983303613167,-0.3818668711549705
1.1423973285781068,-0.5711986642890534,-0.34080909312666946
1.1423973285781068,-0.42839899821678973,-0.3047750398478423
1.1423973285781068,-0.2855993321445265,-0.27449826072961764
1.1423973285781068,-0.14279966607226324,-0.2505951036838207
1.1423973285781068,0.0,-0.23355216805689133
1.1423973285781068,0.14279966607226324,-0.22371639887042666
1.1423973285781068,0.2855993321445265,-0.2212880240210457
1.1423973285781068,0.42839899821679017,-0.22631647821782835
1.1423973285781068,0.5711986642890534,-0.2386993966341922
1.1423973285781068,0.7139983303613167,-0.25818469876056777
1.1423973285781068,0.8567979964335799,-0.284375720036633
1.1423973285781068,0.9995976625058436,-0.3167392867978763
1.1423973285781068,1.1423973285781068,-0.3546165701538578
1.1423973285781068,1.28519699465037,-0.39723649784451515
1.1423973285781068,1.4279966607226333,-0.44373145104778927
1.1423973285781068,1.5707963267948966,-0.49315492659683385
1.1423973285781068,1.7135959928671598,-0.5445008050550048
1.1423973285781068,1.856395658939423,-0.5967238324061797
1.1423973285781068,1.9991953250116863,-0.6487608984122635
1.1423973285781068,2.1419949910839495,-0.6995526784718789
1.1423973285781068,2.2847946571562137,-0.7480651984144108
1.1423973285781068,2.427594323228477,-0.7933108832323836
1.1423973285781068,2.57039398930074,-0.8343686612606844
1.1423973285781068,2.7131936553730034,-0.8704027145395115
1.1423973285781068,2.8559933214452666,-0.9006794936577364
1.1423973285781068,2.99879298751753,-0.9245826507035333
1.1423973285781068,3.141592653589793,-0.9416255863304626
1.28519699465037,-3.141592653589793,-0.9738339479329376
1.28519699465037,-2.99879298751753,-0.9793448718858361
1.28519699465037,-2.8559933214452666,-0.9775364428787816
1.28519699465037,-2.7131936553730034,-0.9684454753112794
1.28519699465037,-2.5703939893007397,-0.952257035066818
1.28519699465037,-2.4275943232284765,-0.9293006721051684
1.28519699465037,-2.284794657156213,-0.9000437117755453
1.28519699465037,-2.14199499108395,-0.8650817414201534
1.28519699465037,-1.9991953250116865,-0.8251264859334315
1.28519699465037,-1.8563956589394233,-0.7809913190956477
1.28519699465037,-1.7135959928671598,-0.7335747056283077
1.28519699465037,-1.5707963267948966,-0.683841911043385
1.28519699465037,-1.4279966607226333,-0.6328053516210923
1.28519699465037,-1.2851969946503699,-0.5815039845339833
1.28519699465037,-1.1423973285781066,-0.5309821576750259
1.28519699465037,-0.9995976625058431,-0.4822683497461504
1.28519699465037,-0.8567979964335799,-0.4363542333977674
1.28519699465037,-0.7139983303613167,-0.39417448763335233
1.28519699465037,-0.5711986642890534,-0.3565877704403257
1.28519699465037,-0.42839899821678973,-0.32435923898959623
1.28519699465037,-0.2855993321445265,-0.2981449732420907
1.28519699465037,-0.14279966607226324,-0.2784786200527291
1.28519699465037,0.0,-0.26576052965936664
1.28519699465037,0.14279966607226324,-0.2602496057064679
1.28519699465037,0.2855993321445265,-0.26205803471352235
1.28519699465037,0.42839899821679017,-0.27114900228102473
1.28519699465037,0.5711986642890534,-0.28733744252548604
1.28519699465037,0.7139983303613167,-0.3102938054871354
1.28519699465037,0.8567979964335799,-0.33955076581675875
1.28519699465037,0.9995976625058436,-0.3745127361721508
1.28519699465037,1.1423973285781068,-0.41446799165887266
1.28519699465037,1.28519699465037,-0.4586031584966565
1.28519699465037,1.4279966607226333,-0.5060197719639964
1.28519699465037,1.5707963267948966,-0.5557525665489191
1.28519699465037,1.7135959928671598,-0.6067891259712117
1.28519699465037,1.856395658939423,-0.6580904930583207
1.28519699465037,1.9991953250116863,-0.708612319917278
1.28519699465037,2.1419949910839495,-0.7573261278461534
1.28519699465037,2.2847946571562137,-0.8032402441945368
1.28519699465037,2.427594323228477,-0.8454199899589518
1.28519699465037,2.57039398930074,-0.8830067071519784
1.28519699465037,2.7131936553730034,-0.9152352386027078
1.28519699465037,2.8559933214452666,-0.9414495043502131
1.28519699465037,2.99879298751753,-0.9611158575395751
1.28519699465037,3.141592653589793,-0.9738339479329376
1.4279966607226333,-3.141592653589793,-0.9934250251011649
1.4279966607226333,-2.99879298751753,-0.99442555873852
1.4279966607226333,-2.8559933214452666,-0.9881985579558551
1.4279966607226333,-2.7131936553730034,-0.9748707865319179
1.4279966607226333,-2.5703939893007397,-0.9547135594587808
1.4279966607226333,-2.4275943232284765,-0.92813721975101
1.4279966607226333,-2.284794657156213,-0.895682785045221
1.4279966607226333,-2.14199499108395,-0.8580109340411621
1.4279966607226333,-1.9991953250116865,-0.8158885569886289
1.4279966607226333,-1.8563956589394233,-0.7701731440135064
1.4279966607226333,-1.7135959928671598,-0.7217953290916035
1.4279966607226333,-1.5707963267948966,-0.671739945024632
1.4279966607226333,-1.4279966607226333,-0.6210259750843882
1.4279966607226333,-1.2851969946503699,-0.5706858094518421
1.4279966607226333,-1.1423973285781066,-0.5217442287302232
1.4279966607226333,-0.9995976625058431,-0.4751975423671593
1.4279966607226333,-0.8567979964335799,-0.4319933066674432
1.4279966607226333,-0.7139983303613167,-0.393011035279194
1.4279966607226333,-0.5711986642890534,-0.3590442948322884
1.4279966607226333,-0.42839899821678973,-0.3307845502102347
1.4279966607226333,-0.2855993321445265,-0.30880708831916437
1.4279966607226333,-0.14279966607226324,-0.2935593069054129
1.4279966607226333,0.0,-0.2853516068275934
1.4279966607226333,0.14279966607226324,-0.28435107319023845
1.4279966607226333,0.2855993321445265,-0.29057807397290336
1.4279966607226333,0.42839899821679017,-0.3039058453968405
1.4279966607226333,0.5711986642890534,-0.3240630724699779
1.4279966607226333,0.7139983303613167,-0.3506394121777482
1.4279966607226333,0.8567979964335799,-0.38309384688353754
1.4279966607226333,0.9995976625058436,-0.4207656978875963
1.4279966607226333,1.1423973285781068,-0.4628880749401295
1.4279966607226333,1.28519699465037,-0.508603487915252
1.4279966607226333,1.4279966607226333,-0.5569813028371552
1.4279966607226333,1.5707963267948966,-0.6070366869041264
1.4279966607226333,1.7135959928671598,-0.6577506568443704
1.4279966607226333,1.856395658939423,-0.7080908224769162
1.4279966607226333,1.9991953250116863,-0.7570324031985349
1.4279966607226333,2.1419949910839495,-0.803579089561599
1.4279966607226333,2.2847946571562137,-0.8467833252613153
1.4279966607226333,2.427594323228477,-0.8857655966495646
1.4279966607226333,2.57039398930074,-0.9197323370964702
1.4279966607226333,2.7131936553730034,-0.9479920817185237
1.4279966607226333,2.8559933214452666,-0.9699695436095941
1.4279966607226333,2.99879298751753,-0.9852173250233456
1.4279966607226333,3.141592653589793,-0.9934250251011649
1.5707963267948966,-3.141592653589793,-1.0
1.5707963267948966,-2.99879298751753,-0.9963964167797679
1.5707963267948966,-2.8559933214452666,-0.9856590256815597
1.5707963267948966,-2.7131936553730034,-0.9680064090240559
1.5707963267948966,-2.5703939893007397,-0.9437979231764605
1.5707963267948966,-2.4275943232284765,-0.9135263830991224
1.5707963267948966,-2.284794657156213,-0.8778080300521032
1.5707963267948966,-2.14199499108395,-0.8373699867002158
1.5707963267948966,-1.9991953250116865,-0.7930354549924171
1.5707963267948966,-1.8563956589394233,-0.7457069581440464
1.5707963267948966,-1.7135959928671598,-0.6963479678668221
1.5707963267948966,-1.5707963267948966,-0.6459632908632142
1.5707963267948966,-1.4279966607226333,-0.5955786138596066
1.5707963267948966,-1.2851969946503699,-0.5462196235823821
1.5707963267948966,-1.1423973285781066,-0.4988911267340115
1.5707963267948966,-0.9995976625058431,-0.45455659502621293
1.5707963267948966,-0.8567979964335799,-0.4141185516743253
1.5707963267948966,-0.7139983303613167,-0.3784001986273061
1.5707963267948966,-0.5711986642890534,-0.348128658549968
1.5707963267948966,-0.42839899821678973,-0.3239201727023727
1.5707963267948966,-0.2855993321445265,-0.3062675560448689
1.5707963267948966,-0.14279966607226324,-0.29553016494666084
1.5707963267948966,0.0,-0.2919265817264286
1.5707963267948966,0.14279966607226324,-0.29553016494666084
1.5707963267948966,0.2855993321445265,-0.306267556044869
1.5707963267948966,0.42839899821679017,-0.3239201727023727
1.5707963267948966,0.5711986642890534,-0.348128658549968
1.5707963267948966,0.7139983303613167,-0.3784001986273061
1.5707963267948966,0.8567979964335799,-0.4141185516743253
1.5707963267948966,0.9995976625058436,-0.45455659502621293
1.5707963267948966,1.1423973285781068,-0.4988911267340117
1.5707963267948966,1.28519699465037,-0.5462196235823822
1.5707963267948966,1.4279966607226333,-0.5955786138596066
1.5707963267948966,1.5707963267948966,-0.6459632908632142
1.5707963267948966,1.7135959928671598,-0.6963479678668222
1.5707963267948966,1.856395658939423,-0.7457069581440464
1.5707963267948966,1.9991953250116863,-0.7930354549924172
1.5707963267948966,2.1419949910839495,-0.8373699867002157
1.5707963267948966,2.2847946571562137,-0.8778080300521034
1.5707963267948966,2.427594323228477,-0.9135263830991225
1.5707963267948966,2.57039398930074,-0.9437979231764606
1.5707963267948966,2.7131936553730034,-0.968006409024056
1.5707963267948966,2.8559933214452666,-0.9856590256815597
1.5707963267948966,2.99879298751753,-0.9963964167797679
1.5707963267948966,3.141592653589793,-1.0
1.7135959928671598,-3.141592653589793,-0.9934250251011649
1.7135959928671598,-2.99879298751753,-0.9852173250233456
1.7135959928671598,-2.8559933214452666,-0.9699695436095941
1.7135959928671598,-2.7131936553730034,-0.9479920817185237
1.7135959928671598,-2.5703939893007397,-0.9197323370964701
1.7135959928671598,-2.4275943232284765,-0.8857655966495646
1.7135959928671598,-2.284794657156213,-0.8467833252613152
1.7135959928671598,-2.14199499108395,-0.8035790895615992
1.7135959928671598,-1.9991953250116865,-0.7570324031985352
1.7135959928671598,-1.8563956589394233,-0.7080908224769165
1.7135959928671598,-1.7135959928671598,-0.6577506568443706
1.7135959928671598,-1.5707963267948966,-0.6070366869041264
1.7135959928671598,-1.4279966607226333,-0.5569813028371552
1.7135959928671598,-1.2851969946503699,-0.508603487915252
1.7135959928671598,-1.1423973285781066,-0.4628880749401295
1.7135959928671598,-0.9995976625058431,-0.4207656978875963
1.7135959928671598,-0.8567979964335799,-0.3830938468835373
1.7135959928671598,-0.7139983303613167,-0.35063941217774863
1.7135959928671598,-0.5711986642890534,-0.32406307246997756
1.7135959928671598,-0.42839899821678973,-0.3039058453968405
1.7135959928671598,-0.2855993321445265,-0.2905780739729035
1.7135959928671598,-0.14279966607226324,-0.28435107319023845
1.7135959928671598,0.0,-0.28535160682759386
1.7135959928671598,0.14279966607226324,-0.2935593069054131
1.7135959928671598,0.2855993321445265,-0.30880708831916437
1.7135959928671598,0.42839899821679017,-0.3307845502102349
1.7135959928671598,0.5711986642890534,-0.3590442948322884
1.7135959928671598,0.7139983303613167,-0.3930110352791938
1.7135959928671598,0.8567979964335799,-0.4319933066674432
1.7135959928671598,0.9995976625058436,-0.4751975423671595
1.7135959928671598,1.1423973285781068,-0.5217442287302235
1.7135959928671598,1.28519699465037,-0.5706858094518421
1.7135959928671598,1.4279966607226333,-0.6210259750843882
1.7135959928671598,1.5707963267948966,-0.671739945024632
1.7135959928671598,1.7135959928671598,-0.7217953290916035
1.7135959928671598,1.856395658939423,-0.7701731440135064
1.7135959928671598,1.9991953250116863,-0.8158885569886289
1.7135959928671598,2.1419949910839495,-0.8580109340411621
1.7135959928671598,2.2847946571562137,-0.8956827850452211
1.7135959928671598,2.427594323228477,-0.92813721975101
1.7135959928671598,2.57039398930074,-0.9547135594587808
1.7135959928671598,2.7131936553730034,-0.9748707865319179
1.7135959928671598,2.8559933214452666,-0.9881985579558551
1.7135959928671598,2.99879298751753,-0.99442555873852
1.7135959928671598,3.141592653589793,-0.9934250251011649
1.856395658939423,-3.141592653589793,-0.9738339479329379
1.856395658939423,-2.99879298751753,-0.9611158575395752
1.856395658939423,-2.8559933214452666,-0.9414495043502131
1.856395658939423,-2.7131936553730034,-0.9152352386027078
1.856395658939423,-2.5703939893007397,-0.8830067071519785
1.856395658939423,-2.4275943232284765,-0.8454199899589521
1.856395658939423,-2.284794657156213,-0.8032402441945365
1.856395658939423,-2.14199499108395,-0.7573261278461538
1.856395658939423,-1.9991953250116865,-0.7086123199172785
1.856395658939423,-1.8563956589394233,-0.6580904930583209
1.856395658939423,-1.7135959928671598,-0.6067891259712119
1.856395658939423,-1.5707963267948966,-0.5557525665489191
1.856395658939423,-1.4279966607226333,-0.5060197719639965
1.856395658939423,-1.2851969946503699,-0.4586031584966566
1.856395658939423,-1.1423973285781066,-0.41446799165887255
1.856395658939423,-0.9995976625058431,-0.3745127361721509
1.856395658939423,-0.8567979964335799,-0.33955076581675897
1.856395658939423,-0.7139983303613167,-0.3102938054871361
1.856395658939423,-0.5711986642890534,-0.28733744252548626
1.856395658939423,-0.42839899821678973,-0.27114900228102484
1.856395658939423,-0.2855993321445265,-0.26205803471352246
1.856395658939423,-0.14279966607226324,-0.26024960570646843
1.856395658939423,0.0,-0.26576052965936664
1.856395658939423,0.14279966607226324,-0.27847862005272944
1.856395658939423,0.2855993321445265,-0.2981449732420908
1.856395658939423,0.42839899821679017,-0.32435923898959634
1.856395658939423,0.5711986642890534,-0.3565877704403258
1.856395658939423,0.7139983303613167,-0.39417448763335233
1.856395658939423,0.8567979964335799,-0.43635423339776774
1.856395658939423,0.9995976625058436,-0.4822683497461507
1.856395658939423,1.1423973285781068,-0.5309821576750261
1.856395658939423,1.28519699465037,-0.5815039845339836
1.856395658939423,1.4279966607226333,-0.6328053516210924
1.856395658939423,1.5707963267948966,-0.6838419110433852
1.856395658939423,1.7135959928671598,-0.7335747056283077
1.856395658939423,1.856395658939423,-0.7809913190956477
1.856395658939423,1.9991953250116863,-0.8251264859334317
1.856395658939423,2.1419949910839495,-0.8650817414201533
1.856395658939423,2.2847946571562137,-0.9000437117755453
1.856395658939423,2.427594323228477,-0.9293006721051684
1.856395658939423,2.57039398930074,-0.9522570350668182
1.856395658939423,2.7131936553730034,-0.9684454753112797
1.856395658939423,2.8559933214452666,-0.9775364428787818
1.856395658939423,2.99879298751753,-0.9793448718858362
1.856395658939423,3.141592653589793,-0.9738339479329379
1.9991953250116863,-3.141592653589793,-0.9416255863304626
1.9991953250116863,-2.99879298751753,-0.9245826507035333
1.9991953250116863,-2.8559933214452666,-0.9006794936577365
1.9991953250116863,-2.7131936553730034,-0.8704027145395115
1.9991953250116863,-2.5703939893007397,-0.8343686612606844
1.9991953250116863,-2.4275943232284765,-0.7933108832323836
1.9991953250116863,-2.284794657156213,-0.7480651984144107
1.9991953250116863,-2.14199499108395,-0.699552678471879
1.9991953250116863,-1.9991953250116865,-0.6487608984122635
1.9991953250116863,-1.8563956589394233,-0.5967238324061797
1.9991953250116863,-1.7135959928671598,-0.5445008050550048
1.9991953250116863,-1.5707963267948966,-0.49315492659683385
1.9991953250116863,-1.4279966607226333,-0.44373145104778927
1.9991953250116863,-1.2851969946503699,-0.39723649784451537
1.9991953250116863,-1.1423973285781066,-0.35461657015385756
1.9991953250116863,-0.9995976625058431,-0.3167392867978765
1.9991953250116863,-0.8567979964335799,-0.28437572003663275
1.9991953250116863,-0.7139983303613167,-0.2581846987605673
1.9991953250116863,-0.5711986642890534,-0.23869939663419198
1.9991953250116863,-0.42839899821678973,-0.22631647821782858
1.9991953250116863,-0.2855993321445265,-0.2212880240210457
1.9991953250116863,-0.14279966607226324,-0.22371639887042677
1.9991953250116863,0.0,-0.23355216805689155
1.9991953250116863,0.14279966607226324,-0.2505951036838207
1.9991953250116863,0.2855993321445265,-0.2744982607296174
1.9991953250116863,0.42839899821679017,-0.3047750398478423
1.9991953250116863,0.5711986642890534,-0.34080909312666957
1.9991953250116863,0.7139983303613167,-0.38186687115497014
1.9991953250116863,0.8567979964335799,-0.4271125559729431
1.9991953250116863,0.9995976625058436,-0.47562507591547515
1.9991953250116863,1.1423973285781068,-0.5264168559750907
1.9991953250116863,1.28519699465037,-0.5784539219811742
1.9991953250116863,1.4279966607226333,-0.630676949332349
1.9991953250116863,1.5707963267948966,-0.6820228277905198
1.9991953250116863,1.7135959928671598,-0.7314463033395646
1.9991953250116863,1.856395658939423,-0.7779412565428383
1.9991953250116863,1.9991953250116863,-0.8205611842334961
1.9991953250116863,2.1419949910839495,-0.8584384675894776
1.9991953250116863,2.2847946571562137,-0.890802034350721
1.9991953250116863,2.427594323228477,-0.9169930556267865
1.9991953250116863,2.57039398930074,-0.9364783577531619
1.9991953250116863,2.7131936553730034,-0.9488612761695256
1.9991953250116863,2.8559933214452666,-0.9538897303663081
1.9991953250116863,2.99879298751753,-0.9514613555169276
1.9991953250116863,3.141592653589793,-0.9416255863304626
2.1419949910839495,-3.141592653589793,-0.8974556096547207
2.1419949910839495,-2.99879298751753,-0.8763614152533333
2.1419949910839495,-2.8559933214452666,-0.8484894713788607
2.1419949910839495,-2.7131936553730034,-0.814407170432538
2.1419949910839495,-2.5703939893007397,-0.7748083297763927
2.1419949910839495,-2.4275943232284765,-0.7304990676125575
2.1419949910839495,-2.284794657156213,-0.6823813927413275
2.1419949910839495,-2.14199499108395,-0.6314348422631649
2.1419949910839495,-1.9991953250116865,-0.5786965410280858
2.1419949910839495,-1.8563956589394233,-0.5252400887645345
2.1419949910839495,-1.7135959928671598,-0.47215370468491813
2.1419949910839495,-1.5707963267948966,-0.4205180744806083
2.1419949910839495,-1.4279966607226333,-0.3713843506777028
2.1419949910839495,-1.2851969946503699,-0.3257527542028702
2.1419949910839495,-1.1423973285781066,-0.28455221276968
2.1419949910839495,-0.9995976625058431,-0.24862145058916196
2.1419949910839495,-0.8567979964335799,-0.21869191436354984
2.1419949910839495,-0.7139983303613167,-0.1953728831407413
2.1419949910839495,-0.5711986642890534,-0.1791390651499002
2.1419949910839495,-0.42839899821678973,-0.1703209341108547
2.1419949910839495,-0.2855993321445265,-0.16909800174217005
2.1419949910839495,-0.14279966607226324,-0.17549516342022597
2.1419949910839495,0.0,-0.1893821913811493
2.1419949910839495,0.14279966607226324,-0.21047638578253713
2.1419949910839495,0.2855993321445265,-0.23834832965700947
2.1419949910839495,0.42839899821679017,-0.2724306306033323
2.1419949910839495,0.5711986642890534,-0.31202947125947744
2.1419949910839495,0.7139983303613167,-0.3563387334233129
2.1419949910839495,0.8567979964335799,-0.40445640829454277
2.1419949910839495,0.9995976625058436,-0.45540295877270554
2.1419949910839495,1.1423973285781068,-0.5081412600077846
2.1419949910839495,1.28519699465037,-0.5615977122713359
2.1419949910839495,1.4279966607226333,-0.6146840963509519
2.1419949910839495,1.5707963267948966,-0.6663197265552621
2.1419949910839495,1.7135959928671598,-0.7154534503581673
2.1419949910839495,1.856395658939423,-0.7610850468329999
2.1419949910839495,1.9991953250116863,-0.8022855882661903
2.1419949910839495,2.1419949910839495,-0.838216350446708
2.1419949910839495,2.2847946571562137,-0.8681458866723206
2.1419949910839495,2.427594323228477,-0.8914649178951289
2.1419949910839495,2.57039398930074,-0.9076987358859698
2.1419949910839495,2.7131936553730034,-0.9165168669250154
2.1419949910839495,2.8559933214452666,-0.9177397992937003
2.1419949910839495,2.99879298751753,-0.9113426376156439
2.1419949910839495,3.141592653589793,-0.8974556096547207
2.2847946571562137,-3.141592653589793,-0.8422231912551356
2.2847946571562137,-2.99879298751753,-0.8174337964841808
2.2847946571562137,-2.8559933214452666,-0.7859418758635872
2.2847946571562137,-2.7131936553730034,-0.7483885140819901
2.2847946571562137,-2.5703939893007397,-0.7055381892903103
2.2847946571562137,-2.4275943232284765,-0.6582632105311742
2.2847946571562137,-2.284794657156213,-0.6075259600423366
2.2847946571562137,-2.14199499108395,-0.5543593019296018
2.2847946571562137,-1.9991953250116865,-0.49984555603216446
2.2847946571562137,-1.8563956589394233,-0.4450944650118346
2.2847946571562137,-1.7135959928671598,-0.3912206031926779
2.2847946571562137,-1.5707963267948966,-0.3393206870419436
2.2847946571562137,-1.4279966607226333,-0.2904512491854624
2.2847946571562137,-1.2851969946503699,-0.24560713045017057
2.2847946571562137,-1.1423973285781066,-0.20570122777375854
2.2847946571562137,-0.9995976625058431,-0.17154591025559895
2.2847946571562137,-0.8567979964335799,-0.14383648166455865
2.2847946571562137,-0.7139983303613167,-0.12313702605935806
2.2847946571562137,-0.5711986642890534,-0.10986892466381826
2.2847946571562137,-0.42839899821678973,-0.10430227776030698
2.2847946571562137,-0.2855993321445265,-0.10655040622689627
2.2847946571562137,-0.14279966607226324,-0.11656754465107344
2.2847946571562137,0.0,-0.13414977298156427
2.2847946571562137,0.14279966607226324,-0.15893916775251915
2.2847946571562137,0.2855993321445265,-0.19043108837311284
2.2847946571562137,0.42839899821679017,-0.22798445015470992
2.2847946571562137,0.5711986642890534,-0.2708347749463895
2.2847946571562137,0.7139983303613167,-0.31810975370552574
2.2847946571562137,0.8567979964335799,-0.3688470041943632
2.2847946571562137,0.9995976625058436,-0.4220136623070982
2.2847946571562137,1.1423973285781068,-0.4765274082045355
2.2847946571562137,1.28519699465037,-0.5312784992248654
2.2847946571562137,1.4279966607226333,-0.5851523610440221
2.2847946571562137,1.5707963267948966,-0.6370522771947562
2.2847946571562137,1.7135959928671598,-0.6859217150512377
2.2847946571562137,1.856395658939423,-0.7307658337865296
2.2847946571562137,1.9991953250116863,-0.7706717364629412
2.2847946571562137,2.1419949910839495,-0.8048270539811008
2.2847946571562137,2.2847946571562137,-0.8325364825721412
2.2847946571562137,2.427594323228477,-0.853235938177342
2.2847946571562137,2.57039398930074,-0.866504039572882
2.2847946571562137,2.7131936553730034,-0.8720706864763932
2.2847946571562137,2.8559933214452666,-0.8698225580098037
2.2847946571562137,2.99879298751753,-0.8598054195856263
2.2847946571562137,3.141592653589793,-0.8422231912551357
2.427594323228477,-3.141592653589793,-0.7770527038931817
2.427594323228477,-2.99879298751753,-0.7489993907809966
2.427594323228477,-2.8559933214452666,-0.7143099957842372
2.427594323228477,-2.7131936553730034,-0.6736906949490824
2.427594323228477,-2.5703939893007397,-0.6279683801041456
2.427594323228477,-2.4275943232284765,-0.5780738257274018
2.427594323228477,-2.284794657156213,-0.5250227410619481
2.427594323228477,-2.14199499108395,-0.46989509320487877
2.427594323228477,-1.9991953250116865,-0.4138131220915543
2.427594323228477,-1.8563956589394233,-0.3579184949267929
2.427594323228477,-1.7135959928671598,-0.30334906513287496
2.427594323228477,-1.5707963267948966,-0.2512157089351631
2.427594323228477,-1.4279966607226333,-0.20257971112565942
2.427594323228477,-1.2851969946503699,-0.15843116036512872
2.427594323228477,-1.1423973285781066,-0.11966879383314855
2.427594323228477,-0.9995976625058431,-0.08708170153087591
2.427594323228477,-0.8567979964335799,-0.061333262684170275
2.427594323228477,-0.7139983303613167,-0.04294764125558592
2.427594323228477,-0.5711986642890534,-0.03229911547765307
2.427594323228477,-0.42839899821678973,-0.029604458627399577
2.427594323228477,-0.2855993321445265,-0.034918526147546536
2.427594323228477,-0.14279966607226324,-0.04813313894788962
2.427594323228477,0.0,-0.06897928561961042
2.427594323228477,0.14279966607226324,-0.09703259873179537
2.427594323228477,0.2855993321445265,-0.13172199372855486
2.427594323228477,0.42839899821679017,-0.17234129456370972
2.427594323228477,0.5711986642890534,-0.21806360940864644
2.427594323228477,0.7139983303613167,-0.2679581637853904
2.427594323228477,0.8567979964335799,-0.3210092484508438
2.427594323228477,0.9995976625058436,-0.3761368963079136
2.427594323228477,1.1423973285781068,-0.4322188674212378
2.427594323228477,1.28519699465037,-0.4881134945859992
2.427594323228477,1.4279966607226333,-0.5426829243799173
2.427594323228477,1.5707963267948966,-0.5948162805776288
2.427594323228477,1.7135959928671598,-0.6434522783871328
2.427594323228477,1.856395658939423,-0.6876008291476634
2.427594323228477,1.9991953250116863,-0.7263631956796434
2.427594323228477,2.1419949910839495,-0.7589502879819162
2.427594323228477,2.2847946571562137,-0.7846987268286216
2.427594323228477,2.427594323228477,-0.8030843482572063
2.427594323228477,2.57039398930074,-0.8137328740351388
2.427594323228477,2.7131936553730034,-0.8164275308853928
2.427594323228477,2.8559933214452666,-0.8111134633652458
2.427594323228477,2.99879298751753,-0.7978988505649025
2.427594323228477,3.141592653589793,-0.7770527038931817
2.57039398930074,-3.141592653589793,-0.7032708307553819
2.57039398930074,-2.99879298751753,-0.6724513252953682
2.57039398930074,-2.8559933214452666,-0.6350520496499417
2.57039398930074,-2.7131936553730034,-0.5918343452206383
2.57039398930074,-2.5703939893007397,-0.5436779998400707
2.57039398930074,-2.4275943232284765,-0.49156333782875483
2.57039398930074,-2.284794657156213,-0.43655126341896633
2.57039398930074,-2.14199499108395,-0.3797616638039659
2.57039398930074,-1.9991953250116865,-0.3223506114642332
2.57039398930074,-1.8563956589394233,-0.2654868298656021
2.57039398930074,-1.7135959928671598,-0.21032790161981552
2.57039398930074,-1.5707963267948966,-0.15799670344074424
2.57039398930074,-1.4279966607226333,-0.10955854761260031
2.57039398930074,-1.2851969946503699,-0.065999495303938
2.57039398930074,-1.1423973285781066,-0.02820628320582741
2.57039398930074,-0.9995976625058431,0.0030517278700372685
2.57039398930074,-0.8567979964335799,0.027138214958811413
2.57039398930074,-0.7139983303613167,0.043562846643061315
2.57039398930074,-0.5711986642890534,0.05199126478642169
2.57039398930074,-0.42839899821678973,0.052251891101044334
2.57039398930074,-0.2855993321445265,0.04433941998674906
2.57039398930074,-0.14279966607226324,0.028414926537738805
2.57039398930074,0.0,0.004802587518189405
2.57039398930074,0.14279966607226324,-0.02601691794182448
2.57039398930074,0.2855993321445265,-0.06341619358725081
2.57039398930074,0.42839899821679017,-0.10663389801655421
2.57039398930074,0.5711986642890534,-0.15479024339712188
2.57039398930074,0.7139983303613167,-0.20690490540843753
2.57039398930074,0.8567979964335799,-0.26191697981822615
2.57039398930074,0.9995976625058436,-0.3187065794332266
2.57039398930074,1.1423973285781068,-0.37611763177295926
2.57039398930074,1.28519699465037,-0.43298141337159
2.57039398930074,1.4279966607226333,-0.48814034161737674
2.57039398930074,1.5707963267948966,-0.5404715397964479
2.57039398930074,1.7135959928671598,-0.588909695624592
2.57039398930074,1.856395658939423,-0.6324687479332545
2.57039398930074,1.9991953250116863,-0.6702619600313648
2.57039398930074,2.1419949910839495,-0.7015199711072293
2.57039398930074,2.2847946571562137,-0.7256064581960038
2.57039398930074,2.427594323228477,-0.7420310898802536
2.57039398930074,2.57039398930074,-0.750459508023614
2.57039398930074,2.7131936553730034,-0.7507201343382373
2.57039398930074,2.8559933214452666,-0.7428076632239414
2.57039398930074,2.99879298751753,-0.7268831697749314
2.57039398930074,3.141592653589793,-0.7032708307553819
2.7131936553730034,-3.141592653589793,-0.6223795580094691
2.7131936553730034,-2.99879298751753,-0.58934789789419
2.7131936553730034,-2.8559933214452666,-0.5497815006829521
2.7131936553730034,-2.7131936553730034,-0.5044858241229087
2.7131936553730034,-2.5703939893007397,-0.4543829575668773
2.7131936553730034,-2.4275943232284765,-0.4004928508932032
2.7131936553730034,-2.284794657156213,-0.3439125512675279
2.7131936553730034,-2.14199499108395,-0.2857938704261193
2.7131936553730034,-1.9991953250116865,-0.227319937110473
2.7131936553730034,-1.8563956589394233,-0.1696811119779969
2.7131936553730034,-1.7135959928671598,-0.11405075529174252
2.7131936553730034,-1.5707963267948966,-0.06156134068913982
2.7131936553730034,-1.4279966607226333,-0.013281401284526873
2.7131936553730034,-1.2851969946503699,0.02980622258366722
2.7131936553730034,-1.1423973285781066,0.06682439114793265
2.7131936553730034,-0.9995976625058431,0.09701952124788343
2.7131936553730034,-0.8567979964335799,0.11977692711025006
2.7131936553730034,-0.7139983303613167,0.134633333578613
2.7131936553730034,-0.5711986642890534,0.1412863070596148
2.7131936553730034,-0.42839899821678973,0.13960041219877445
2.7131936553730034,-0.2855993321445265,0.1296099689537386
2.7131936553730034,-0.14279966607226324,0.11151835393891724
2.7131936553730034,0.0,0.08569386026410192
2.7131936553730034,0.14279966607226324,0.052662200148823335
2.7131936553730034,0.2855993321445265,0.013095802937585
2.7131936553730034,0.42839899821679017,-0.03219987362245841
2.7131936553730034,0.5711986642890534,-0.08230274017848954
2.7131936553730034,0.7139983303613167,-0.13619284685216365
2.7131936553730034,0.8567979964335799,-0.19277314647783889
2.7131936553730034,0.9995976625058436,-0.2508918273192479
2.7131936553730034,1.1423973285781068,-0.3093657606348939
2.7131936553730034,1.28519699465037,-0.3670045857673701
2.7131936553730034,1.4279966607226333,-0.4226349424536247
2.7131936553730034,1.5707963267948966,-0.4751243570562268
2.7131936553730034,1.7135959928671598,-0.5234042964608401
2.7131936553730034,1.856395658939423,-0.5664919203290342
2.7131936553730034,1.9991953250116863,-0.6035100888932996
2.7131936553730034,2.1419949910839495,-0.6337052189932505
2.7131936553730034,2.2847946571562137,-0.6564626248556168
2.7131936553730034,2.427594323228477,-0.6713190313239796
2.7131936553730034,2.57039398930074,-0.677972004804982
2.7131936553730034,2.7131936553730034,-0.6762861099441413
2.7131936553730034,2.8559933214452666,-0.6662956666991056
2.7131936553730034,2.99879298751753,-0.648204051684284
2.7131936553730034,3.141592653589793,-0.6223795580094691
2.8559933214452666,-3.141592653589793,-0.5360255986973831
2.8559933214452666,-2.99879298751753,-0.5013808547088558
2.8559933214452666,-2.8559933214452666,-0.4602342113602793
2.8559933214452666,-2.7131936553730034,-0.41342329565310937
2.8559933214452666,-2.5703939893007397,-0.3619010428396106
2.8559933214452666,-2.4275943232284765,-0.3067162974091579
2.8559933214452666,-2.284794657156213,-0.24899246163905103
2.8559933214452666,-2.14199499108395,-0.1899046263637726
2.8559933214452666,-1.9991953250116865,-0.1306556495142816
2.8559933214452666,-1.8563956589394233,-0.07245166939929332
2.8559933214452666,-1.7135959928671598,-0.016477551207531194
2.8559933214452666,-1.5707963267948966,0.036127233430648775
2.8559933214452666,-1.4279966607226333,0.08429180279968435
2.8559933214452666,-1.2851969946503699,0.12703566516237075
2.8559933214452666,-1.1423973285781066,0.16348867874412415
2.8559933214452666,-0.9995976625058431,0.1929087653102302
2.8559933214452666,-0.8567979964335799,0.21469701673872682
2.8559933214452666,-0.7139983303613167,0.22840988706265825
2.8559933214452666,-0.5711986642890534,0.23376822178688145
2.8559933214452666,-0.42839899821678973,0.230662940668574
2.8559933214452666,-0.2855993321445265,0.21915725827641191
2.8559933214452666,-0.14279966607226324,0.19948539712425134
2.8559933214452666,0.0,0.17204781957618814
2.8559933214452666,0.14279966607226324,0.1374030755876609
2.8559933214452666,0.2855993321445265,0.0962564322390847
2.8559933214452666,0.42839899821679017,0.0494455165319147
2.8559933214452666,0.5711986642890534,-0.0020767362815839463
2.8559933214452666,0.7139983303613167,-0.057261481712036655
2.8559933214452666,0.8567979964335799,-0.11498531748214352
2.8559933214452666,0.9995976625058436,-0.1740731527574222
2.8559933214452666,1.1423973285781068,-0.23332212960691323
2.8559933214452666,1.28519699465037,-0.2915261097219014
2.8559933214452666,1.4279966607226333,-0.3475002279136638
2.8559933214452666,1.5707963267948966,-0.40010501255184344
2.8559933214452666,1.7135959928671598,-0.4482695819208791
2.8559933214452666,1.856395658939423,-0.4910134442835656
2.8559933214452666,1.9991953250116863,-0.527466457865319
2.8559933214452666,2.1419949910839495,-0.5568865444314248
2.8559933214452666,2.2847946571562137,-0.5786747958599217
2.8559933214452666,2.427594323228477,-0.592387666183853
2.8559933214452666,2.57039398930074,-0.5977460009080768
2.8559933214452666,2.7131936553730034,-0.5946407197897685
2.8559933214452666,2.8559933214452666,-0.5831350373976062
2.8559933214452666,2.99879298751753,-0.5634631762454461
2.8559933214452666,3.141592653589793,-0.5360255986973831
2.99879298751753,-3.141592653589793,-0.445966870406463
2.99879298751753,-2.99879298751753,-0.4103409510626144
2.99879298751753,-2.8559933214452666,-0.368233106259475
2.99879298751753,-2.7131936553730034,-0.3205005302882389
2.99879298751753,-2.5703939893007397,-0.268114920746299
2.99879298751753,-2.4275943232284765,-0.2121426975763055
2.99879298751753,-2.284794657156213,-0.1537232938314373
2.99879298751753,-2.14199499108395,-0.09404596010429056
2.99879298751753,-1.9991953250116865,-0.03432555481433136
2.99879298751753,-1.8563956589394233,0.02422218680616456
2.99879298751753,-1.7135959928671598,0.08040540157554815
2.99879298751753,-1.5707963267948966,0.1330803612601273
2.99879298751753,-1.4279966607226333,0.18117475558276347
2.99879298751753,-1.2851969946503699,0.22370952136782857
2.99879298751753,-1.1423973285781066,0.2598187734440744
2.99879298751753,-0.9995976625058431,0.28876743156971224
2.99879298751753,-0.8567979964335799,0.30996618454634023
2.99879298751753,-0.7139983303613167,0.3229834868955101
2.99879298751753,-0.5711986642890534,0.3275543438801936
2.99879298751753,-0.42839899821678973,0.3235857060334439
2.99879298751753,-0.2855993321445265,0.311158363377216
2.99879298751753,-0.14279966607226324,0.2905253007704927
2.99879298751753,0.0,0.26210654786710835
2.99879298751753,0.14279966607226324,0.22648062852325973
2.99879298751753,0.2855993321445265,0.18437278372012006
2.99879298751753,0.42839899821679017,0.13664020774888425
2.99879298751753,0.5711986642890534,0.08425459820694398
2.99879298751753,0.7139983303613167,0.02828237503695047
2.99879298751753,0.8567979964335799,-0.030137028707917513
2.99879298751753,0.9995976625058436,-0.0898143624350643
2.99879298751753,1.1423973285781068,-0.14953476772502367
2.99879298751753,1.28519699465037,-0.2080825093455192
2.99879298751753,1.4279966607226333,-0.264265724114903
2.99879298751753,1.5707963267948966,-0.31694068379948176
2.99879298751753,1.7135959928671598,-0.3650350781221184
2.99879298751753,1.856395658939423,-0.4075698439071835
2.99879298751753,1.9991953250116863,-0.4436790959834292
2.99879298751753,2.1419949910839495,-0.4726277541090669
2.99879298751753,2.2847946571562137,-0.49382650708569537
2.99879298751753,2.427594323228477,-0.5068438094348654
2.99879298751753,2.57039398930074,-0.5114146664195482
2.99879298751753,2.7131936553730034,-0.507446028572799
2.99879298751753,2.8559933214452666,-0.4950186859165709
2.99879298751753,2.99879298751753,-0.4743856233098475
2.99879298751753,3.141592653589793,-0.44596687040646305
3.141592653589793,-3.141592653589793,-0.3540367091367857
3.141592653589793,-2.99879298751753,-0.31808149685630094
3.141592653589793,-2.8559933214452666,-0.2756510625711124
3.141592653589793,-2.7131936553730034,-0.22760916756399852
3.141592653589793,-2.5703939893007397,-0.1749338062759193
3.141592653589793,-2.4275943232284765,-0.11869729715950189
3.141592653589793,-2.284794657156213,-0.060044453367656125
3.141592653589793,-2.14199499108395,-0.00016927765914992454
3.141592653589793,-1.9991953250116865,0.059709344054340585
3.141592653589793,-1.8563956589394233,0.11837245571041388
3.141592653589793,-1.7135959928671598,0.17462584552619698
3.141592653589793,-1.5707963267948966,0.22732435670642037
3.141592653589793,-1.4279966607226333,0.2753951995334124
3.141592653589793,-1.2851969946503699,0.3178597902720781
3.141592653589793,-1.1423973285781066,0.3538536723127461
3.141592653589793,-0.9995976625058431,0.3826441140148533
3.141592653589793,-0.8567979964335799,0.40364502501012145
3.141592653589793,-0.7139983303613167,0.41642888731231387
3.141592653589793,-0.5711986642890534,0.42073545835057313
3.141592653589793,-0.42839899821678973,0.41647706875768453
3.141592653589793,-0.2855993321445265,0.4037404070655781
3.141592653589793,-0.14279966607226324,0.3827847549768063
3.141592653589793,0.0,0.35403670913678553
3.141592653589793,0.14279966607226324,0.31808149685630094
3.141592653589793,0.2855993321445265,0.27565106257111216
3.141592653589793,0.42839899821679017,0.22760916756399852
3.141592653589793,0.5711986642890534,0.17493380627591903
3.141592653589793,0.7139983303613167,0.1186972971595015
3.141592653589793,0.8567979964335799,0.06004445336765596
3.141592653589793,0.9995976625058436,0.00016927765914942494
3.141592653589793,1.1423973285781068,-0.05970934405434092
3.141592653589793,1.28519699465037,-0.11837245571041372
3.141592653589793,1.4279966607226333,-0.17462584552619692
3.141592653589793,1.5707963267948966,-0.22732435670642032
3.141592653589793,1.7135959928671598,-0.2753951995334124
3.141592653589793,1.856395658939423,-0.3178597902720781
3.141592653589793,1.9991953250116863,-0.35385367231274645
3.141592653589793,2.1419949910839495,-0.3826441140148532
3.141592653589793,2.2847946571562137,-0.4036450250101218
3.141592653589793,2.427594323228477,-0.4164288873123144
3.141592653589793,2.57039398930074,-0.4207354583505733
3.141592653589793,2.7131936553730034,-0.4164770687576847
3.141592653589793,2.8559933214452666,-0.4037404070655785
3.141592653589793,2.99879298751753,-0.38278475497680653
3.141592653589793,3.141592653589793,-0.3540367091367857


==> figures/data/multiple_qubits_hardware_batch.csv <==
episode,sim_batch,hw_batch
0,0.032,0.029
10,0.052,0.000
20,0.010,0.034
30,0.032,0.040
40,0.037,0.069
50,0.018,0.006
60,0.040,0.020
70,0.059,0.021
80,0.037,0.032
90,0.044,-0.002
100,0.037,0.028
110,0.052,0.012
120,0.067,0.017
130,0.066,-0.007
140,0.044,0.000
150,0.060,0.018
160,0.051,-0.009
170,0.053,0.003
180,0.092,0.017
190,0.055,0.016
200,0.065,0.019
210,0.107,0.028
220,0.098,0.025
230,0.072,0.025
240,0.112,0.013
250,0.124,0.030
260,0.126,0.042
270,0.118,0.008
280,0.117,-0.007
290,0.139,0.031
300,0.170,0.018
310,0.137,0.047
320,0.152,0.039
330,0.160,0.021
340,0.177,0.017
350,0.235,0.016
360,0.203,0.005
370,0.224,0.046
380,0.252,0.032
390,0.247,0.027
400,0.234,0.032
410,0.269,0.023
420,0.322,0.048
430,0.301,0.034
440,0.369,0.049
450,0.400,0.044
460,0.431,0.046
470,0.445,0.039
480,0.425,0.043
490,0.487,0.078
500,0.504,0.029
510,0.549,0.069
520,0.533,0.043
530,0.568,0.059
540,0.562,0.015
550,0.586,0.083
560,0.621,0.028
570,0.647,0.044
580,0.728,0.027
590,0.777,0.071
600,0.769,0.035
610,0.765,0.079
620,0.819,0.066
630,0.818,0.033
640,0.875,0.083
650,0.872,0.109
660,0.907,0.050
670,0.911,0.115
680,0.935,0.068
690,0.950,0.081
700,0.948,0.066
710,0.946,0.068
720,0.954,0.067
730,0.961,0.109
740,0.966,0.135
750,0.960,0.132
760,0.959,0.119
770,0.968,0.124
780,0.966,0.078
790,0.970,0.127
800,0.969,0.155
810,0.975,0.128
820,0.980,0.116
830,0.978,0.211
840,0.979,0.149
850,0.979,0.146
860,0.978,0.195
870,0.983,0.178
880,0.987,0.169
890,0.987,0.153
900,0.986,0.194
910,0.987,0.144
920,0.989,0.289
930,0.989,0.254
940,0.994,0.224
950,0.992,0.296
960,0.978,0.280
970,0.982,0.226
980,0.983,0.365
990,0.982,0.340
1000,0.986,0.286
1010,0.984,0.302
1020,0.985,0.274
1030,0.987,0.263
1040,0.989,0.262
1050,0.991,0.214
1060,0.990,0.270
1070,0.993,0.180
1080,0.993,0.296
1090,0.992,0.405
1100,0.993,0.371
1110,0.994,0.458
1120,0.995,0.378
1130,0.996,0.445
1140,0.994,0.473
1150,0.995,0.461
1160,0.996,0.435
1170,0.996,0.421
1180,0.997,0.410
1190,0.999,0.550
1200,0.997,0.578
1210,0.997,0.264
1220,0.998,0.442
1230,0.998,0.613
1240,0.998,0.511
1250,0.999,0.392
1260,0.999,0.288
1270,0.999,0.306
1280,0.997,0.528
1290,0.999,0.424
1300,0.998,0.538
1310,0.998,0.700
1320,0.999,0.270
1330,0.999,0.380
1340,0.998,0.430
1350,0.999,0.419
1360,0.999,0.438
1370,0.999,0.441
1380,0.999,0.524
1390,0.999,0.587
1400,0.999,0.424
1410,0.999,0.441
1420,0.999,0.448
1430,0.999,0.506
1440,1.000,0.623
1450,0.999,0.593
1460,1.000,0.734
1470,1.000,0.599
1480,1.000,0.562
1490,1.000,0.758
1500,1.000,0.647
1510,0.999,0.531
1520,0.999,0.477
1530,1.000,0.757
1540,0.999,0.498
1550,1.000,0.467
1560,1.000,0.714
1570,1.000,0.549
1580,0.999,0.411
1590,1.000,0.648
1600,1.000,0.494
1610,1.000,0.665
1620,1.000,0.613
1630,1.000,0.425
1640,1.000,0.518
1650,1.000,0.687
1660,1.000,0.621
1670,1.000,0.526
1680,1.000,0.434
1690,1.000,0.555
1700,1.000,0.699
1710,1.000,0.519
1720,1.000,0.439
1730,1.000,0.636
1740,1.000,0.607
1750,1.000,0.504
1760,1.000,0.608
1770,1.000,0.570
1780,1.000,0.643
1790,1.000,0.717


==> figures/data/multiple_qubits_hardware_validate.csv <==
episode,sim_val,hw_val
0,0.038,0.015
100,0.058,0.017
200,0.091,0.022
300,0.155,0.023
400,0.290,0.035
500,0.536,0.037
600,0.780,0.060
700,0.952,0.096
800,0.974,0.136
900,0.988,0.200
1000,0.984,0.286
1100,0.995,0.336
1200,0.997,0.442
1300,0.999,0.482
1400,0.999,0.526
1500,1.000,0.571
1600,1.000,0.509
1700,1.000,0.515
1800,1.000,0.558


==> figures/data/multiple_qubits_simulator.csv <==
episode,natural_mean,natural_var_pos,natural_var_neg,vanilla_mean,vanilla_var_pos,vanilla_var_neg
0,0.006980941669704575,0.007018729265461067,0.006943154073948083,0.006162769360761602,0.006194887432402815,0.006130651289120389
100,0.007925570101087402,0.007989252033984371,0.007861888168190433,0.00797687291962731,0.008034263925601968,0.00791948191365265
200,0.010856026104645422,0.010980344633329977,0.010731707575960868,0.009917530549282886,0.010020129655132303,0.009814931443433468
300,0.014848164717944356,0.015191538016248259,0.014504791419640452,0.012343431206215344,0.012581450339559219,0.012105412072871469
400,0.021995834668946463,0.023325636929319132,0.020666032408573794,0.017776347582504095,0.018422121070697753,0.017130574094310437
500,0.04105535446816239,0.04688020157957062,0.03523050735675417,0.027773781917786095,0.030248658895366896,0.025298904940205293
600,0.07764149211949853,0.1044887721609936,0.050794212078003456,0.050349894637137925,0.0615929789121911,0.03910681036208475
700,0.1279284902060264,0.1981079196747214,0.057749060737331395,0.0872018770533323,0.12303468268602309,0.051369071420641496
800,0.16665838236387365,0.26310249212217196,0.07021427260557532,0.12738414778653537,0.19261364836225675,0.06215464721081397
900,0.20618039276546393,0.32783297918229265,0.0845278063486352,0.177993164260984,0.2778849906838262,0.07810133783814178
1000,0.24710167088441934,0.3816857729456491,0.11251756882318961,0.22577110323131733,0.35780110921589375,0.0937410972467409
1100,0.30266287759434357,0.45851304123392694,0.1468127139547602,0.27053751787453517,0.4369904834607395,0.10408455228833086
1200,0.36089437635825516,0.5457582625076601,0.17603049020885023,0.28694291495858465,0.45364764076905223,0.12023818914811707
1300,0.4104017345908721,0.6054262500883938,0.21537721909335036,0.31961889032838137,0.501042980055528,0.13819480060123465
1400,0.46528291167082597,0.6726964125270268,0.2578694108146251,0.32233431788040384,0.4997697836795168,0.14489885208129089
1500,0.4932960765061428,0.7043285406869266,0.282263612325359,0.36241363627118645,0.5543774833628436,0.17044978917952922
1600,0.5232095820655963,0.7465663444872169,0.2998528196439757,0.40910668514808596,0.6189905313216997,0.19922283897447224
1700,0.5467435385362767,0.7678991372684023,0.32558793980415107,0.4426115128264605,0.6577678774549922,0.22745514819792872
1800,0.5732546702444307,0.7937871756396543,0.35272216484920704,0.47080350424848505,0.6918289711761616,0.24977803732080853
1900,0.5914548106943811,0.8102589416215497,0.37265067976721256,0.4725000249274721,0.6886859026620689,0.2563141471928754
2000,0.57834090675474,0.7985567576716315,0.3581250558378486,0.5037101581812726,0.7195996775901987,0.2878206387723466
2100,0.6045962516627553,0.8142459688107817,0.394946534514729,0.5474968363583178,0.7560004831277286,0.338993189588907
2200,0.6367514409565408,0.8282930297009496,0.44520985221213194,0.5920369954960841,0.8073647813284776,0.3767092096636907
2300,0.6960975038453202,0.8826154754038626,0.5095795322867778,0.6164839148903968,0.8355138015107326,0.39745402827006093
2400,0.719971627081467,0.9127506367271363,0.5271926174357977,0.6312239759547019,0.849823581573655,0.41262437033574884
2500,0.7262330381413296,0.9183795158821817,0.5340865604004774,0.644030935837442,0.8560505571711486,0.4320113145037353
2600,0.7246354186831351,0.9137635092347541,0.535507328131516,0.6633760281272935,0.8655875278210214,0.4611645284335655
2700,0.7331861630257348,0.9185357619465839,0.5478365641048857,0.6852673901373522,0.8830841594220344,0.4874506208526699
2800,0.7103919384268357,0.90187312776585,0.5189107490878213,0.680052808173757,0.8690390946253448,0.49106652172216925
2900,0.7260213312346842,0.9120021053137286,0.5400405571556397,0.7180415251503819,0.9035799454452889,0.5325031048554749
3000,0.7362717099946935,0.9160588759031586,0.5564845440862284,0.7291738484292123,0.9103817752164367,0.5479659216419879
3100,0.7194532600517131,0.9018793697165566,0.5370271503868695,0.7448057540616119,0.920181143771011,0.5694303643522127
3200,0.7383785953953417,0.9087346859110844,0.5680225048795989,0.7159527718827084,0.9023718803894132,0.5295336633760037
3300,0.76329668508608,0.9275013082510553,0.5990920619211046,0.7312320957805056,0.91461895358559,0.5478452379754213
3400,0.7781240286947975,0.935901969657592,0.620346087732003,0.746541996212985,0.9264680112107806,0.5666159812151894
3500,0.7899242453159998,0.9447927029918695,0.6350557876401302,0.6890752137643468,0.8978027219109002,0.48034770561779344
3600,0.8001673567621188,0.9504872645439251,0.6498474489803125,0.6904115382141284,0.8993316229417574,0.4814914534864993
3700,0.8077111953193323,0.9507595463447526,0.6646628442939121,0.6936471594051784,0.9013186568090714,0.48597566200128534
3800,0.8222240152456738,0.9495765432726823,0.6948714872186653,0.6982102151874098,0.901199942474848,0.49522048789997153
3900,0.8456085670390563,0.9638345829020154,0.7273825511760972,0.7085574081504238,0.9051671732158646,0.511947643084983
4000,0.8245639296262858,0.9648360328411562,0.6842918264114154,0.7205393899991329,0.9164904832745402,0.5245882967237256
4100,0.825146147703534,0.9658908192347437,0.6844014761723243,0.6919422279289131,0.9006494353436905,0.48323502051413586
4200,0.8260536974765408,0.9663955641130635,0.6857118308400181,0.6940859286416314,0.901535355191261,0.4866365020920018
4300,0.7980798255465871,0.9537417129750123,0.6424179381181618,0.6961365777278045,0.9014503033458566,0.4908228521097523
4400,0.8043556379307849,0.9525236558843868,0.656187619977183,0.7013555525165468,0.9009890654370163,0.5017220395960773
4500,0.8166688807682224,0.9541729851787877,0.6791647763576572,0.7132477213071294,0.9029393089980049,0.523556133616254
4600,0.833440266436889,0.964319012751318,0.7025615201224599,0.7306736237562492,0.9117381914467827,0.5496090560657158
4700,0.846320415784934,0.9664432022905174,0.7261976292793506,0.7489336865334121,0.9251326483029283,0.5727347247638959
4800,0.8577677486183267,0.9748344851771539,0.7407010120594996,0.7244461931217956,0.9187936914186502,0.530098694824941
4900,0.8622090634680947,0.9794841611597634,0.7449339657764259,0.7261463710227521,0.9186581083736527,0.5336346336718516


==> figures/data/perf_flat.csv <==
episode,first,natural,first_mean,natural_mean
0,-0.9974949866040539,0.41687811654499995,-0.4317457453444324,-0.29030843502952697
1,-0.9974944481813599,0.416918252117086,-0.14885614892335813,-0.5729541835945244
2,0.41688181331329205,0.41709309801428995,-0.5731419498670114,-0.14856436910314355
3,-0.9974629947142679,0.4169024261993646,-0.0073786057915284035,-0.2897913569842577
4,0.41690261162855397,0.4169701740566146,-0.007367166800039593,-0.1483376134724186
5,0.416906502448418,0.41704653198919056,-0.14878462059872394,-0.2894954246693269
6,-0.9974352316402779,-0.9972099659475699,-0.2902036615452185,-0.4305633985642011
7,0.416921224379102,0.417071587434018,-0.5730547024296706,-0.4303667818586316
8,-0.997435357964346,0.41728861659649596,-0.14874611512388855,-0.14752673389573176
9,0.41693966360572204,-0.99648195798797,-0.2901546034190499,-0.28887977917986507
10,-0.997415190881632,-0.996342664587158,-0.5729919840245141,-0.14723661851327402
11,-0.99736771199274,0.41752784140550797,-0.4315429898091786,-0.4297036233226105
12,-0.9973681041376901,-0.996567442672706,-0.4315278119235025,-0.7122478854681141
13,-0.9973489868774059,0.4173919745437166,-0.43151017274870346,0.135831521607956
14,-0.99735086865146,0.4178610034523626,-0.714321894731224,0.13609826328762842
15,0.41697013827178003,-0.994856920524628,-0.14861105465713448,-0.5698791525097591
16,-0.9972785832674279,0.4183439590950826,-0.4314317003165131,-0.42839123402392654
17,-0.997271110502226,0.418546929040142,-0.007143138225105261,-0.287168946655526
18,0.41699343924924265,0.41854499014440005,-0.7142418611719222,-0.2870636945294046
19,0.417000686440248,0.4186711675948986,-0.1485398211997494,-0.42788001145891547
20,0.417021913151768,-0.9936128106369541,-0.007115159524856035,0.1371034703435325
21,0.417050819103316,0.41891148164616404,-0.4313474744690685,-0.14436926436266434
22,0.41706030714885056,0.418883063758692,-0.28991521276918725,-0.003408170045888642
23,0.41709142210469197,0.41956508708407997,0.13435273138484755,-0.28519464029269986
24,-0.9971480188603761,-0.9919855381300381,-0.007052922820978957,-0.0026276527467968824
25,-0.997124592303468,0.41960290643933257,0.13437463081909298,-0.141277224379009
26,0.4171275660141866,0.419957821843642,-0.14843938484942948,-0.2814530966846716
27,0.41716095166675204,-0.9897934886476341,-0.148400865678132,-0.28264832121244976
28,-0.997043385746708,-0.9896378537772881,-0.006979681805988613,-0.4215176123616641
29,0.41717865955723,-0.988113647812896,-0.5725669280944332,-0.1395672975995947
30,0.417199064753136,-0.9876863287201441,0.2758771880555376,-0.277250657759781
31,-0.996987374231636,0.421222054403656,-0.14832724567847985,-0.41653584693550966
32,-0.99699507268986,-0.9872117904704539,-0.0069062195219799895,-0.696790839274661
33,-0.9969125863267441,0.4217830112731566,-0.006890452304671862,-0.6953526607793021
34,0.41724245877534266,0.42295404738269465,-0.43106866752338463,-0.41463777855456446
35,0.4172248687714046,-0.9834258818231141,-0.1482469795872802,0.011260640709821978
36,-0.9968797329146519,0.42363426140368005,-0.006838902555619408,-0.2556895100309545
37,-0.9968674529989601,-0.9808600055438841,-0.2896090344667607,-0.2662094466644426
38,-0.996884266099908,-0.9806170561334739,-0.5724078836520368,-0.5441382616387775
39,0.41726283345541004,0.42457784453206665,-0.28957080403854574,0.03510737789757805
40,0.41729105933613403,-0.9798963572455299,-0.148157432497081,0.1613056331378651
41,0.417342636694176,-0.97928193807975,-0.1481278534572121,-0.5363185211755714
42,-0.9967269285612621,0.42501937132555795,0.13465777468472862,0.027978581749328137
43,-0.996705057690692,0.4257360407023966,-0.2894887260805073,-0.22113555899051535
44,0.4173467796453246,-0.9708604785427899,-0.14806664350210996,-0.35741064393596134
45,-0.9966793532571181,-0.8071394519425901,-0.7135995844033967,0.17658292214947552
46,0.41737930259519795,0.49182173435441456,-0.43084626013966654,-0.20574299903956955
47,-0.9966721497498241,-0.7781290243302561,-0.006619961843541344,0.18077371382265062
48,0.41737656551833857,-0.75966043860117,-0.4307855786766247,0.043961031214101665
49,-0.996644045704522,-0.7547654667860899,-0.5721395586842771,0.19287298565660244
50,-0.996607559776964,-0.777561005246832,-0.7134543319762834,-0.06727654997320967
51,-0.9965382816849859,0.49867556186684253,-0.7134754355119705,-0.19871078506011838
52,-0.99647889759314,-0.759229689951268,-0.14794079165000545,-0.2723725654068158
53,0.417465350957374,0.50536650612432,-0.5720117624244221,-0.41427631397987186
54,-0.99641479571565,-0.7549848816873819,-0.43055282040488707,0.07978803823488215
55,0.417478867917988,0.5074875475141264,0.2762973851144249,0.09151991005601212
56,0.417480810066422,0.5115978121415019,-0.1477861279504858,0.01687676547747379
57,-0.996364579485322,0.5186560865971721,-0.854568073812952,0.0395483895196961
58,0.41752679096180595,-0.7309726387526858,-0.43043465170171996,-0.018666740560309814
59,-0.9963076422363519,-0.5265342805178199,-0.43042032640541594,-0.2770918465506923
60,-0.9962308929983481,0.597504113962338,0.1350253791229783,0.2625047402374118
61,0.4175904477554026,-0.49319933886357403,-0.5717384191734387,0.12805977884363715
62,0.4175923714529546,-0.426389529028232,-0.14761029519186308,-0.25452446472414864
63,0.41760166275185456,-0.40416445274827995,-0.14764307099989923,-0.047998335692602964
64,0.4176019560777366,-0.39721128839574943,-0.14758021351979977,-0.0893243933817544
65,0.41760784844262,0.6254408628768484,-0.43028276598358206,-0.5938598477587047
66,-0.9961007304346321,0.6247502453664799,-0.28885844329393123,0.3126077195927347
67,0.41764487109822795,-0.37169976383195197,-0.14746291357946245,-0.12879349068887175
68,-0.99605816492167,-0.343590483182316,-0.4301410835421642,0.27357561051785545
69,0.41766095967667005,-0.343164264543614,-0.006060123264922429,0.03579155677904096
70,-0.9960040916577539,-0.32622469609986676,-0.8541212572751269,0.3501516337350993
71,0.41770150831492403,-0.329912715155686,-0.43007847450737335,-0.20442544329857312
72,-0.995908955650342,0.7046152854569301,-0.28868565388786604,0.5655838419236787
73,-0.9958662221065899,-0.13919372244608796,-0.28868176863013717,0.33935142854328476
74,-0.995773139465358,0.7106056656164399,-0.1473309934599543,0.2077460740222413
75,-0.995707942299946,-0.11959471914086595,-0.28857101554054915,0.07551770311405782
76,0.417782163227386,0.7240713807116801,-0.4299106461380588,0.33679635329594876
77,-0.9957522123176481,-0.07525398509348397,-0.1472354742688173,0.11627859379047467
78,0.41776520971114595,-0.05979749671485601,0.13545316439021376,0.272242055294315
79,0.41776814650245003,0.0025792760916059643,-0.571161366294979,0.07162540089822765
80,-0.9957348149129339,0.7765404834719162,-0.14711652587821888,0.2822150900399535
81,-0.995613567234638,0.7660957124074402,-0.005842546283849348,0.23235221275819568
82,0.41785154678228004,0.7762409817257041,-0.005869235813424201,0.18247671978298222
83,0.41785979368284004,0.8014916845451242,-0.28841095007328377,0.42262307526152243
84,-0.995555071865394,0.16710399439668805,-0.5709957375689748,0.38649891788149293
85,0.417908843985974,0.19546386779130803,-0.5709815702763298,0.2967541192281017
86,0.41794914713405995,0.8404252692257339,-0.5708798933116132,0.44109379491553363
87,0.4179634445434406,0.7745452339126178,-0.2882567444525412,0.5804576147576365
88,0.41794599162120605,0.990441695024326,-0.2882570163654369,0.2916141754897162
89,-0.995352161872248,0.9906236800623139,-0.14683180577612182,0.4102336230421749
90,0.4179962993531526,0.7772986112726017,0.13574467451737965,0.16707447541899564
91,0.418056067446054,0.9915632774357019,-0.4294048126420552,0.30851166152671344
92,0.41808495100651605,0.9917584073633681,-0.5706582344293306,0.5907391689263408
93,-0.9950977084522741,0.7959474243371903,-0.429380411179899,0.34579121929895107
94,-0.995094278956292,0.992178357026976,-0.1467074854307634,0.384757364088415
95,-0.99507993224023,0.9921132092149361,-0.28799768888295557,0.4363010866702325
96,-0.9949732431512479,0.7983328540554819,0.2771492655543556,0.5325507940011688
97,-0.9949286837917399,0.9924926342037781,-0.14663072055203183,0.5493538982128262
98,0.418187497200266,0.9924868887284699,-0.8530713240943939,0.6104640926661359
99,-0.994881701771192,0.8079188608835861,-0.7117152835821267,0.6669701887141339
100,-0.994807147446936,0.8066603715424021,-0.14639373894734786,0.5674680399779392
101,-0.994726292624492,0.798426867431036,0.277378352302207,0.6729372988887891
102,0.4182636119538226,0.809820165174558,0.1361214301406165,0.552275724234822
103,0.418265576292472,0.993976411610368,-0.28773428201802026,0.5297819112368215
104,-0.994591222078568,0.839898189284634,-0.42877234698792294,0.6584609486955204
105,0.41829855749976597,0.9942333493136879,-0.5700183798131961,0.7217012649296696
106,0.4183008953337426,0.8507400548036499,-0.14636960090184103,0.6209639100217547
107,0.418344156879608,0.880319981560298,-0.004969866981630272,0.7393091839129475
108,-0.9944907704216139,0.887850003346526,-0.569952346996215,0.5970932782122911
109,0.4183925456455306,0.892853724321282,-0.42862712338162934,0.7431203967052639
110,0.41840986571404265,0.99379991813179,-0.4285428524909081,0.7256821503769785
111,-0.9944123039308519,0.89117382453341,-0.4286374494120705,0.7443052153016041
112,-0.9943002676733379,0.896464422866696,-0.2872836899644784,0.7232063734867874
113,0.418471221697082,0.9046751970287461,-0.14587193424989947,0.9056375797337859
114,-0.9941878019764261,0.9106934014041259,-0.7108679107242524,0.6978747651769857
115,-0.9940935112582341,0.992681220015046,-0.569587070424678,0.752264318243828
116,-0.994034155590038,0.9933961321948981,-0.42844505732671456,0.7135300747572095
117,0.418571631204784,0.993700771193916,-0.5694738971907963,0.7889583146910073
118,0.418608649638112,0.994107009383838,-0.2870347004256638,0.7892537124505294
119,-0.993849159062708,0.908585479992656,-0.5694718995346505,0.792299146201065
120,0.41868348196022404,0.907897856137742,-0.569403129432853,0.7917643415223296
121,-0.993790039917622,0.9943852176061819,-0.2866881930201608,0.8106341339353514
122,-0.9937015404376781,0.99451802424421,-0.5692001933648954,0.8401088660764573
123,-0.9936121326642919,0.9120152152282821,-0.2867615119821208,0.8076292410359398
124,-0.993493924616222,0.9943647050597499,-0.5693301532582236,0.830445172064558
125,-0.9934885565727579,0.9111610818553699,-0.5690190432997366,0.7932460755249158
126,-0.9934343391221001,0.9152710733696181,-0.2868088031894341,0.8214376407246217
127,0.418849950793536,0.994248138818348,-0.5689316955199116,0.8265298118066307
128,-0.9933394565190521,0.9163956863407199,-0.28649626875316503,0.8425917498684387
129,-0.993284474426736,0.994704930333286,-0.1453665220461358,0.8775633609158877
130,-0.9932495483227839,0.9161249112969521,-0.00418338098299117,0.8436880098929487
131,-0.9931769044296139,0.9170193838198419,-0.0039295729407237134,0.869138115268641
132,-0.993163323382326,0.916897043682718,0.1371059586400561,0.8858690137114621
133,0.41896831905076864,0.994199928945142,-0.5687560460047119,0.910890055382852
134,0.41898043282723596,0.994612609541262,-0.42745121246504025,0.8110491336392721
135,-0.9929691160449059,0.9198008374095079,-0.28633548902877665,0.8466020427710198
136,-0.992880793109868,0.9948622513874661,-0.5685266938938138,0.8846836133647166
137,0.4190780745520986,0.995068688109292,-0.5682809828615213,0.8669571314901405
138,0.419093199294356,0.912386671647818,-0.5681944046843984,0.9200755376252691
139,-0.992759573952102,0.9950510622094481,-0.1440770748557351,0.8902296347651362
140,0.41916196619898266,0.9106254698126379,-0.2858071848641927,0.8439844850020946
141,0.41916893363488456,0.9941236832600341,-0.5675090152311888,0.9048918966626662
142,-0.9926420539746641,0.994878130658794,-0.4263914280398652,0.8941485523284113
143,0.41919817852470204,0.9193775147880059,-0.42686008195137914,0.8869378950001549
144,-0.992442853253992,0.9954312821992299,-0.14385890497784143,0.9348065186690325
145,0.4193004065851486,0.917079042574692,0.13772550525451505,0.9120867676578156
146,0.4193350496847886,0.9235937402129439,-0.003016222996822959,0.9071223345506423
147,-0.9923405632067659,0.928299881254764,-0.2850166962325679,0.9248028777085915
148,0.41940766755758657,0.994566963961558,-0.28542595202207993,0.9259577407877646
149,-0.9922520424222839,0.929620360016634,-0.5674273108874996,0.9389788434259728
150,0.419447670909964,0.993782631546448,-0.7079826017519292,0.923569665970889
151,0.41946756541979396,0.940861861469448,-0.002978993614017883,0.9404966804413653
152,-0.9920374488974819,0.9929944860757901,-0.7054623718693317,0.9098980145956428
153,0.419469835014144,0.942610412261776,-0.0018869966931781335,0.9489266786286011
154,0.41947163547750604,0.941934949647476,-0.4248256235296265,0.9369053303923911
155,0.4194581555828294,0.944840112109132,-0.564226942026776,0.9446276793113547
156,0.41950749862242803,0.945459411682344,-0.42508065426555275,0.9339154708795464
157,-0.991878961657644,0.94798003235347,-0.14282375766061792,0.9579892895230617
158,-0.991828316052338,0.9925097225302899,-0.5636812242175475,0.9521080970089495
159,-0.9918138761053541,0.9485511093213481,-0.4242421152141473,0.9522597056444837
160,0.4196362076976306,0.9920846424223639,-0.1420893037059221,0.7804985197591566
161,-0.9917065207267,0.992976793936724,-0.42297279458101994,0.8759876532818337
162,0.41974286165672403,0.9466076320793679,-0.28131248196798875,0.8577165964660651
163,-0.991546775124154,0.988202082236044,-0.14173722851681558,0.7518843629234352
164,0.419779305596328,0.9801711300099599,-0.2832859761803132,0.8923456749578829
165,0.41984612633973795,0.984167561386686,-0.14000443799426654,0.773913456423616
166,-0.9913559805880541,0.984846786064362,-0.28265400875998764,0.7859385465495691
167,-0.9913918243708679,0.98651124914093,-0.28250474307326806,0.9043234511795915
168,0.41991304082764996,0.9807904776991441,-0.28278307730435476,0.760948173045079
169,-0.9911610940398741,0.981564624759584,-0.2811263832441805,0.7760292676011369
170,0.42003030729486857,0.983235916350162,-0.5630893619278277,0.7643678643820015
171,0.42008794250529596,0.9843661926137419,-0.4195117299066876,0.7604116304671982
172,0.42009202062215056,0.9864220747680841,-0.5582811742474438,0.7639498112016953
173,-0.9908436518776459,0.98377902181715,-0.13406374157490655,0.7818312768486603
174,0.42022995477538466,0.988016653055092,-0.27810322758920175,0.7677263421050805
175,0.42026939503580857,0.982119933987174,-0.5601682109998053,0.7777391250783813
176,0.420301554959606,0.988514411529412,-0.13558033641918452,0.767087724919833
177,-0.9905790615316039,0.9841901192023601,-0.13446112709778268,0.8924531765629278
178,0.4203174945414046,0.987888744284092,-0.560344492752951,0.9128646378364647
179,0.42042746254981594,0.9861913734458979,-0.13268330081618643,0.9250073738782104
180,-0.9903571289028681,0.98668578500347,-0.12257071244199795,0.7981542309632533
181,0.42043058493560465,0.986969979822842,-0.4150155673417707,0.7798853221465445
182,0.42045988387602,0.9854171877245761,-0.41639908528376335,0.9344220596344389
183,0.4206402987723606,0.987656624388914,-0.5565528861673295,0.9113671682126
184,-0.9900638205087,0.9884573187985699,-0.5572137546111693,0.9253376877778713
185,0.420705831662616,0.9857343506740539,0.14793119395285728,0.7962192422633928
186,0.42080396832478395,0.9865463258115259,-0.11946747649453324,0.9182911493067195
187,-0.989664911291684,0.985634297041488,-0.4009354710683411,0.8001287571176139
188,0.420911910675702,0.987530607316088,-0.6951238400358262,0.9168491807891167
189,-0.989511361931062,0.9869165529409161,-0.2608481573617162,0.8089901604912921
190,0.42107358888808405,0.9879788211871261,0.008752085944637122,0.9253237014403425
191,0.42140284043522797,0.9888845510993061,-0.4119208962098302,0.9406864041155844
192,-0.9885867354495861,0.985575782764726,-0.13050089693326022,0.8154263115547774
193,0.421559446080554,0.990133138872876,-0.13026002651335236,0.9357822403683732
194,0.421663460357624,0.9851374815017679,-0.4005879548735159,0.8346768352934048
195,-0.98813382999359,0.989011693928562,-0.4115875806382232,0.9533895906794863
196,0.42173156084270197,0.9867685958837581,-0.12979471850702945,0.8353148515417992
197,-0.9880285714294921,0.9887202003735,-0.12945839230938197,0.8380112472839872
198,-0.988122309015036,0.988810328047312,-0.27130731325604807,0.8314723250110401
199,-0.9878875002326819,0.989658927305962,-0.26953703293506226,0.9557585586850955
200,-0.987794191876288,0.9844934505504379,-0.25630392656136236,0.9542469970247864
201,0.4218151789822746,0.990677348020446,-0.41013053613985945,0.8486136284310929
202,-0.98783235707755,0.9907023719480941,-0.25545470064236886,0.8411571415257179
203,-0.9875709843682421,0.9843512548925359,-0.39572875232983745,0.8494733663695518
204,-0.9872207658021459,0.9847709869363921,-0.6904241296315283,0.945424926033191
205,0.422238253387672,0.9842785726882061,-0.3964282905084951,0.9526364223857827
206,-0.98678260088003,0.991694964784876,0.02581300668928625,0.9567686115685488
207,0.4223355053007826,0.9819552423962601,-0.3965873550431125,0.960327661336487
208,-0.9866270041434739,0.9821839999556881,-0.24981851524190118,0.8507350459894898
209,-0.9863229165713501,0.982048393018158,-0.12622848837559256,0.8478847603443193
210,0.422636915596752,0.993059529446934,-0.391067541201256,0.8566020701826241
211,-0.986021928370888,0.9934039775966439,-0.26908945789042227,0.9600527419140736
212,0.42268182935428,0.9807544361703799,-0.12521387816487684,0.8551719797198162
213,-0.98593512421229,0.98135647136005,-0.25185650139874155,0.9548565725550106
214,-0.9858373686558739,0.9937741886780139,0.031051330433247232,0.9585299621316885
215,0.42277970712732404,0.9827262329292561,0.01380785000763221,0.9560349620928598
216,0.42280660348900395,0.993972349115406,-0.3888862989719827,0.9611479749261219
217,0.42283999000236067,0.994928718358278,0.014384694843463035,0.960136046657731
218,0.42295774747234605,0.9811858178989179,-0.24647683016475974,0.9608266274041185
219,-0.9852010124936841,0.982108723913508,-0.5478816174505232,0.9647064300241215
220,0.42318466908309804,0.9830562113050361,-0.12522677187874465,0.9720500771505112
221,0.4232991981912026,0.9945988424981921,-0.26575660998253536,0.9064657249329026
222,0.4235343136637526,0.983097230506474,0.03221277953490662,0.8989459607913386
223,-0.9842017334706621,0.994439369163328,-0.2492244734094764,0.9722966235950447
224,-0.98413617487164,0.994679654144464,-0.1046686210206692,0.9693203803457017
225,-0.983739481461616,0.9942023102172479,-0.40562337670011034,0.913985508287135
226,-0.9836398480931781,0.995019141242468,-0.1211476551716878,0.9793178681928529
227,-0.98365321282917,0.9826311320680461,-0.12402082790023547,0.9080630740823595
228,0.42393355275214195,0.9835391495953401,-0.5424575306164655,0.9813334596053048
229,0.42391813284029595,0.9953152844600119,-0.2432023615417947,0.9732528011105541
230,-0.983250688837882,0.9955999434203301,-0.2463913111169415,0.917296299323635
231,-0.9833653556334481,0.9832112096602279,-0.10316096536922695,0.9807425201972191
232,0.42404114892838457,0.9835722988147579,-0.23743953239744792,0.981345047501493
233,0.42406425874617204,0.9955825259086519,-0.23875585967418803,0.9168574195102279
234,0.42410354349358803,0.983483488719564,-0.09978812008833957,0.9813672073925741
235,-0.982786199940376,0.9956152557442379,-0.11795640429517835,0.9814325569679211
236,-0.982758897509604,0.996086785113872,0.02081664259117615,0.9275398404174735
237,0.42443461837700464,0.9964244845237921,-0.0982851549056339,0.9806585848507556
238,-0.9824098517305819,0.9967694724312901,-0.3758482722945887,0.9342772684719712
239,-0.98219362632104,0.9806493157243279,-0.3739757583870775,0.9378851328637842
240,0.42474395640032,0.9821897775608841,-0.3963309155825102,0.9430645133554885
241,0.42467948905322395,0.9820483809374541,-0.23578361938955722,0.9497382599133088
242,-0.981610862510482,0.98301081162085,-0.5101951177278153,0.9457945241596392
243,0.42497608610565596,0.9836643053404699,-0.5359862435180005,0.9857617278963117
244,0.42505515941854005,0.984882550378074,-0.23108094951347286,0.9809323079687282
245,-0.98112357984774,0.9959556640162359,-0.3661990554436285,0.9868005197016597
246,-0.98076388683451,0.984866975944882,-0.11646422992248381,0.9926704483130541
247,0.425261442553928,0.984499659525796,-0.1158191792464213,0.9489027040218702
248,-0.9804681087054841,0.9849677005833799,-0.11677700403463007,0.9609438693212988
249,-0.9803567170523899,0.9960983910799619,-0.367457998171609,0.9591210249115838
250,-0.979819475440928,0.9848840653373581,-0.5062998529223492,0.961077642870056
251,-0.9796218107674881,0.996432558137498,-0.22654059186493955,0.9862924243650296
252,-0.9794347299752,0.9847219138072121,-0.3646054749210544,0.9906976599198923
253,-0.979440473276094,0.9858272460853781,-0.11296010362408673,0.9650408389578295
254,0.4258236294964986,0.9962985230124619,-0.11389053250179319,0.9648589585098101
255,0.42579389423200203,0.9969378289774999,0.1669105760722929,0.9674186183488913
256,-0.97935753739145,0.9972997306640179,-0.2245007725970714,0.9828391014277791
257,0.42599137799436804,0.983328445808576,-0.10977713040443342,0.9898237027134866
258,-0.9787088732161939,0.997408857603302,0.03907485749433739,0.9850758453573422
259,-0.978389059107386,0.9842184236743681,-0.5190014547556248,0.9926632963989885
260,0.426234671464144,0.997325146182952,0.17531785219495466,0.9730867708060789
261,0.42633124051217397,0.9970997201195739,-0.512335218413308,0.9894955974568018
262,0.4262381422573766,0.984515382517718,-0.20952016672728818,0.9752141369628184
263,-0.9784094656915979,0.9858508579391579,0.040986266404575165,0.9669669259424737
264,0.42638190374904456,0.9866283296184359,-0.23544723717944596,0.9760165289724181
265,0.4264601694365806,0.9968074278161679,-0.2336952576983898,0.9853099093195858
266,0.42653221514148604,0.997010300461928,0.038995637321994896,0.9903681454405794
267,-0.9776477457483099,0.9860397765983719,-0.20972201667152257,0.9750855850585065
268,-0.9774953241783619,0.9974872191795661,-0.6150033665045578,0.9905927413947943
269,0.42680378922686796,0.984317669606408,-0.2041667040905279,0.9736355136397139
270,0.4270292797466266,0.997769042344026,0.04857179108023355,0.9735906798284715
271,0.4270271210535346,0.99785529737947,-0.1891791489366829,0.9743031383806555
272,-0.9764946612832861,0.9840083082180919,-0.08823095806274561,0.9902161910290607
273,0.42711106386204395,0.985284879736364,-0.22792790729303497,0.9759087597133682
274,-0.9762206678058301,0.997824770094204,-0.6084994992092188,0.9715594070702742
275,0.42720607081447604,0.984544125768902,-0.3560567369978128,0.9841490717071919
276,0.42715563994464056,0.998031102842704,-0.3575006888134598,0.9893554633361676
277,-0.9764257189614981,0.9982065310381301,-0.21916046331231992,0.9785187476817235
278,-0.975916536598036,0.983974208941216,-0.07404167654768412,0.9779260551025086
279,-0.9757969753600759,0.984748101980522,-0.08116673047728469,0.9782895299313786
280,-0.9757853121734161,0.9851463331447721,0.056778881098071256,0.9665564645745685
281,0.427386349008576,0.998212217447414,0.061487240100972326,0.9768844852202381
282,0.4278617149943426,0.985753564673872,-0.08423687914731615,0.9651037027117827
283,0.42782495107751456,0.9861478785243041,0.061552179505056606,0.9927447421081086
284,0.42797639853061,0.987021844205846,-0.309331700541518,0.9783729166981905
285,-0.9746144113006621,0.988017040099086,-0.039370908136517516,0.9898585380647205
286,-0.974120888664852,0.988755506298018,-0.17834342756959448,0.9772827389397879
287,-0.9736653595420841,0.9886202486548361,-0.040900954759740316,0.9780054847534178
288,0.4285872349758906,0.989135777309978,-0.3114787527465331,0.9778588962939748
289,0.42872893195020395,0.98969533836665,-0.31357595121792553,0.9784784376946878
290,-0.9735098386605241,0.99736903049589,-0.19848487496235895,0.9924073671908055
291,0.42854259009868595,0.9893738372879859,0.09923582273110665,0.9868514511681623
292,-0.97339522447069,0.9900798334246379,-0.33715821542659585,0.9895886767974389
293,-0.9729106944646441,0.9909942380900161,-0.33934475674497033,0.9811571131283513
294,-0.972804287397574,0.9969423621136599,-0.31039056287108296,0.9841135150891919
295,0.42880085842897997,0.991808701865514,-0.3016546465626836,0.991679171045749
296,0.428804565893004,0.997059470960156,0.0643315732861272,0.9897205155501416
297,-0.972682322939926,0.9971290700795841,0.20566092749255213,0.9745161609878054
298,0.428990223493942,0.990894649098416,-0.2009029974543021,0.9755749898726134
299,-0.972503708507036,0.997611850180818,-0.3263128293329505,0.9780266226231034
300,-0.97229053910754,0.991164132088286,-0.15418069795845873,0.9836389788641527
301,-0.972050801629468,0.9975217895964941,-0.14746307937326594,0.9901893387013866
302,0.429145680543828,0.9909224211263961,-0.5609838435707512,0.9850567854604065
303,0.42950383763568256,0.9976107722680201,0.08740942037391614,0.9828147943876848
304,-0.9706814079273021,0.990720002948958,-0.551675600882813,0.9913453928732359
305,-0.970364296680488,0.9911673697011221,-0.4078300715243799,0.9810584462361035
306,-0.9702233552128401,0.9976683177743539,-0.04637317864404558,0.9907860907001206
307,-0.970191603004174,0.997796102847972,-0.543754334974249,0.9927677582106782
308,0.43010371004572995,0.9980587204231739,-0.14169076894884164,0.9886356284947373
309,0.429994527266034,0.9982783602887979,-0.27714715564652137,0.9898047248866149
310,0.430007310207446,0.990237074392498,-0.12124150833983176,0.9902915987547634
311,0.43031668688007857,0.9983002940677821,-0.5783411109935972,0.979108245139388
312,-0.9696558485403539,0.990431107469872,-0.3085644008643297,0.9827814523597166
313,0.43042502291743,0.9983417574211599,-0.26513054113369494,0.9871655867820609
314,-0.969447292132254,0.998560977011776,-0.5224483443267753,0.9821273317550556
315,-0.969721812216032,0.9989150379941101,-0.1613743958212134,0.9866917409662177
316,0.43041039066236597,0.999087471176854,-0.5603291599041513,0.9900505366227523
317,0.43058268927713,0.9991237362126559,-0.255309347419054,0.9895831669847874
318,0.4306031745303946,0.988797074115648,-0.23929469890090918,0.9883309706258941
319,-0.9695812038675381,0.9881438656806101,0.10926167504393776,0.982859425828217
320,0.43074701076978256,0.998940041906742,-0.15565678077840026,0.9843401288334096
321,0.43079030294814996,0.989358957904402,-0.23696438849867868,0.9854238247624775
322,0.43108046016681995,0.9988373974495799,-0.29250874787555137,0.956772581818124
323,-0.968532999429996,0.989954957496624,0.03471123575523611,0.9073134680231606
324,-0.967494019955278,0.9899761905939479,-0.6358186286067062,0.961058710016581
325,0.431760902641638,0.989979097881978,0.017712229978151316,0.9184102623554973
326,-0.966224285492308,0.9902655360752499,-0.24772858738645728,0.9651928578972621
327,-0.9661196792839659,0.9986976450370559,0.11846710940003993,0.9132371078835553
328,0.43216353787396805,0.990540990375584,-0.13573855202133667,0.9725826424418262
329,0.43237617229670205,0.99141839666259,-0.3558974672911338,0.9315352857020421
330,0.43254682270319056,0.991821469527794,-0.09965747610923163,0.9701374255682159
331,0.4333703211188646,0.9983246602803181,-0.2235306218188283,0.9779260826267173
332,-0.964115170642772,0.9985836334954199,0.2606170116201558,0.9700477191412491
333,-0.96336843428111,0.998655363190806,0.042674118040282025,0.9371032801940069
334,-0.96299449426137,0.991754752830256,0.18151411850024443,0.9796558576264595
335,-0.962799373730064,0.998827220016776,-0.2142479857152148,0.9853290888637417
336,0.43422844043000003,0.9921077694615781,-0.33872846734858236,0.9676950250426637
337,0.434210320703476,0.992087991816998,-0.39364050973354814,0.9886640067172972
338,-0.9614813003878939,0.992776932560288,-0.1207874680931161,0.9741502445878171
339,-0.961835540280692,0.9930256316925621,0.126721972612232,0.9738006424464659
340,0.43471721946017206,0.993341067953162,0.05638987629524077,0.9640091345012637
341,0.43535363989111,0.9937338669101039,-0.38827724819562937,0.9637819747452887
342,0.4356383371730566,0.9983968149009561,-0.19645842885289908,0.9644752067103826
343,0.4358174473224446,0.998493867859064,0.08099135952738427,0.9678038300708496
344,-0.959531518033472,0.9984870778231679,0.13316116352520474,0.9698940551332562
345,0.4357952802137806,0.9984459976520459,-0.37504627745573993,0.9720329770789021
346,-0.9591479327387581,0.998510336586582,-0.23765591687152457,0.9848835369971086
347,0.43617252270581197,0.9937377857510901,0.27350698038307214,0.9837231662705932
348,-0.957066790287346,0.998507357962802,-0.19562972491363842,0.9822003763191882
349,-0.9567411395147201,0.993635096746728,0.04623248765192578,0.9792753775535907
350,0.43696475677137,0.998463119538536,0.01846895380675371,0.9911582806131797
351,-0.956702390520616,0.9936307370534601,0.07396728936191894,0.9818287385936364
352,-0.956712401516834,0.9936547724262961,-0.35198360353044356,0.9849792075558804
353,0.437066665900252,0.9986298418327739,0.1653487032080019,0.995483380538176
354,0.437250381150982,0.998621817516132,0.21896491127865625,0.9910308447445599
355,0.43748918975096257,0.9986570884983581,-0.1558422588060559,0.9958471534856251
356,0.43762458763108203,0.9937658515804859,0.09947185835625708,0.9917951577801217
357,0.43766906474304396,0.99411505298476,-0.1558830484150489,0.9934102471077905
358,-0.955754298015542,0.9940535720874919,-0.2826271951353936,0.9935653355309816
359,0.438244465349856,0.9942487766358481,-0.3933125761849007,0.995581493889785
360,0.43833191862235255,0.99463740320539,0.42031414732361333,0.993162207107431
361,-0.953625446057822,0.995008692405918,0.0649965612380046,0.9907154642389141
362,-0.9530856921664641,0.9984752589030259,0.11140994131048139,0.9933861125224948
363,0.43895601538364803,0.9948137124026939,0.3211889666364063,0.9933274385640045
364,-0.952748425511452,0.9984672071489741,-0.3908064842696962,0.9961236134847413
365,0.439509831430984,0.994796216823286,0.011791754571175251,0.9941698081245468
366,0.4402459538414566,0.9954699244371299,0.07205753513484825,0.9911309439274231
367,-0.9494764194057439,0.995459723218314,0.20297626496243998,0.9964100320998639
368,-0.948831760751444,0.9955668739663499,-0.0060368695455396805,0.9930002319134987
369,0.46547611766427005,0.9955764427223459,0.07844824151978398,0.9968623850367113
370,-0.8846914204569041,0.9956154760423359,0.08637751292549332,0.9951549772447598
371,0.46745269443896403,0.9983044598620241,0.19795352236555427,0.996073545770272
372,0.4683751945645306,0.99849003553876,0.02107259895421546,0.9895017137587102
373,0.46817623739961395,0.998665595772786,-0.015024135782208703,0.9916666713310018
374,0.4683926048593665,0.9986773515512739,0.26953161817318033,0.9906677192401668
375,-0.8793621148861539,0.9948635605791201,-0.16061951191474527,0.9847286399553692
376,0.46905919134081,0.9950444864296939,-0.21557693652914606,0.9890386863581744
377,0.46940242680042454,0.995453133308362,-0.21914567807281599,0.9926451277663164
378,-0.8780554888938359,0.998429530134612,-0.16024409931666764,0.9888020273433715
379,0.47063322112459405,0.9985473312029101,-0.14413889290587636,0.9927387679914718
380,-0.8758783230612861,0.99872475225407,0.2011862095488796,0.9900356173471906
381,-0.8735022496103658,0.9986897637863379,0.09782343339894088,0.988846583593243
382,-0.870607076098842,0.998876911177242,-0.2250659882457408,0.9888082023948555
383,0.473109044599712,0.9950096222901661,0.16642232621607658,0.9931218234164243
384,-0.8676287686020621,0.9990054264534419,0.22583139861386164,0.9951433466649146
385,-0.867361748450812,0.999112351064088,0.09865896292198102,0.9931202201532251
386,0.474958496447964,0.9990656408231341,0.10844220209876446,0.9951914307574248
387,0.47638474020107996,0.9990765419723839,0.24961359958084833,0.9959246532629855
388,0.4766263802982885,0.999155145390094,-0.11904778431590449,0.9956924202883795
389,0.47681509514894804,0.9949466891744061,0.23475360090376346,0.991013106943057
390,-0.861542871231038,0.9950855746732781,0.34943797157406054,0.9941425762572509
391,0.4770570272475686,0.995556852863096,0.264257429945295,0.994781491253196
392,0.47845601312467256,0.995748666675822,-0.005738074743374589,0.9959822006528187
393,0.4796528960956805,0.9989222922738901,0.0212620115804234,0.9948831704962575
394,-0.857481230435406,0.9991826971488581,-0.0440817096521969,0.9944722384518807
395,-0.855233646470662,0.9951487938833641,-0.2786035530195403,0.9967473977177914
396,0.4806903517692446,0.9991607544527641,0.1868490061892151,0.9939636973160468
397,0.48195320913535,0.9954885069891919,0.18607119694114976,0.9951542772585084
398,0.48332657688453,0.999169085422884,0.022405032299328644,0.9977443289463691
399,-0.850778207570204,0.999286036532296,-0.2138199135499539,0.9986723078867742
400,0.484302845382052,0.999379069637136,0.08792933341549673,0.9926148075101707
401,0.48505131201664653,0.999436483041702,0.375738231461324,0.9957243778745164
402,0.485504902466854,0.9994745314680139,0.11050646536130589,0.9948523745695583
403,-0.8456041167147521,0.99955579874374,0.14690835318635367,0.9963338438109897
404,-0.846327930312712,0.994777192167958,0.058470063975637435,0.9962073025200908
405,0.4868165190884125,0.9995139468082479,0.15954761209556345,0.9968093096012783
406,-0.8421006129244,0.9950779065422499,-0.28871203139932355,0.9947790614320325
407,0.48866919675337805,0.999529871998474,0.15887530662238203,0.99664752713881
408,0.4888786885185945,0.999555629994896,-0.02681017088155646,0.9535422157635027
409,0.48956109076604853,0.999586195275636,0.013596453856944047,0.9534917922433765
410,-0.8404426313106861,0.9996081746388259,-0.11610801474853623,0.9724350459938294
411,0.49052024769422453,0.99964507792777,0.2832588342106948,0.956562951202543
412,-0.8330647590509579,0.994594179472428,0.06977363101924403,0.9590513323045033
413,-0.8332464873977019,0.9996444938384841,0.31341076219532144,0.96849088211489
414,-0.827790010648572,0.999621904767054,0.256127938368004,0.9846544582955195
415,0.49537568379420205,0.9947720427776101,-0.04908363721814912,0.9871588251467289
416,0.495461608342594,0.999581727218882,0.3027192171118312,0.9746261337763638
417,0.49648415136729396,0.995002763534812,0.25427539958078926,0.86267837115677
418,-0.8205924062145697,0.9951904819088919,0.12638602446648747,0.8962317446283297
419,-0.817833698482346,0.9996297859010559,-0.04006146726202835,0.901395147717545
420,-0.8175686729798719,0.994911738643024,-0.09135846735226823,0.89475530781286
421,-0.8171397928456039,0.99959809911161,0.1151549802700957,0.8752961587720913
422,0.498554539330012,0.995294386074816,0.16188658411039067,0.8950245588552965
423,-0.8136231482606819,0.9996445334820481,0.35676976226952684,0.9366958417624194
424,0.5006767425880381,0.994787377220248,0.44785774650242194,0.9377991043287072
425,-0.8094200824372619,0.9996607879738759,-0.1459269294417706,0.9026976481973682
426,0.50129323096145,0.9952353748368421,0.3724129958476957,0.9424235116621575
427,-0.8092352196224379,0.9996412188615661,0.11232554028815087,0.9433243314010824
428,-0.808338550288418,0.995565892031566,0.3504448930288425,0.9529953668954964
429,0.5024560126633765,0.9957026914685361,0.18342997062670507,0.9240985518581656
430,0.5037985733052526,0.9996132529439621,0.20350305963275375,0.9411403759453176
431,0.5048238549293246,0.9996326439624461,0.2908071844277658,0.9362227881589978
432,0.5029467582243059,0.9955556273982521,0.2996866656807293,0.9439110987429362
433,-0.8062199856140839,0.9960107175399341,0.29701854110409687,0.9770190532173458
434,0.5045794806271026,0.996305865925218,0.23883288131482025,0.973210711821652
435,-0.8031946975864359,0.999523096121878,0.22651593457598426,0.9791461018915193
436,-0.8014191156142261,0.99963004352679,0.20475299439872113,0.9758378563550025
437,0.506799005075868,0.9996685116907961,0.22007136697186502,0.980092668571751
438,-0.797594724173452,0.995945818659838,0.4343210566185623,0.9819598310717177
439,0.507082690017286,0.996145009304402,0.21179803477501508,0.950151934735134
440,-0.7960413574801519,0.996393989378386,0.3510262112350529,0.955015090489557
441,0.5082331317506844,0.9995975731778299,0.091348590489683,0.949535268994895
442,0.509035450304546,0.9965059010347239,0.09116727157512342,0.9467401682699013
443,-0.786948096854732,0.9965488601158321,0.16959641999727962,0.9464710388266747
444,0.51556584134579,0.9967825740310721,0.3595971587246738,0.9870931039909058
445,-0.7822962291036679,0.9994604956973121,0.10990308720739679,0.9611922994236316
446,0.514679307056896,0.9968898729619139,0.2999412072887756,0.9924302456643617
447,-0.78374464387084,0.9994741647188681,0.1479847852776996,0.9737012828845317
448,0.5137036291675321,0.999546446738732,0.4671228489235978,0.9948984556667057
449,0.5144955082157304,0.9967206226787579,0.20993339198456806,0.9755602491060985
450,-0.7793810985563501,0.996796726320266,0.44233573481713007,0.9932535856886565
451,-0.779574548054736,0.999582458209552,0.22844506674065884,0.9783436785069213
452,0.517471721378338,0.9969017239056559,0.05998661635833191,0.9958574120570016
453,0.520795890010346,0.9970267704842799,0.5791200160384655,0.9942200091095257
454,-0.7678826967927499,0.997066608153496,0.34373813221401744,0.9791426470018052
455,0.5239607763644021,0.999587392945612,0.17950165170731425,0.9975653090467104
456,-0.75567360008414,0.9996102582149999,0.23560309017658146,0.979340469307729
457,-0.7526972676816439,0.996877807798868,0.07316800612815928,0.9973427270525373
458,0.531360474984486,0.996969683417266,0.38900896103974786,0.9968181070265434
459,-0.745304397410866,0.999634522087818,0.31763427313997644,0.9972819468881978
460,-0.74210511979273,0.9968982807945579,0.34599565159671947,0.9970280302641973
461,-0.7393676764711601,0.997129172366054,0.31449713994092066,0.9951303013332737
462,0.5364863168086406,0.999599066775356,0.28924480971915995,0.9947512375895468
463,0.5364145794867079,0.997069908846582,0.3683121085527438,0.9956088167875853
464,0.536484361457652,0.9970422469997979,0.4396481196107779,0.9934328422850489
465,0.5350451368751984,0.999651737999524,0.3595144401018298,0.9925140350492304
466,0.5360831737448379,0.997135841852892,0.48335388222684655,0.9937246118481695
467,-0.7329692187903061,0.9973328490729141,0.43137464144691917,0.9940853408797476
468,-0.73464070402954,0.9974599291830859,0.27417377561223927,0.9932251199041054
469,-0.7375904698941838,0.9976898050780321,0.44758768549485695,0.9959382995657997
470,-0.7392961057571878,0.9978234731246239,0.5641256348324004,0.9959303639547521
471,0.53494119786678,0.9995276359987,0.29905263722285325,0.9942753338681891
472,0.53561173399384,0.999528541097666,0.31731928267949977,0.9973994128599373
473,-0.7355612767058157,0.9978727092447439,0.22761050800954202,0.9944035259599507
474,-0.736039216516204,0.9995178312324781,0.3532841398875862,0.9964963065276159
475,-0.730659804776318,0.999536390849502,0.5734186305094295,0.998240807219991
476,0.5536434988749199,0.997917276973526,0.22173846964654373,0.9947868950740467
477,-0.6904214488248239,0.998020057535566,0.2854747726756156,0.9978923869522169
478,-0.692846099351438,0.99948385771351,0.4956797657718365,0.9966033421360591
479,0.554519221754028,0.9995655234793781,0.45729411837941125,0.9951463477570627
480,0.554758018283998,0.9978416771241101,0.19749940911872504,0.998257634124627
481,-0.68497528457102,0.997782581006746,0.17068593654504224,0.997695259069447
482,0.5575913570195681,0.997767747151036,0.5736957741593238,0.99809857232691
483,0.558085681606812,0.9996225479521941,0.4028838504328679,0.9981817497706335
484,0.5585235285780119,0.999647684712486,0.38299210480338886,0.994727050569683
485,0.557515323214204,0.9996859431343641,0.5342496430396105,0.9976481307776609
486,0.5597345229045001,0.9975207597240361,0.26981856851303726,0.9953847037180921
487,0.563068632974306,0.9975588378096041,0.3132520557793949,0.9987424358855714
488,-0.669081452910806,0.9975024098240659,0.5258115415218654,0.9981369074386925
489,-0.6655546925353839,0.997560751591908,0.4891213605795356,0.9947030520165576
490,-0.6617293039074621,0.9997331723104981,0.30774196783701147,0.9985830611384079
491,0.5651897021876799,0.9973946297754179,0.2196034341481176,0.9991833498142574
492,0.5653471656851721,0.9997816225324899,0.3863218540457625,0.9945111620199226
493,-0.655490454222752,0.997482281060702,0.18936080773656694,0.994969006546081
494,0.570687135952044,0.99978629439774,0.3689009571231117,0.9985079783847304
495,0.5696964875042464,0.999808539718732,0.42703398134598636,0.999254193645027
496,0.570845158238152,0.9974934070794319,0.31381338177435436,0.9941736496967446
497,0.5753597711905726,0.9977542477422039,0.4401465844609572,0.9958579553372733
498,-0.63891401306135,0.999795314406686,0.44759105386673304,0.9982282093738611
499,0.595234672968004,0.9975450345224699,0.6022121227885232,0.9952925040302162


==> figures/data/perf_min.csv <==
episode,first,natural,first_mean,natural_mean
0,-0.763677126633796,-0.8414709848078961,-0.8414709848078961,-0.8025740557208462
1,-0.7593859512415883,-0.7682098788040942,-0.8100737668212412,-0.801534089454098
2,-0.7561611157016901,-0.838140660664136,-0.7939279884886664,-0.7798337395717693
3,-0.752955432192268,-0.8238863602350659,-0.7869175105294268,-0.8218494627701578
4,-0.8448240367687658,-0.815525613931052,-0.7860351430898997,-0.7979858764120336
5,-0.8449669042292938,-0.7679609374736122,-0.7972405754327876,-0.830568021702424
6,-0.7531346020347663,-0.7433725437869101,-0.7747371966381679,-0.8004886402639635
7,-0.843599816671972,-0.6866012339068339,-0.7689341921732337,-0.7702602368186994
8,-0.754843469590676,-0.864494347961402,-0.8234333623240886,-0.7867011247470197
9,-0.7538270108400903,-0.8594382681072521,-0.7719052248337329,-0.7549002674831485
10,-0.8513232955385619,-0.8487231322556681,-0.7569530731742542,-0.7168814179626146
11,-0.851609918213494,-0.849938786889364,-0.7941859304171295,-0.7178004779543099
12,-0.8470405694144141,-0.8482152451743941,-0.7917206981264074,-0.7078024789723187
13,-0.723776861302124,-0.6627776109788259,-0.8029809611959158,-0.7882481151111878
14,-0.7209488137444959,-0.899921477001256,-0.8083596737282459,-0.8081275654241198
15,-0.8477778012241479,-0.8544955214206298,-0.807309931641842,-0.6634695155267428
16,-0.719431081916122,-0.562091357577652,-0.7387758879404858,-0.778126379089851
17,-0.72211525299519,-0.8602271562128961,-0.7562274576794511,-0.7971018242078534
18,-0.845889978990088,-0.865135659260972,-0.8094866484661685,-0.672484004555874
19,-0.846067167249102,-0.8618592894102479,-0.7928948899018038,-0.6568023007047012
20,-0.723437468978708,-0.849050434128958,-0.7670480201214535,-0.631220922535036
21,-0.8444328050990639,-0.5522903561786081,-0.8029015050914772,-0.6842644776181508
22,-0.842587154482026,-0.5420539558091559,-0.7651148415462796,-0.6746045896901558
23,-0.7253821365790041,-0.5393782595852641,-0.7733188036731322,-0.6936070637087534
24,-0.8414306719333859,-0.42034422834847796,-0.8076565287990298,-0.6359272227368725
25,-0.7227715247915764,-0.399947152205076,-0.7973190610522405,-0.7177671152191778
26,-0.840458459959954,-0.9238514773375739,-0.7666940046256474,-0.6811404305383134
27,-0.8381793109575177,-0.9199713091895521,-0.7379317581158361,-0.5344578873298863
28,-0.7205967986333399,-0.370469816856036,-0.7558864809139957,-0.6169451308378127
29,-0.838492727081674,-0.90464668287495,-0.7602811143397219,-0.6987869392218998
30,-0.7195997609802361,-0.39566182547981604,-0.764602913630614,-0.5469223155675832
31,-0.8388209978149718,-0.916516114737314,-0.7631519203489917,-0.5994500056673893
32,-0.7222742056378719,-0.36230030780466405,-0.821933028613793,-0.4851466269825064
33,-0.8220751436712721,-0.9275448399351119,-0.7518139366467593,-0.5455276834239551
34,-0.71987545430677,-0.920855240112568,-0.7895983664855,-0.6365331336356109
35,-0.831402522079004,-0.917423375487818,-0.7327769012702126,-0.6555851904578418
36,-0.8274715099933041,-0.33928951356386877,-0.7486155504087754,-0.42881128426401344
37,-0.6895774069185421,-0.9390452432213261,-0.7948276280157998,-0.5420862549143519
38,-0.6889676985534181,-0.935772715352106,-0.7797331144801379,-0.46658502382937045
39,-0.8264626678701219,-0.9323984122414799,-0.7908799237717182,-0.3882171733280615
40,-0.824496934042062,-0.9250765746549421,-0.7656056421042922,-0.4154111738243967
41,-0.820900890502156,-0.924129568257698,-0.7385001165404763,-0.5290239394690189
42,-0.6861899641060341,-0.285255445479672,-0.7334390335014251,-0.4546382666300436
43,-0.8198235289812601,-0.9447488009177301,-0.7592892355260236,-0.49203619445585434
44,-0.8176251095615139,-0.9412085438878579,-0.7104414626800164,-0.2562324722503127
45,-0.6836512573660943,-0.936563393203218,-0.7571899479651334,-0.5220797747832417
46,-0.8186744711582961,-0.93567989503401,-0.775464632082923,-0.4345257306730746
47,-0.814967639781708,-0.24142702592647197,-0.7300529144688606,-0.46346396165560366
48,-0.6822963235562524,-0.9343928436606239,-0.7611691971163672,-0.4397385535260824
49,-0.8125094233019621,-0.932030308868546,-0.7454198845484756,-0.2936356409646662
50,-0.6779040907442183,-0.927400183998918,-0.7641641160036758,-0.4887916636093693
51,-0.6711575771717624,-0.241696722659212,-0.7213968119781589,-0.24663991699080395
52,-0.6670267965513941,-0.925984532024864,-0.7357085374220426,-0.3369923052962471
53,-0.6627398991871903,-0.24423145694277398,-0.7298071828412609,-0.24398093689252204
54,-0.6599820936218579,-0.925859466401568,-0.6957522110827127,-0.19245862406088654
55,-0.8162940729714399,-0.922788696752912,-0.7407490393404943,-0.15698791383503707
56,-0.6588794216571481,-0.916679693316742,-0.7383010524029735,-0.3711439323407646
57,-0.8148505247503459,-0.24842506192709402,-0.785632209004339,-0.184923136164547
58,-0.81140463477961,-0.951621128480054,-0.7766657919808344,-0.12841013892684194
59,-0.6477572264423379,-0.1610233612068348,-0.7137938844834538,-0.2672644930286226
60,-0.8120199897721501,-0.9693072653010819,-0.7013120898979859,-0.0843398037653081
61,-0.64638538930194,-0.08909458160478889,-0.7167448323299122,-0.24590602858072613
62,-0.8097444215753298,0.017413784114047037,-0.7210008983691292,-0.026426111790913875
63,-0.645064139788216,0.08976086872410405,-0.7543990910094523,-0.0792128456003676
64,-0.8066135706252759,-0.99857522155329,-0.7389033062266475,0.057521439270389406
65,-0.6394421259874301,-0.99850240632648,-0.7602437163221756,-0.07415651541795756
66,-0.6342438566925681,-0.9983454346693179,-0.7210765596921316,-0.15619814378995606
67,-0.633266425890628,0.16999257685588803,-0.7496407553677772,0.15630795721150578
68,-0.62828602069308,0.18105682056612088,-0.7223289021130246,0.003347667982948943
69,-0.8053359569224161,0.22163170358687878,-0.7239713148966591,0.017389403313922625
70,-0.6278661498640601,-0.9727140311606499,-0.7711591173463113,0.0439717850932416
71,-0.6363083161740499,-0.9695457549709241,-0.7003993591087252,-0.18569964262229588
72,-0.6324021294145603,0.29116390967850997,-0.7245073397853198,0.17668582594940901
73,-0.8066657894499039,-0.9684403235799441,-0.7268412677859192,0.04036371914262595
74,-0.6090123212237085,0.29100257985765277,-0.7418136033217173,0.06779506328348174
75,-0.80489896498475,0.3089900997920908,-0.7573077036824755,0.17882431152138992
76,-0.817250974712388,0.325350293617956,-0.7365620260766192,0.13290804300079767
77,-0.816446835989654,-0.9184072734014901,-0.6723349697728046,-0.09701855773152941
78,-0.6095150288196061,0.38382338798962,-0.7660446931256695,0.32861671851445495
79,-0.81782616495141,-0.8879163911043919,-0.7152652600314164,0.19625769702086396
80,-0.815649586618876,-0.876096176589994,-0.6532577549305812,0.20861257150019333
81,-0.814201672777108,-0.8744002853333399,-0.7293905057107237,0.263857615783738
82,-0.586980137457914,-0.877237900223724,-0.6997764620805833,0.16575880012979566
83,-0.590191926161246,0.420794336385232,-0.6950720678150677,0.1794238197242332
84,-0.8095048989093621,0.417702712070386,-0.717406897657144,0.11530740638673542
85,-0.5907212018967264,-0.8547873258840719,-0.6580428927150273,0.14142429433635825
86,-0.8104517242196261,-0.838311361889674,-0.6907591110765269,0.29536802468262835
87,-0.79730372877255,-0.8307396081829539,-0.7090617217609443,0.3294353020731454
88,-0.7964706216050299,-0.8217991152853239,-0.6259312017999388,0.38137914985890004
89,-0.796500547468838,0.468871657773678,-0.6552805156687527,0.2983370825232143
90,-0.793082174656436,-0.797748611528184,-0.6955013751301714,0.43792971636956934
91,-0.79095661510915,0.47041574910024603,-0.6449803459062282,0.34999917231688615
92,-0.5905925023402584,-0.7680573197142979,-0.6185078967628004,0.6575871752560395
93,-0.7886448038590981,0.518309897561896,-0.693374923210597,0.2956576538327922
94,-0.7873965049976219,-0.7306310266284739,-0.687720585793446,0.4136985465440478
95,-0.60099400116288,-0.727910196479916,-0.6726579875325328,0.34896099988288226
96,-0.7847855315047921,-0.586528662944408,-0.6787328537151028,0.3698489052452528
97,-0.5937358317161864,0.6295186938867281,-0.6992249897389766,0.6608915098919667
98,-0.7830466803200498,-0.5328365302723981,-0.7340350622167269,0.6545110648798892
99,-0.783530857737244,0.6496818571374063,-0.6722296211762789,0.6865878031456077
100,-0.7783385472753959,-0.49616764188578805,-0.6820166426925198,0.6220040805798885
101,-0.592438284231712,0.6429142587053505,-0.6000409931039581,0.5574860898377761
102,-0.779803935810804,-0.39541297081177995,-0.659890512890229,0.4853898920137138
103,-0.590856557373644,-0.36584449945146735,-0.6299810518507603,0.5359426373081536
104,-0.5834230307316259,-0.36024139983193204,-0.7037413359583369,0.6516391101330198
105,-0.581510401351244,0.734296653462702,-0.6005362809006658,0.667145651225092
106,-0.5695471289808284,0.7480552454451622,-0.6934278118587925,0.8076235483502527
107,-0.7805171758713141,-0.20820155271894802,-0.689462840860525,0.6843339501751746
108,-0.7476689528557721,0.7782104773034939,-0.6507725045745264,0.7616916290699871
109,-0.5757574082991763,0.7762670027716321,-0.6749871925938153,0.6471758781969432
110,-0.743674323928482,0.7793360815835739,-0.6750735834117677,0.755671301582405
111,-0.7410306854200841,-0.15164493805525603,-0.6297474693439697,0.7542582674017149
112,-0.7425122988362061,-0.11561525316463195,-0.6880517767712068,0.7889036924599593
113,-0.7375243608813064,0.8087793167084781,-0.6498003250355646,0.8402775916085738
114,-0.573619346869872,-0.09040661750539597,-0.6634098554593951,0.7713015008165177
115,-0.5762654343668123,-0.04367448836729798,-0.6517686469300228,0.7357248247118562
116,-0.735433214571916,0.006473268403487054,-0.7140766062903738,0.8971160203822738
117,-0.7306182792367697,0.834275573847832,-0.6583252066905978,0.7963653016053844
118,-0.7243230468447801,0.0047781122365629924,-0.678831183112645,0.8849529802889098
119,-0.5760343476030441,0.8659072921459299,-0.6317180069573683,0.752450394270487
120,-0.7202815748151661,0.13549161127964204,-0.6187133809848648,0.8658244248884694
121,-0.5749352199151164,0.8792403471676462,-0.6550410228737753,0.9048069586724683
122,-0.5685686251615341,0.170255460953058,-0.568048623265819,0.8713853907805383
123,-0.723035031111364,0.8893852800947559,-0.5605270060529641,0.8729617587429581
124,-0.6963678410340224,0.20899355816651405,-0.605644920656091,0.8550301574282002
125,-0.5730139680713106,0.24404949901379203,-0.6310044878491262,0.9307335375367807
126,-0.6853915278149281,0.27930740924937997,-0.623683067576734,0.8648621654072135
127,-0.574980209008578,0.27684219325477,-0.5598488908038297,0.8970052840382812
128,-0.6828262931186839,0.9137014380728281,-0.6755797675478085,0.8394641503500132
129,-0.5700512971779804,0.30987456103393596,-0.6039191557564747,0.9287864947999165
130,-0.67432629092565,0.9250904788232761,-0.6485570350721481,0.9134907957466087
131,-0.6727088363709199,0.352218410597144,-0.6216110568214535,0.9078163392380532
132,-0.5672897204273519,0.340455200828426,-0.6003111794268815,0.8967371291573809
133,-0.564961810446698,0.9334715658018601,-0.6430287931207072,0.9048713783477453
134,-0.5625973330328765,0.42331191529867596,-0.6379189309706104,0.9272986106505282
135,-0.5597773256863324,0.46163402733447995,-0.6151003433776919,0.9363782932622003
136,-0.6676685291673039,0.440672679957738,-0.6006413307583827,0.9401154636665694
137,-0.662165253199124,0.9532778890051401,-0.5362515550664793,0.8883595318394656
138,-0.5603074163206664,0.5309262578359719,-0.670406814045548,0.9549304977989431
139,-0.62291733811576,0.9612122449928759,-0.6128187066250769,0.9187982920388412
140,-0.621308375517112,0.60266265331128,-0.5467660950672921,0.9196653750981574
141,-0.5579953841670505,0.964873618094448,-0.5988536185064914,0.9294826033219092
142,-0.57935107698596,0.6369413569195601,-0.5648957893541906,0.9386714917797112
143,-0.5566573730237984,0.704994657163722,-0.5902740253134829,0.9578054445340325
144,-0.5501430924600521,0.7105662991949759,-0.5411391700142684,0.9213675963128211
145,-0.580125038695188,0.970123262333804,-0.6604846659809385,0.9281147474996418
146,-0.5501792474979484,0.7080771100602719,-0.6019156074177465,0.9180995349950918
147,-0.5618031161316279,0.7205271409466081,-0.5203245523028757,0.9127701852797874
148,-0.5457366156915225,0.969044886447326,-0.6289423826086553,0.9728645495554094
149,-0.5446798623793541,0.8151767652975439,-0.5585343795503086,0.9487075278629721
150,-0.5615722398504039,0.8248384382518219,-0.5230550562816209,0.9360649306091069
151,-0.5603938730708999,0.878091513169706,-0.49611394764306793,0.9016965725395453
152,-0.529355400698696,0.9603307549597101,-0.6124901959992928,0.9001426720838767
153,-0.523439722791812,0.880340391010852,-0.5683312706482291,0.9444436010971886
154,-0.5219346683584304,0.885230108902274,-0.5517668281212007,0.9212433213449145
155,-0.5203063279212159,0.962658477223778,-0.5729248947411959,0.9469157012354559
156,-0.5562448340896999,0.9654542516174219,-0.5947512189108566,0.9417541067403397
157,-0.502417426354222,0.8750943793021719,-0.5376796472321306,0.9475087078726355
158,-0.501800521442662,0.9676272962574621,-0.5272442589616403,0.9489502801165004
159,-0.557923089619272,0.8819018252874959,-0.5112324413145041,0.9710490978432025
160,-0.494197628760108,0.8847533973468902,-0.5175556112195994,0.9707559204460031
161,-0.489726244773058,0.966029496786816,-0.5770895778251414,0.9506927814146051
162,-0.45620804180347796,0.8820262240888201,-0.5439367530697848,0.9598990761042245
163,-0.4579380904614966,0.8876753263863861,-0.5221771547231462,0.9761521452975105
164,-0.5485664242947801,0.9212883466042401,-0.45329961476630387,0.9539962179580084
165,-0.4554172232592225,0.983051123405392,-0.6254819248990381,0.941589519074344
166,-0.5410318088260659,0.9300658408768401,-0.5022185923070022,0.9556729288568777
167,-0.44937895414809853,0.9443134328815539,-0.4391346171325652,0.9496404918476747
168,-0.44822384570204454,0.950557770837752,-0.4768647744358061,0.909284373261918
169,-0.44440307026270254,0.965596010502356,-0.48986919543032437,0.924451483719943
170,-0.4441209124326505,0.95928819059354,-0.5070191802124281,0.9224007448400855
171,-0.440463926772582,0.961026917859274,-0.5475852220476043,0.9566746210539339
172,-0.4424880899061986,0.9644928389765279,-0.524421596832551,0.9216451345174137
173,-0.43262483604958396,0.962075919169852,-0.5398400881570957,0.9295946941487913
174,-0.5376154733579761,0.9659586013994541,-0.5274855071071618,0.9161376375023721
175,-0.43515910889674597,0.9535234499305101,-0.5996725364267934,0.9277445886769156
176,-0.43520673308441465,0.959120950935594,-0.5305846070504753,0.9620771787400413
177,-0.4289862709699826,0.9616198358077139,-0.4901951165714758,0.9602617701464974
178,-0.531512936462242,0.963095781444838,-0.4275374996631721,0.9356990702574128
179,-0.42316339214031057,0.967095748055808,-0.4745138303344862,0.9622250200478109
180,-0.41944047484000463,0.962830658090652,-0.5828075144070339,0.963231345487085
181,-0.5344164559226019,0.963647241184256,-0.4858035810523379,0.9696093919021912
182,-0.41115034921821003,0.9665521961346539,-0.477261368019642,0.9496719023676905
183,-0.411121760356858,0.9668598834895981,-0.5138214705867545,0.9634742580658404
184,-0.39902574208937597,0.97260765568847,-0.4874410797667398,0.9554675184238418
185,-0.5247802097001936,0.962591667982676,-0.46670325158575193,0.9730303170109089
186,-0.392437488023192,0.973709400531336,-0.4193401474806332,0.9647575391150671
187,-0.5187848315252079,0.977464440530754,-0.3833822983573153,0.9611741851674394
188,-0.38687317408818395,0.977233923194698,-0.46154044924580456,0.9731128465183444
189,-0.519140410776294,0.952692481263762,-0.47085011436606045,0.974647911030924
190,-0.384367159387506,0.9802413397204739,-0.45695283153118404,0.9667556090339371
191,-0.3701989159315227,0.9837172815925099,-0.35463455676612854,0.9329971357238822
192,-0.514949433310834,0.94863379420558,-0.37572124271895174,0.9182336652667917
193,-0.36099186987251003,0.98877803466425,-0.49421082362160157,0.9695500177431638
194,-0.5079612004585019,0.9888879010768501,-0.4579787516184566,0.9182133637423785
195,-0.513399276565458,0.9897953949540399,-0.5057111481951502,0.9743765385999129
196,-0.51065197649717,0.9254138787961861,-0.46705317170535626,0.9382441760935892
197,-0.3698216788670286,0.9895926799242101,-0.39769092364335823,0.9264983047656911
198,-0.36976532879746804,0.9243942626033339,-0.4857988657091692,0.9701574386411151
199,-0.36667714335529,0.9310150212138679,-0.4300593239410991,0.975374513751003
200,-0.357968015278866,0.98963167840709,-0.38024512412271494,0.9816133830816736
201,-0.519227919911992,0.9306658016921721,-0.4151750546749649,0.9825573587085656
202,-0.352658051477352,0.9335091793944801,-0.41756096278743327,0.9565054722370722
203,-0.34958665609658995,0.9893141328191339,-0.41571389393077257,0.9822326156213206
204,-0.34674408251663197,0.9900407024120419,-0.4309718216069659,0.9742782183827708
205,-0.33585082302042,0.93417248826245,-0.3431354265238441,0.9628471426046431
206,-0.3258728063158847,0.9900225820600961,-0.4080529701089611,0.9757300658823468
207,-0.319876022124588,0.93534786223388,-0.35870503612035554,0.9529394069048992
208,-0.315004236391134,0.9336815144044841,-0.34880912343822945,0.9695700436804016
209,-0.302499337421134,0.9910459245965559,-0.40407958882894646,0.9792559204295943
210,-0.501728756341054,0.938828371679246,-0.3784850948849655,0.9833539589712019
211,-0.301655663026976,0.9906461640445401,-0.34115409218143533,0.9649786333937163
212,-0.30157849182761864,0.938849138347746,-0.2800943524724874,0.9652750339891423
213,-0.5149391199701641,0.9437832353317901,-0.30455934884091584,0.969733693606478
214,-0.5106221997170639,0.944051765499462,-0.34801592921915436,0.9721889836560427
215,-0.2913803572069268,0.944439907856834,-0.36362820093781795,0.9902654411662924
216,-0.29926751250875205,0.947459953557302,-0.32911600998155854,0.9749099954481233
217,-0.2949788953222088,0.9885893579557441,-0.3520322162422544,0.9848769238558944
218,-0.501975268796474,0.989966685620896,-0.3769383883585525,0.9821533979777479
219,-0.286968009695558,0.9910487582179439,-0.3493601220254229,0.9914514347185218
220,-0.49812009687824,0.9451483642420861,-0.3664094982867019,0.9854563753469728
221,-0.4983652935289705,0.943257242041888,-0.324333303299227,0.9760982770941566
222,-0.497094862628632,0.9913732146049501,-0.2773292384920331,0.9887642020594013
223,-0.4808533395279,0.992171067264328,-0.27356696513540246,0.9850797257610016
224,-0.47987020850066203,0.992329406267008,-0.256155231233127,0.9849038256055467
225,-0.27893474898760395,0.993292560003532,-0.34939168921335667,0.9881272059502647
226,-0.465632036991126,0.937925239012624,-0.30631658003266626,0.9807346479734926
227,-0.467792919667148,0.993924027994776,-0.259789237656706,0.9781357449171576
228,-0.26655942604079397,0.9942704364329381,-0.25224409641470025,0.9942869005111209
229,-0.25769300692105274,0.994267925391294,-0.2707662174118872,0.9775916783367492
230,-0.46096690306367805,0.9395875411101899,-0.3058868049644713,0.989623408970097
231,-0.46202831914299,0.9938085563896639,-0.27292958913911597,0.9770391308511037
232,-0.24571582925195473,0.9445583502875601,-0.28578203330523777,0.993771799002402
233,-0.24228671251730682,0.9450770556354741,-0.22767814749145537,0.993785967904422
234,-0.4598745572493465,0.993871959961288,-0.23719181963910096,0.9924836241039614
235,-0.23540428609748082,0.9457376280943699,-0.25713016167210584,0.9831604373458063
236,-0.22529330039870282,0.9479840530311401,-0.31508789348633726,0.9859305809524898
237,-0.23697280316859204,0.949937072657864,-0.23922113217888247,0.9949030817175373
238,-0.23309123682322402,0.9937638377242559,-0.3019598532305547,0.9864816008064373
239,-0.2230062992812068,0.9482202171100099,-0.24481770542998058,0.9905649313146803
240,-0.22150033709821282,0.949871961822256,-0.22851531883767523,0.982130190511203
241,-0.451562231324516,0.950988926155828,-0.24389411575351722,0.987699234884644
242,-0.428099646449422,0.953353975593964,-0.22365720208388984,0.9895583421895898
243,-0.421128589299824,0.9933409221338121,-0.24167340555906208,0.9874491364546888
244,-0.41664480401934,0.9938041536670561,-0.18602624476908297,0.9934870921200447
245,-0.2176619869052408,0.99375053361789,-0.2225988619226562,0.9938460778112038
246,-0.39485861474858197,0.9939836941497919,-0.2225459463406761,0.9918656207857053
247,-0.20738243006403395,0.9939443460792099,-0.24632209522941723,0.994665198755024
248,-0.1997966007769768,0.955522042570796,-0.19726505325050522,0.9920985576507941
249,-0.18392886329490082,0.9574676885761679,-0.2519753658800925,0.9899614793231294
250,-0.17234888673537596,0.9614886120358701,-0.16577611212523255,0.98753389419602
251,-0.387254005841244,0.9917104532009501,-0.11161690621703887,0.9905598430160248
252,-0.38316948785883803,0.962428613884994,-0.21160895008249617,0.9935820490093661
253,-0.3793545410109586,0.9656804867826061,-0.19614127915567944,0.9966329211905108
254,-0.17176330300888482,0.9912990141814,-0.11824686640923154,0.9934450285992311
255,-0.363552115118328,0.9665836699433099,-0.15915114773318528,0.9938317293659822
256,-0.15839820142743882,0.9906625656049239,-0.1109781917456268,0.9909561410579515
257,-0.15455691967059004,0.9918996327815861,-0.1342010370059678,0.990947366151606
258,-0.13449384559569805,0.9923027180963679,-0.0506602312548484,0.9944979215953544
259,-0.361641149769702,0.992748477411712,-0.08161172114241269,0.9915459395437116
260,-0.12937354476408486,0.9643650443537739,-0.18966898468702084,0.9942024007750071
261,-0.12880738293556404,0.992825819688254,-0.11210049003806206,0.9955324354258742
262,-0.11733404735593395,0.9630917555527121,-0.03402276597698633,0.9979667660500289
263,-0.35832915418089595,0.9929205406900301,-0.10368646771521835,0.9933485604406
264,-0.35269911242635205,0.993652742056816,-0.06337937817551406,0.9899542496224123
265,-0.34554269254313597,0.963227026063024,-0.17416150026625607,0.9904886927109493
266,-0.10591798199354002,0.964706349488454,-0.08016394474395125,0.9947626167769918
267,-0.09476804785284804,0.9639066485265759,-0.1603210189985796,0.9911467887994799
268,-0.32156527776196797,0.994113965164224,-0.1310157118698277,0.9911813244792729
269,-0.289448800322476,0.962753921578646,-0.14207249635299574,0.9936884211643235
270,-0.072189116736248,0.965985164808278,-0.05089060176679623,0.9976224541147595
271,-0.06738863834000197,0.9939656605917719,-0.027781787060504805,0.990576164089152
272,-0.281891717354324,0.9683376472691441,-0.15339147648040302,0.9886795486976412
273,-0.271986075531236,0.992709418017026,0.026525328468982284,0.9966560328744685
274,-0.06353598818622896,0.992951686938476,-0.0628007587290883,0.9892023070377949
275,-0.27817802137646197,0.9928784081519779,-0.0231381814360207,0.9925617974529869
276,-0.26033993325861404,0.970901379066164,-0.07502379650843487,0.9960046705575136
277,-0.058338193296390006,0.992787033236848,0.01870886908023981,0.99699746805807
278,-0.25865588488072805,0.9716960815783621,0.023275477111263192,0.9923515369157648
279,-0.21780475503811997,0.9928376090237201,-0.0444649138804911,0.9949979664517731
280,-0.20810938411736002,0.993727691517896,-0.09062694017163798,0.9950561337179478
281,-0.042565581656328955,0.970435809832048,0.05562150402795938,0.9917690622851886
282,-0.20444862876064995,0.9938850888389561,-0.07571335921761062,0.9925805479207412
283,-0.19704350804576198,0.994233816408592,0.0200490242804209,0.9964840280675176
284,-0.028183560434343946,0.9946591772356479,0.01598150977023944,0.9969836289169898
285,-0.19402730040812605,0.9948529897051279,-0.05467355262466915,0.9917579217010294
286,-0.01667911196449201,0.9950771232967319,0.06812083197748761,0.9916015249546666
287,-0.17420328672865687,0.9687504361788339,0.030804899652405193,0.9949706788085024
288,-0.010200658719433042,0.9701120932074281,-0.047431610074018235,0.9919877405826784
289,-0.15075608487055203,0.994667849596286,0.02950851880115828,0.9926652421158335
290,-0.14581144135999802,0.9696437906812341,0.01953381943540452,0.9922870153529132
291,-0.007624568493916017,0.9711782372794819,0.07768495586201533,0.9911803626320502
292,-0.12756060116936596,0.9719228842732519,-0.02215192740717915,0.9969825284707083
293,0.009940591112608033,0.975770796861666,0.08368027444863779,0.9938523066806457
294,0.005864633120111984,0.9939113876954699,0.042279634601359306,0.9936948618170437
295,0.02507094444224295,0.994933142013392,0.02889196534265106,0.9927761428086056
296,0.027303874010690954,0.9745744235429179,0.06968436968987887,0.9974101568291178
297,0.025720413174779966,0.9951212458881921,0.15302403508219425,0.9932478137191314
298,0.03404345576558998,0.974114532190644,0.0782069738203798,0.9964971689015858
299,0.04266117421054705,0.9742381395369959,0.0664574479963175,0.995578355003515
300,0.05052009867449403,0.975129585250254,0.10408612568542161,0.9965074530780468
301,0.061193925260974946,0.995099596393004,0.13784501356492385,0.9962950568777
302,0.06093800649647696,0.975709401380688,0.07985127183418268,0.9939149747542159
303,0.09046869566439003,0.9951313396459781,0.09784708027311448,0.9958560929281053
304,0.089746582282342,0.994595414618884,0.19120567219669374,0.9955780881796616
305,0.10399178555926203,0.9949336524147401,0.1295229353445117,0.9977449437498377
306,0.10661545584179799,0.9953917627950979,0.08477900788916475,0.9967480187110533
307,0.1102140599391549,0.99568643543898,0.08107771746709425,0.9954301018725931
308,0.116435640317474,0.996179303264366,0.14261656207365286,0.9936512655711244
309,-0.07046425914050003,0.9963860593693521,0.12806085909582085,0.9953161021738554
310,0.12998045196180397,0.996463026381982,0.1396687507805427,0.9961359615534638
311,0.13404527043812486,0.9971637775540341,0.197967268461985,0.9968176962457054
312,0.13746869182004,0.9707088645289781,0.14562146335275467,0.9947869696605263
313,0.14754557743986596,0.9718793704123461,0.08686536882762026,0.9956362312230616
314,-0.03660785683037404,0.9727932938099201,0.21027311573200622,0.9968480663317261
315,0.15931181882742002,0.973656074471116,0.29764892985066604,0.9976256717742935
316,-0.022195045517124035,0.9966640969263539,0.217992851292571,0.996555588336124
317,-0.033090813080683956,0.9965606969970241,0.19801730013362626,0.9964792184930683
318,-0.033684435628619946,0.974342693438508,0.15950154461181162,0.9958159003635277
319,-0.027539800205607978,0.996428204592152,0.14354458574337672,0.9968220899380512
320,-0.019271073868753097,0.9962177600831461,0.2310209049083917,0.9938137970764332
321,-0.022152737228507968,0.974528261509436,0.17514402466329615,0.9952505701093923
322,-0.020480037719629973,0.9963130112185481,0.2662970749895064,0.9969527059650531
323,0.17812302828002996,0.9746111285943759,0.2762911371016605,0.9945303900356487
324,0.18084675642146797,0.996352286537834,0.25448738157514317,0.9937324716410176
325,0.001978258879915984,0.9962677341644319,0.2430515480599511,0.9971095338663938
326,0.009471545191179986,0.977851994033782,0.29378890711997074,0.9958433512507952
327,0.06018881809407195,0.9778227562889661,0.20750213998028336,0.9953738692110884
328,0.20712213824140796,0.978317275097558,0.23813614594108728,0.9954954520794091
329,0.06086038803342597,0.995796795314102,0.1962925620334014,0.9946463097787948
330,0.22544040989305203,0.9794672121896439,0.26202550505564276,0.9985582986956768
331,0.07309793706264806,0.9953318184154559,0.26420817133586627,0.9959791631184199
332,0.07842498111380897,0.9785446532800239,0.28344241948086324,0.9964443713243778
333,0.24272166868874795,0.996159515156126,0.25082046222659093,0.9969854042552097
334,0.10367874191473098,0.9758935851347221,0.31220833871655723,0.9972206525511703
335,0.2685194051896468,0.99685151554534,0.28306362636743804,0.9965748771348298
336,0.133613990184888,0.9752627274038119,0.2779438127617749,0.9985117162518501
337,0.295217702408912,0.9757394238341459,0.2617546008591603,0.9963767806671552
338,0.14948485888498797,0.9761817147274261,0.2909008612138252,0.9986196255565533
339,0.3020806252292828,0.976069381867054,0.2977387262773399,0.9974097489888134
340,0.30452913419927197,0.9969698262636919,0.36206526865341127,0.9962848639209941
341,0.159038929035418,0.976269878945644,0.3442382586111276,0.995619290855851
342,0.16998224407096596,0.997023653352952,0.3171752552780359,0.9968780457452986
343,0.32534752553949,0.975934285059056,0.32375561839007305,0.9950859430622829
344,0.333373916195742,0.976168305103228,0.28127874503526307,0.998094341252969
345,0.3483987197097907,0.9974114047329099,0.31215766429545316,0.9985372980514045
346,0.344644576962244,0.997911659556818,0.3397040008399498,0.9975586356877217
347,0.19449519110727403,0.97342986929455,0.4226232252918535,0.9987735231888438
348,0.35147072004165003,0.9750768187232419,0.4298947194068565,0.9983489709534122
349,0.3587397739459906,0.976574313987808,0.38836928127538456,0.9972612743700872
350,0.37503341948603003,0.977852311375708,0.3476476122404579,0.9986217075124628
351,0.379682914809866,0.9785054207177499,0.3820707533979363,0.9985066696369224
352,0.38437990305567604,0.9970500924530401,0.36605744152256936,0.9988073964142152
353,0.22268938699334195,0.9786820101842639,0.3475035154722006,0.9988903628560377
354,0.38633823529345057,0.997248376736858,0.4125973964211359,0.9965036743485711
355,0.395604162381072,0.9973976667348661,0.35827521168981524,0.9986214960334658
356,0.23776565278516598,0.997150293159774,0.4564531564393186,0.9961522967763965
357,0.422707837153532,0.9793053572780781,0.4390542265674565,0.9989128111066208
358,0.440978394871192,0.9796181044674961,0.45128166152486066,0.9967365326245918
359,0.44053342989819055,0.9797126569805079,0.40784055532720204,0.9960247012098536
360,0.25473320161194996,0.997314265378896,0.4138472432281387,0.9965710676449551
361,0.25660076587797204,0.9782989149742519,0.41241325864866063,0.9979847092082309
362,0.45526740058494597,0.997033690936808,0.4810158387415357,0.9986009872659775
363,0.4631895226332045,0.9970042406679139,0.4494033361058792,0.9975053668275609
364,0.27501058327511796,0.979899236886862,0.3990690229844691,0.9988261393575038
365,0.478766194081868,0.997219417019416,0.45145520862285426,0.9969516108965804
366,0.48098707993779255,0.9974337709436201,0.44176466299268213,0.997150659260449
367,0.48220288870582,0.9790530879888459,0.46492991309792925,0.9975045241993566
368,0.28724714393588396,0.978566769468862,0.5079289440748493,0.998807409196953
369,0.286708442253222,0.99742887460155,0.5090687831363676,0.9967768987608665
370,0.48343353306254605,0.9797120662834179,0.48102537635635245,0.9976215573985524
371,0.492952267922624,0.997660423091344,0.4848748188509472,0.9981451965604823
372,0.32169545024013796,0.979088418422918,0.510776722150329,0.9976596980251369
373,0.5060338549290445,0.981574599617784,0.5126544885600949,0.9966433641066749
374,0.527151538916516,0.997250037546268,0.5287172957500531,0.9977682481945814
375,0.33215102281126,0.997972226976424,0.5293869960765887,0.9986854345993622
376,0.5315103208546921,0.9794009490737401,0.5246874483708738,0.9983285925380885
377,0.54352519643454,0.997895519487662,0.5331161205919865,0.9963504156204912
378,0.546994556334714,0.9980041759474599,0.5168756812787408,0.9977194468113326
379,0.545665274082132,0.979777638585424,0.5220838919938587,0.9980327132962925
380,0.345719149675258,0.980094862072324,0.5303691691303621,0.9971823341751472
381,0.5510063161770306,0.9998414557909221,0.5093722009066969,0.9990493312644426
382,0.351498195132458,0.988099356276022,0.510061145531437,0.9977014053904701
383,0.5578164769786705,0.98876752009323,0.5450545288063685,0.9985631375759502
384,0.35260957952763605,0.989823405410488,0.5644383405748452,0.9987791780964249
385,0.37347002901874404,0.990092579493314,0.5666373730733225,0.9968028950873913
386,0.37858177086961,0.9994140743832081,0.6223375215219029,0.9988592828243276
387,0.5618394325651145,0.990604660970002,0.5708161781833188,0.9991131310457779
388,0.36802848436732605,0.989514660789996,0.5928748218123829,0.9986882223124297
389,0.5687161549123504,0.990923373062934,0.5873199714528096,0.9988799934834223
390,0.5880496250515025,0.99914840443257,0.6241216001620181,0.9968925076247475
391,0.381475049167584,0.9918512924152201,0.6010666217990621,0.9974144307487652
392,0.39507454623144,0.9929937156470819,0.5925491068650539,0.9991340980246323
393,0.405737831915204,0.998747227728962,0.6320449825558065,0.9971991434741065
394,0.6068960833436283,0.9928953506137601,0.6033834392631426,0.997748614855082
395,0.41863697637175196,0.9934357295928099,0.6236060469592486,0.9987407660084842
396,0.6216755170387324,0.9982763081880239,0.6274676926212226,0.9993779999311801
397,0.43421350765847805,0.99405221988575,0.6424139959517041,0.9986431633894949
398,0.631815877535572,0.9979222416112119,0.6385978905086132,0.9991511282814226
399,0.639834884900806,0.9979220955602199,0.6478569649777396,0.9988209565414878
400,0.46812876949982596,0.9980331932572679,0.6106542637485618,0.9986142820281907
401,0.648151409187758,0.994702512843904,0.6049829226560872,0.9979590073484559
402,0.467249494968766,0.995080466769348,0.6614462032112314,0.998774572855254
403,0.47199272222537597,0.99514038750649,0.6642349402728175,0.9989170376156935
404,0.654531018576584,0.9960581243799601,0.6289620949670153,0.9973205536826114
405,0.6824545675896823,0.996420304564712,0.6409789226300742,0.9972250768431916
406,0.49217656462397796,0.996937281940852,0.6511203653513016,0.9981520412245803
407,0.49794169391525395,0.997628445510146,0.6933162464044405,0.9979660476598881
408,0.6964024542613281,0.99764346910498,0.686652760074297,0.9987609557682784
409,0.531378414708894,0.9981133030218601,0.708886241730409,0.9987699290661624
410,0.7066756861698001,0.998294673694712,0.6232410643531197,0.9993718826014801
411,0.549740320222436,0.9984500353257899,0.6819856640936266,0.9983280298321194
412,0.718130615094922,0.9942406771118919,0.7088852872679827,0.9982505779884878
413,0.5490709217554479,0.9984412827281941,0.6820498951054249,0.9987859405535051
414,0.7293744919538241,0.998420876970592,0.638979767023527,0.9978172877290475
415,0.7330284341480623,0.9942336061461721,0.6746979929316311,0.9977583074581247
416,0.5707653922301219,0.9946173478414659,0.7022152214117712,0.9985185511170446
417,0.5837090729399305,0.9948492012702399,0.660121510267304,0.9980733146285123
418,0.7459053132840381,0.9985283709009279,0.703769150907957,0.9992047831976446
419,0.7502448535884381,0.998778690093068,0.7272612831172085,0.9989156331329191
420,0.7569748662945219,0.994334599688766,0.7075727870681712,0.9980138564273366
421,0.6032671702448535,0.9946925535170239,0.6995040482834576,0.9988466594804537
422,0.7640758206745,0.9946166301650381,0.7171523249062982,0.9981784326548642
423,0.8108215409064682,0.99877008469957,0.726901659487131,0.9988244134452193
424,0.8386936135016501,0.9949218069294179,0.7143286635786191,0.9976028324190398
425,0.660106588310474,0.9986663106242359,0.7416212942642464,0.9978545940456437
426,0.662168802939864,0.9986332748592439,0.7141550613762978,0.9985464669825033
427,0.8431864603314781,0.994785510977906,0.6976579606610798,0.9989467900274134
428,0.84435553526002,0.9988572798578039,0.7344617029608425,0.999263612080045
429,0.8445659390451761,0.994865323264644,0.7563357110639458,0.9990859950112
430,0.674711905634692,0.9988231804068379,0.7389247795346575,0.9973980205400743
431,0.8492589083603761,0.995024327753476,0.7567705910345802,0.9989996894685349
432,0.6809280350177863,0.998802871433594,0.7481702971597228,0.9994715544122792
433,0.8495118534763779,0.995217263013976,0.7527627015914187,0.9991638135363748
434,0.8524564306642303,0.9987415312897641,0.7598558642524647,0.999559952821385
435,0.683445475468746,0.995022426350332,0.7707677971231293,0.9990937930959104
436,0.697042537112448,0.9989378423920361,0.7502948676276295,0.9976426122030869
437,0.8588206553995781,0.9952198150523459,0.7541506434858933,0.997870430390425
438,0.6982819156264637,0.995221610001114,0.7654319274437108,0.9993307002516552
439,0.7005063194623338,0.99895276361341,0.7843125589115947,0.9977383017803287
440,0.864225125706388,0.9950895140818441,0.7936599015415741,0.9988473519644085
441,0.7133787143085759,0.9950459617037459,0.7938693974237595,0.9994842821198034
442,0.867478435281738,0.9989701055585061,0.7842899178356186,0.9989120237617615
443,0.874912622325374,0.9946328429422759,0.7958840972698,0.9981009924593037
444,0.7229035623751221,0.9949115636783781,0.7866381935646887,0.9982548520025489
445,0.893593094334344,0.9991751651689501,0.7874545947158268,0.9977157012213501
446,0.770579241288804,0.999199813916272,0.7903781635331631,0.8949790842733922
447,0.894423802986996,0.99932276923858,0.7863508498765114,0.9647529264298376
448,0.77263688681609,0.9994371039425021,0.7934182409872544,0.9657153784266417
449,0.7745965552115239,0.9994360445775681,0.7705671008293736,0.9636590174734266
450,0.773881272617226,0.9939395110104401,0.8119224556198109,0.9264419938533978
451,0.8976297669817559,0.993882758211026,0.7883028486676367,0.9821279242855301
452,0.8990601901586461,0.999501961113306,0.8024549700131299,0.9340168220800569
453,0.89920439300306,0.9994941683676659,0.8078167320836295,0.9375966464738312
454,0.8996457228705039,0.9940369183067641,0.8133928352790718,0.9400209924832726
455,0.900712609671002,0.999494661716896,0.827060815174028,0.9430025602950783
456,0.780005795334342,0.9942997177710879,0.8227802758678546,0.9436025946245656
457,0.902394567565874,0.99475648310248,0.8061035142857967,0.9474787558601137
458,0.7797186791953382,0.9994268704396401,0.8448480542737478,0.9882679901901582
459,0.9045446060736979,0.999464672543506,0.8293329450864994,0.9527302788740293
460,0.7801951391705619,0.994768050920534,0.8300692083924843,0.9563893802666346
461,0.906399977967166,0.999448077618998,0.8370100198196815,0.9577689047415572
462,0.90764702202217,0.994812547899744,0.8327955593540377,0.9594100405674417
463,0.94128902845162,0.995155354408944,0.8477649206837636,0.9919615188802139
464,0.812107904202034,0.9952307975191139,0.8514213992665269,0.992366797708604
465,0.8162198099242199,0.995411192027652,0.8420671067523452,0.9935499898939039
466,0.9440478439031019,0.9993783956127461,0.846660225474071,0.9982548448654882
467,0.8206704944963199,0.9953026812566239,0.8556007212420684,0.9951396205369081
468,0.8214201348769301,0.9993645654179839,0.8453335473078981,0.9983870655545232
469,0.821394256748692,0.995744152583534,0.8363537146070386,0.9941784221870595
470,0.8222382840336198,0.9960262726323601,0.8430676782443639,0.995284092471939
471,0.9462420727746359,0.999139257098866,0.8558716824645328,0.9946506834018625
472,0.82513450721142,0.9990373728791719,0.8754401882492093,0.9980565068940139
473,0.946643599554776,0.9970060463357879,0.8507513227563033,0.9985979074108388
474,0.946434488446082,0.9970532227796599,0.8603530773335585,0.9976136419380657
475,0.9454994019904601,0.9988580250280561,0.8595225090569215,0.9985963270010613
476,0.9465419331175959,0.996973793522806,0.8752725039997238,0.9938985621715656
477,0.825366427233506,0.9972656227779999,0.8630732072140926,0.9976358995244283
478,0.9481494383642701,0.9988450884806981,0.8562981878282112,0.9986743929032491
479,0.829182876588556,0.998927087648696,0.8821729359137158,0.9976239329672312
480,0.9598229699237761,0.99717926461386,0.8551465776366234,0.9954270704909062
481,0.871381184196214,0.998974993852552,0.8536980946040179,0.9978741029143533
482,0.9629819115700959,0.9990757367014019,0.8554402583270818,0.9943947927777674
483,0.9635800131561101,0.999175459707496,0.8618174209623872,0.9988128559699249
484,0.8761194460938638,0.997076318632252,0.8711251363501417,0.9982769609481649
485,0.880407936312376,0.9971248576701719,0.8624661854374007,0.9989276478331485
486,0.87930152922605,0.999141384009024,0.8809490701065856,0.9983568356784851
487,0.8823624461085018,0.9972596786882959,0.8524932553910723,0.994215437951917
488,0.9660505550181859,0.9990761589545161,0.8645915216593278,0.9940901844512107
489,0.882447051855012,0.9971953603059021,0.881660157508034,0.9987096047910077
490,0.966330039902004,0.99918654012725,0.8603054785707757,0.9989870141387478
491,0.8832817306889779,0.9969263373470061,0.8869475639719159,0.9946411304577015
492,0.9680672185002259,0.997088730559248,0.8977447820073516,0.9943857321333457
493,0.88800810147782,0.999155557550822,0.8703020161184034,0.9981792118335129
494,0.8893978336205459,0.9969154044323779,0.8713056300789145,0.9984267068765957
495,0.9691122216027339,0.999375419850554,0.8777282914134685,0.9991206244898668
496,0.891239615337204,0.9994418463269641,0.888210524853718,0.9948018221886912
497,0.892013487246808,0.999534273380756,0.8975283330813802,0.9942558769835296
498,0.9704592088673121,0.9995243356453859,0.8879000100426598,0.9989182607261086
499,0.894870341822656,0.9962814959104,0.8853025558054716,0.9991176482508021


==> figures/data/perf_random_balanced.csv <==
episode,vanilla,vanilla_var,vanilla_var_neg,vanilla_var_pos,natural,natural_var,natural_var_neg,natural_var_pos,regnatural,regnatural_var,regnatural_var_neg,regnatural_var_pos
0,-0.048244005933576285,0.3891485229875587,-0.437392528921135,0.3409045170539824,-0.006129946432493412,0.45314567515951026,-0.4592756215920037,0.44701572872701684,0.00019471883092676002,0.4285520539173192,-0.42835733508639245,0.42874677274824596
1,0.008954360330676299,0.4416536786849805,-0.4326993183543042,0.4506080390156568,0.04031369740488243,0.43343860850056154,-0.3931249110956791,0.473752305905444,-0.04408956699693225,0.45401165366050217,-0.4981012206574344,0.40992208666356994
2,0.03388837421208547,0.3969825681457917,-0.36309419393370623,0.43087094235787715,-0.0029528299864104435,0.3959309199104712,-0.39888374989688163,0.39297808992406075,-0.019070796928036992,0.35539714085130847,-0.37446793777934545,0.3363263439232715
3,0.062293625392884966,0.4490615167595404,-0.38676789136665546,0.5113551421524254,0.048489646475274546,0.42672268057253393,-0.3782330340972594,0.47521232704780847,-0.08083356618726509,0.47300153740406903,-0.5538351035913341,0.3921679712168039
4,0.042119462381592164,0.4117952452968663,-0.36967578291527414,0.45391470767845843,0.09647726474147204,0.48027102767669655,-0.3837937629352245,0.5767482924181686,0.0034239827663102395,0.3801246882023592,-0.37670070543604894,0.3835486709686694
5,0.06981538400191103,0.4321004952532313,-0.36228511125132024,0.5019158792551424,-0.06837634254647228,0.4213060198260946,-0.4896823623725669,0.3529296772796223,-0.05474860861355702,0.415842309680597,-0.470590918294154,0.36109370106704
6,0.16250990045189703,0.42919114481117726,-0.2666812443592802,0.5917010452630743,-0.05619368367061879,0.432023366043585,-0.48821704971420377,0.3758296823729662,-0.09023702474416256,0.38667481604356874,-0.4769118407877313,0.2964377912994062
7,0.008705017096908754,0.35196330680631227,-0.34325828970940353,0.360668323903221,0.06086135293040542,0.4677487830502804,-0.406887430119875,0.5286101359806858,-0.028071220941067718,0.40620673530239954,-0.43427795624346727,0.3781355143613318
8,-0.044705975788847725,0.4150973787272432,-0.45980335451609095,0.3703914029383955,0.04969432841919699,0.4596330303121192,-0.40993870189292225,0.5093273587313162,-0.07659526677672979,0.37565584836248656,-0.45225111513921634,0.29906058158575677
9,-0.015783985632050423,0.38075230681207756,-0.39653629244412797,0.36496832118002714,0.027958432657027382,0.44560721293913924,-0.41764878028211183,0.47356564559616665,0.06056728149861994,0.407702509941696,-0.34713522844307604,0.46826979144031594
10,0.04166651440244791,0.4559098781349627,-0.4142433637325148,0.4975763925374106,0.031091890856639232,0.41472257563920645,-0.38363068478256723,0.44581446649584566,-0.005311513386811588,0.3686267596403483,-0.3739382730271599,0.3633152462535367
11,0.09955259573168243,0.41031828392108094,-0.31076568818939854,0.5098708796527633,-0.05057958021602129,0.38930971266792114,-0.4398892928839424,0.33873013245189987,0.09580344020315446,0.3679032072965932,-0.27209976709343875,0.46370664749974766
12,-0.014589239825919906,0.43827396545203157,-0.4528632052779515,0.42368472562611165,0.17745283097956738,0.38725498544993675,-0.20980215447036937,0.5647078164295041,0.040078228426823,0.43207352937459875,-0.39199530094777574,0.47215175780142177
13,-0.09305232538846984,0.4142809915774912,-0.5073333169659611,0.32122866618902135,-0.015346162128677674,0.39189751391162175,-0.40724367604029943,0.3765513517829441,0.011907734679612137,0.4247831125126698,-0.41287537783305767,0.43669084719228196
14,-0.010809949734261325,0.4229001690835932,-0.4337101188178545,0.4120902193493319,0.05788546472489635,0.43636008777476787,-0.3784746230498715,0.49424555249966423,0.05312631185549539,0.36835314564238836,-0.315226833786893,0.42147945749788374
15,0.02869451778381231,0.4117182978565412,-0.38302378007272886,0.4404128156403535,0.12577742572179937,0.4713526731358526,-0.3455752474140532,0.597130098857652,-0.03506916157717861,0.3874136318224856,-0.4224827933996642,0.352344470245307
16,0.042818688695868544,0.3972457792694186,-0.3544270905735501,0.44006446796528714,0.06984243435347146,0.4128250745045021,-0.34298264015103064,0.4826675088579736,0.0771985649377558,0.4211226651349911,-0.3439241001972353,0.49832123007274687
17,0.06614430010014996,0.39754872162200533,-0.33140442152185534,0.4636930217221553,0.08899372160428089,0.4569916935227708,-0.36799797191848993,0.5459854151270517,0.060581605705633895,0.3570443291776636,-0.29646272347202973,0.41762593488329747
18,0.044005437444539934,0.39620556787540345,-0.3522001304308635,0.4402110053199434,0.03217160113065545,0.3872826347818231,-0.3551110336511677,0.41945423591247855,0.03781943092710873,0.40173300462340167,-0.36391357369629296,0.4395524355505104
19,0.010872991945274819,0.4400806639892326,-0.4292076720439578,0.4509536559345074,0.09832108325394838,0.4263312253012144,-0.32801014204726603,0.5246523085551628,0.07430493701904474,0.39914399464079475,-0.32483905762175,0.4734489316598395
20,0.08959877256133598,0.39893847599606047,-0.3093397034347245,0.48853724855739644,0.02834791347603908,0.45224575769101993,-0.42389784421498083,0.48059367116705903,0.10975335025792425,0.3283506042638312,-0.21859725400590696,0.4381039545217555
21,-0.0022056324989692035,0.40340737976316765,-0.40561301226213686,0.40120174726419844,0.03698193463478014,0.397976853953765,-0.36099491931898486,0.4349587885885451,0.08998223004193397,0.41997552009843764,-0.3299932900565037,0.5099577501403716
22,0.014967330710640716,0.38745978046776663,-0.3724924497571259,0.40242711117840735,0.008687510046818092,0.4277295070272478,-0.4190419969804297,0.43641701707406594,0.043395060658882094,0.3940473069218088,-0.3506522462629267,0.4374423675806909
23,0.018690098456393196,0.39784595939154316,-0.37915586093514997,0.41653605784793635,0.11476676052015751,0.41328079417910296,-0.29851403365894547,0.5280475546992605,0.1307447005795365,0.37122331533464276,-0.24047861475510626,0.5019680159141793
24,0.05942938590938257,0.4230030683496818,-0.36357368244029925,0.4824324542590644,0.12934203902997712,0.3695109529818953,-0.24016891395191817,0.4988529920118724,0.10024430084500369,0.3613485464330356,-0.2611042455880319,0.4615928472780393
25,-0.04025886218944131,0.40198072042650534,-0.44223958261594665,0.36172185823706404,0.05463370282439213,0.3799868079750261,-0.325353105150634,0.4346205107994182,0.17672431618219683,0.34625011092543273,-0.1695257947432359,0.5229744271076295
26,0.02954159306155556,0.398346299541178,-0.36880470647962244,0.4278878926027336,0.15748417996138034,0.4317282640858932,-0.27424408412451284,0.5892124440472736,0.03975495009903013,0.4032619178748667,-0.3635069677758366,0.44301686797389683
27,0.14135171365944546,0.3893764467238121,-0.24802473306436665,0.5307281603832575,0.04251769757066847,0.3722791630078157,-0.32976146543714724,0.4147968605784842,0.1341794693650228,0.3742361225665575,-0.24005665320153471,0.5084155919315804
28,0.1479999384149996,0.3433528880243346,-0.19535294960933502,0.4913528264393342,0.1144833210449787,0.3874456569176113,-0.2729623358726326,0.50192897796259,0.03139735839286549,0.41430461162403837,-0.38290725323117286,0.44570197001690387
29,0.11422054062963519,0.3649431952514788,-0.2507226546218436,0.47916373588111394,0.17426737371587817,0.3692458323274574,-0.19497845861157923,0.5435132060433355,0.15297903599457371,0.33250457667910427,-0.17952554068453055,0.485483612673678
30,0.12933882234322056,0.41121692226946616,-0.2818780999262456,0.5405557446126867,0.1826107242131226,0.40510886869383733,-0.22249814448071473,0.58771959290696,0.1860956986783428,0.38396899093095044,-0.19787329225260764,0.5700646896092932
31,0.06309004898158635,0.4211578050971255,-0.3580677561155392,0.48424785407871185,0.13619030528390696,0.37257224894372526,-0.2363819436598183,0.5087625542276322,0.19820463165332405,0.2909203348738463,-0.09271570322052222,0.4891249665271703
32,0.07935383664134321,0.44156958266304946,-0.36221574602170625,0.5209234193043927,0.1257138054164412,0.4011266551305597,-0.2754128497141185,0.5268404605470008,-0.008153675990452566,0.37756566297484584,-0.3857193389652984,0.36941198698439326
33,0.05113541885568302,0.43163627913886443,-0.3805008602831814,0.48277169799454744,0.15861432710114415,0.3740202725844726,-0.21540594548332848,0.5326345996856168,0.17981215354225605,0.3681417314653563,-0.18832957792310023,0.5479538850076123
34,0.16546905442430332,0.401761482522983,-0.23629242809867967,0.5672305369472863,0.2281256383352099,0.35198453785176675,-0.12385889951655685,0.5801101761869767,0.05862749415972756,0.37915321950725,-0.32052572534752244,0.4377807136669776
35,0.12546363774400093,0.4008975823313752,-0.27543394458737425,0.5263612200753761,0.22235051688448604,0.351433066376542,-0.12908254949205594,0.5737835832610281,0.09878693838334554,0.3803022589841888,-0.2815153206008433,0.4790891973675343
36,0.11730016120637497,0.3914200784971659,-0.27411991729079094,0.5087202397035409,0.183699173048641,0.3982635343054193,-0.21456436125677827,0.5819627073540603,0.10351254122072141,0.39640338046134926,-0.29289083924062786,0.49991592168207066
37,0.0077926426919909565,0.4212486357985783,-0.4134559931065873,0.4290412784905693,0.09203735889115107,0.41888544100120384,-0.3268480821100528,0.5109227998923549,0.08787276866474442,0.4052536072765552,-0.31738083861181077,0.4931263759412996
38,0.04868068701449312,0.40274081976800374,-0.3540601327535106,0.4514215067824969,0.15858177780492175,0.39655522801975207,-0.23797345021483032,0.5551370058246738,0.1030136732235506,0.4049615542117488,-0.3019478809881982,0.5079752274352993
39,0.14080066760878646,0.39958862912419535,-0.2587879615154089,0.5403892967329817,0.10516877086914538,0.33859353800534847,-0.23342476713620308,0.44376230887449386,0.20873118733579252,0.3468057507328885,-0.13807456339709598,0.555536938068681
40,0.02759853563941068,0.38758121450006733,-0.35998267886065666,0.415179750139478,0.18657458857204967,0.3373156964162278,-0.1507411078441781,0.5238902849882774,0.1328142585704156,0.3944630953821364,-0.2616488368117208,0.527277353952552
41,0.0926208105360579,0.4133029188114052,-0.32068210827534727,0.5059237293474631,0.14446242958518205,0.3918312395445146,-0.24736880995933255,0.5362936691296967,0.1622676510147966,0.35821644024738947,-0.19594878923259287,0.5204840912621861
42,0.10535075728020424,0.4219531692725696,-0.3166024119923654,0.5273039265527738,0.2535095918807296,0.30787464126685293,-0.054365049386123354,0.5613842331475825,0.12623329515605033,0.3570125103161411,-0.23077921516009078,0.4832458054721914
43,0.08439765802718258,0.43989532116264285,-0.3554976631354603,0.5242929791898254,0.2166836190568521,0.33473464119161117,-0.11805102213475907,0.5514182602484633,0.12286639143395246,0.3912880507839685,-0.26842165935001605,0.514154442217921
44,0.08657657047729485,0.4241226300523309,-0.3375460595750361,0.5106992005296258,0.16960950241704972,0.3730169264823842,-0.2034074240653345,0.5426264288994339,0.17721241769441376,0.35927245468244423,-0.18206003698803047,0.536484872376858
45,0.11411070413540085,0.4226381484444824,-0.3085274443090815,0.5367488525798833,0.20123183734193237,0.3475833265898964,-0.146351489247964,0.5488151639318287,0.23295437806685132,0.331049417039717,-0.0980950389728657,0.5640037951065684
46,0.056792317638723604,0.4091239226256021,-0.3523316049868785,0.4659162402643257,0.19414068839069049,0.3307853990684664,-0.1366447106777759,0.5249260874591568,0.17194538016796637,0.36919700391514704,-0.19725162374718067,0.5411423840831134
47,0.1272711649718093,0.4064374896181917,-0.2791663246463824,0.5337086545900009,0.1575132410964528,0.3584760782387898,-0.200962837142337,0.5159893193352426,0.2491239633647554,0.381581708016791,-0.13245774465203558,0.6307056713815464
48,0.09659685465120862,0.4106954173514489,-0.3140985627002403,0.5072922720026575,0.2724140182658694,0.3562439256803881,-0.08382990741451868,0.6286579439462575,0.17596111091259303,0.34746324554314634,-0.1715021346305533,0.5234243564557394
49,0.1604204043404859,0.4105678126378149,-0.25014740829732895,0.5709882169783008,0.1561806568865211,0.3775061145519715,-0.22132545766545036,0.5336867714384925,0.27303921208160586,0.3406840984913268,-0.06764488640972094,0.6137233105729327
50,0.03663133884489178,0.3975843933843513,-0.36095305453945953,0.4342157322292431,0.1952634616932122,0.3403241581321854,-0.1450606964389732,0.5355876198253976,0.18235132506024537,0.40431087510907515,-0.22195955004882978,0.5866622001693205
51,0.07339772798380781,0.4402658712034402,-0.36686814321963235,0.513663599187248,0.20698311344766337,0.3709395913145634,-0.1639564778669,0.5779227047622267,0.2418168914528406,0.3662079822536619,-0.12439109080082131,0.6080248737065025
52,0.1367952262021536,0.413276957252514,-0.27648173105036045,0.5500721834546676,0.14198005257841406,0.3517778197534532,-0.20979776717503912,0.49375787233186724,0.22149654945633288,0.34319448038786193,-0.12169793093152906,0.5646910298441948
53,0.16183151876326898,0.3815984015257549,-0.21976688276248593,0.5434299202890239,0.1726365870676263,0.309808053044982,-0.1371714659773557,0.4824446401126083,0.21059406111249437,0.3619156051634411,-0.15132154405094675,0.5725096662759355
54,0.15792219313618047,0.43385063109516436,-0.2759284379589839,0.5917728242313448,0.27894596408376443,0.34662771864380515,-0.06768175456004072,0.6255736827275695,0.2218549783470658,0.3587355977252477,-0.1368806193781819,0.5805905760723136
55,0.042829844623987846,0.436941679391258,-0.39411183476727013,0.47977152401524586,0.21962860903815146,0.3210762662274813,-0.10144765718932985,0.5407048752656327,0.192873767184393,0.32949992770679565,-0.13662616052240265,0.5223736948911887
56,0.08010254666299488,0.42841666251210014,-0.34831411584910527,0.508519209175095,0.28204884513165085,0.29309988931117326,-0.011051044179522407,0.5751487344428241,0.21086087738773115,0.33527707165019266,-0.1244161942624615,0.5461379490379238
57,0.14591647126996216,0.39247703714465515,-0.246560565874693,0.5383935084146173,0.21405563302309433,0.3315265092334297,-0.11747087621033536,0.545582142256524,0.25158515640193807,0.35618170892225515,-0.10459655252031708,0.6077668653241932
58,0.05114527015463107,0.48348111232329105,-0.43233584216866,0.5346263824779222,0.308973041758466,0.31834563652947895,-0.009372594771012932,0.627318678287945,0.2874244373139755,0.35570696768192955,-0.06828253036795406,0.643131404995905
59,0.058752614815722685,0.40762047605535995,-0.34886786123963726,0.46637309087108264,0.2038777564183624,0.30770333320463994,-0.10382557678627755,0.5115810896230023,0.2072589083627699,0.38064895601502696,-0.17339004765225707,0.5879078643777969
60,0.06397857041987078,0.39655913702950474,-0.332580566609634,0.4605377074493755,0.2605387824628779,0.2817435288675156,-0.021204746404637653,0.5422823113303935,0.25838708719602815,0.3212465206419692,-0.06285943344594103,0.5796336078379973
61,0.09094291945559338,0.44468653602079167,-0.35374361656519826,0.5356294554763851,0.2248760763654164,0.31215270549349333,-0.08727662912807693,0.5370287818589097,0.26107262757268207,0.3540022744653645,-0.0929296468926824,0.6150749020380466
62,0.10226310758358402,0.4149611047020614,-0.31269799711847734,0.5172242122856454,0.33088439309536855,0.31056238184868634,0.020322011246682203,0.6414467749440549,0.18430689795189958,0.3493266460876189,-0.1650197481357193,0.5336335440395185
63,0.047845905008909846,0.39824383306279976,-0.3503979280538899,0.4460897380717096,0.24478993865617638,0.290587425823774,-0.04579748716759763,0.5353773644799504,0.27384805783845745,0.38231586932144235,-0.1084678114829849,0.6561639271598998
64,0.1155110631574854,0.4035014568925954,-0.28799039373511004,0.5190125200500808,0.2038365728370073,0.3155662087307904,-0.1117296358937831,0.5194027815677977,0.21246275679353763,0.3448467622917243,-0.13238400549818666,0.5573095190852619
65,0.1443073790428722,0.4514435318035149,-0.30713615276064266,0.5957509108463871,0.3173952025490728,0.2815203634226417,0.03587483912643108,0.5989155659717145,0.2947585653452519,0.2864185739859322,0.008339991359319732,0.5811771393311841
66,0.025761943537192574,0.4212640984437413,-0.3955021549065487,0.4470260419809339,0.22538566195306328,0.32129470332677273,-0.09590904137370945,0.546680365279836,0.2937132007402109,0.3160565481160498,-0.022343347375838873,0.6097697488562607
67,0.11044002094420437,0.44833235141256494,-0.3378923304683606,0.5587723723567694,0.34652777627405595,0.2670775013694467,0.07945027490460926,0.6136052776435026,0.22942233451340782,0.3659234221222453,-0.1365010876088375,0.5953457566356531
68,0.14187757656204467,0.3947667989120476,-0.2528892223500029,0.5366443754740923,0.27818634365135037,0.3098653696905403,-0.03167902603918993,0.5880517133418907,0.29405385554288627,0.3426160931488046,-0.048562237605918324,0.6366699486916909
69,0.0978306060939143,0.45702953465931695,-0.35919892856540264,0.5548601407532312,0.2918976765973136,0.2999289487641547,-0.00803127216684113,0.5918266253614684,0.2947787096979502,0.35030606586238633,-0.055527356164436104,0.6450847755603366
70,0.13478653361866993,0.4385980249437851,-0.30381149132511515,0.5733845585624551,0.28769632970870357,0.32109535141032497,-0.0333990217016214,0.6087916811190286,0.285473487245094,0.3165508892165175,-0.031077401971423446,0.6020243764616116
71,0.21347549689839812,0.38555544876922776,-0.17207995187082964,0.5990309456676259,0.21987213995439,0.28957426209096426,-0.06970212213657426,0.5094464020453543,0.3090854439933717,0.32330761882261866,-0.01422217482924698,0.6323930628159904
72,0.1902150842214193,0.4118936759194092,-0.22167859169798987,0.6021087601408285,0.2947814108613845,0.3124146967981695,-0.017633285936785037,0.607196107659554,0.27650961974106314,0.3130461603840702,-0.03653654064300704,0.5895557801251333
73,0.18419471817079014,0.4141516277951471,-0.22995690962435694,0.5983463459659373,0.32344990420731917,0.2688464035567249,0.05460350065059427,0.5922963077640441,0.2802975803325371,0.3507446575574517,-0.07044707722491461,0.6310422378899888
74,0.08572504427701284,0.3844936097439728,-0.29876856546695996,0.4702186540209856,0.3617650108612274,0.2464518838796287,0.11531312698159871,0.6082168947408562,0.3516556221399927,0.3317389681519451,0.019916653988047595,0.6833945902919378
75,0.2003596975305086,0.38935491380030035,-0.18899521626979174,0.5897146113308089,0.29445866669512033,0.2604944251548204,0.03396424154029992,0.5549530918499408,0.27924970839152796,0.2828358293953395,-0.00358612100381156,0.5620855377868674
76,0.21082895568802582,0.42379047496968064,-0.21296151928165483,0.6346194306577064,0.3356838980222878,0.2813465014474091,0.05433739657487874,0.6170303994696968,0.3012899494190469,0.32988600979176497,-0.028596060372718057,0.6311759592108119
77,0.07503283128673394,0.4261936313155008,-0.3511608000287669,0.5012264626022347,0.236494230808393,0.2756713584698838,-0.039177127661490785,0.5121655892782768,0.2957242296781837,0.31555555512899824,-0.019831325450814563,0.6112797848071819
78,0.07280951515430288,0.3975830625731112,-0.3247735474188083,0.4703925777274141,0.3182938289327967,0.2614418814213446,0.05685194751145206,0.5797357103541413,0.32385573214526053,0.2900262252726955,0.03382950687256503,0.613881957417956
79,0.04465324539861367,0.4517145142736804,-0.4070612688750668,0.4963677596722941,0.3551941968119678,0.2784151339867961,0.07677906282517166,0.6336093307987639,0.2734042156066002,0.3236057164773651,-0.05020150087076486,0.5970099320839652
80,0.01587538432213025,0.4285569833965288,-0.41268159907439855,0.44443236771865907,0.3171629099409282,0.2828451744038853,0.034317735537042926,0.6000080843448135,0.34294720775963156,0.25688960235926184,0.08605760540036972,0.5998368101188933
81,0.18897389870456296,0.3720400145940511,-0.18306611588948815,0.561013913298614,0.3467424748016746,0.26567455318611344,0.08106792161556114,0.6124170279877881,0.3545925809198219,0.30076270901592755,0.05382987190389432,0.6553552899357494
82,0.0634006659979031,0.4187306501141769,-0.3553299841162738,0.48213131611208004,0.30141189247264,0.27880106380253505,0.022610828670104943,0.580212956275175,0.31031260299599644,0.3250263217265089,-0.01471371873051247,0.6353389247225054
83,0.09755399528187203,0.4527356664659921,-0.3551816711841201,0.5502896617478641,0.33735661150391644,0.2835049077105256,0.053851703793390826,0.620861519214442,0.3445087240527234,0.3084479621932294,0.03606076185949403,0.6529566862459528
84,0.1712751783586092,0.42379998720222095,-0.2525248088436117,0.5950751655608302,0.3812864068715698,0.2728970945526941,0.10838931231887566,0.6541835014242638,0.2681196412954447,0.3015817215850688,-0.03346208028962411,0.5697013628805134
85,0.17561063842578886,0.41273905749549245,-0.23712841906970358,0.5883496959212813,0.3230476826176922,0.2870307351089912,0.03601694750870099,0.6100784177266834,0.3726829832174917,0.2772433728016624,0.09543961041582932,0.6499263560191542
86,0.18503790943740067,0.4291833745452411,-0.2441454651078404,0.6142212839826418,0.2561928331868154,0.29193697963749954,-0.03574414645068413,0.5481298128243149,0.37239794421695666,0.23183891761896314,0.14055902659799352,0.6042368618359197
87,0.13964845197646003,0.3914420188905958,-0.2517935669141358,0.5310904708670559,0.2868662209033699,0.28445748746988025,0.0024087334334896293,0.5713237083732501,0.32872161318826465,0.26451659858259563,0.06420501460566902,0.5932382117708603
88,0.16457093553952923,0.4126977273825181,-0.24812679184298886,0.5772686629220474,0.2903074067840451,0.2882663082776965,0.002041098506348593,0.5785737150617416,0.4518084107500118,0.23989553707830602,0.2119128736717058,0.6917039478283178
89,0.29843938048269897,0.3512300627850173,-0.052790682302318315,0.6496694432677163,0.2486584657594849,0.24431254598014499,0.004345919779339902,0.49297101173962987,0.2814291484055938,0.31089967248291,-0.029470524077316207,0.5923288208885038
90,0.21830637588039756,0.4143220565443722,-0.19601568066397465,0.6326284324247697,0.31343168394042437,0.2665571256690216,0.046874558271402744,0.579988809609446,0.3816862462621695,0.25563339333981294,0.12605285292235657,0.6373196396019825
91,0.23717297202927692,0.3929110217500675,-0.15573804972079056,0.6300839937793444,0.3343592926073724,0.24630917698994637,0.08805011561742604,0.5806684695973188,0.2613217216961276,0.30121883626205626,-0.03989711456592865,0.5625405579581839
92,0.20326878336658505,0.44874880715995064,-0.2454800237933656,0.6520175905265357,0.3991061151929775,0.21040776325249078,0.18869835194048673,0.6095138784454683,0.2670018723109814,0.32650818708869556,-0.059506314777714175,0.5935100593996769
93,0.10939551148779779,0.4222111893923459,-0.3128156779045481,0.5316067008801437,0.30005519978279205,0.2701274584933199,0.02992774128947212,0.570182658276112,0.3310993166301964,0.27838681281285715,0.052712503817339273,0.6094861294430536
94,0.2382340389476684,0.379262983090955,-0.14102894414328662,0.6174970220386234,0.388297246579373,0.21776584953333075,0.17053139704604223,0.6060630961127037,0.32621784053701985,0.31771387256370875,0.0085039679733111,0.6439317131007286
95,0.14811111747344335,0.42568647454183334,-0.27757535706839,0.5737975920152767,0.2884747690415634,0.2684478322170345,0.020026936824528885,0.5569226012585979,0.30420670353063295,0.2994375555467228,0.004769147983910149,0.6036442590773557
96,0.2106254066214517,0.37986592788670426,-0.16924052126525255,0.5904913345081559,0.3701363065146006,0.20964767127295744,0.16048863524164317,0.5797839777875581,0.3903030553784502,0.26499386671686503,0.1253091886615852,0.6552969220953153
97,0.20095553108021894,0.38359624705761214,-0.1826407159773932,0.5845517781378311,0.3591816287057141,0.25670534259810507,0.102476286107609,0.6158869713038191,0.29386671193921354,0.3120959172704955,-0.018229205331281972,0.6059626292097091
98,0.10098571583919463,0.4141999378346014,-0.31321422199540677,0.515185653673796,0.36484826972788725,0.2428344460879008,0.12201382363998645,0.607682715815788,0.3292634052746113,0.2828977289981252,0.04636567627648608,0.6121611342727364
99,0.19220500266672136,0.37195690888830735,-0.179751906221586,0.5641619115550287,0.3434116697128494,0.25742248178886146,0.08598918792398796,0.6008341515017108,0.40408954925380686,0.20565060577257455,0.1984389434812323,0.6097401550263815
100,0.16161961820790818,0.43892933123839073,-0.2773097130304826,0.6005489494462989,0.3751849981453597,0.25048963713139505,0.12469536101396467,0.6256746352767548,0.4412319628936386,0.2533929894660033,0.18783897342763528,0.694624952359642
101,0.2114151413829788,0.37943514789246313,-0.16802000650948434,0.5908502892754419,0.39308785939617436,0.2268522439649821,0.16623561543119225,0.6199401033611565,0.41948426465208866,0.2716433738335129,0.14784089081857577,0.6911276384856015
102,0.2023026724000577,0.39669678298644745,-0.19439411058638975,0.5989994553865051,0.32582392604985794,0.2467948720962042,0.07902905395365373,0.5726187981460622,0.4079895459894011,0.3218289215230781,0.086160624466323,0.7298184675124793
103,0.07975529986373328,0.4623080682529778,-0.38255276838924457,0.5420633681167111,0.41873241651701515,0.2268840310659824,0.19184838545103275,0.6456164475829975,0.36292629093050627,0.25118586344532956,0.11174042748517671,0.6141121543758359
104,0.1921871170448023,0.369814925220407,-0.1776278081756047,0.5620020422652092,0.34464432421953695,0.2584842980992744,0.08616002612026252,0.6031286223188114,0.3863297014783021,0.3000304060088625,0.0862992954694396,0.6863601074871646
105,0.21025364349563436,0.4071543578867884,-0.19690071439115403,0.6174080013824228,0.3187340087876866,0.2631299172381616,0.055604091549525,0.5818639260258482,0.40558419500653214,0.2616727799121371,0.14391141509439503,0.6672569749186692
106,0.19773340695488734,0.4740735666215828,-0.27634015966669545,0.6718069735764701,0.3926397171708648,0.2281551395133205,0.16448457765754432,0.6207948566841853,0.4567112348403374,0.25595710217365836,0.20075413266667902,0.7126683370139957
107,0.12986937920755073,0.4362457943240894,-0.3063764151165387,0.5661151735316401,0.4117619342133525,0.2277323220074626,0.1840296122058899,0.6394942562208151,0.4446655738533267,0.23655537924166076,0.20811019461166597,0.6812209530949875
108,0.17899126426763565,0.3980959931437013,-0.21910472887606566,0.5770872574113369,0.3801836747497992,0.25175404845331106,0.12842962629648813,0.6319377232031103,0.314038764218348,0.3371795800946052,-0.023140815876257215,0.6512183443129531
109,0.15544094696708266,0.4094401904952067,-0.25399924352812403,0.5648811374622893,0.37510582652137797,0.23933559909030766,0.1357702274310703,0.6144414256116857,0.42419902640260615,0.2563449872080305,0.16785403919457564,0.6805440136106367
110,0.18120853282549765,0.41706926101615543,-0.2358607281906578,0.598277793841653,0.3674211805537888,0.25008118863579964,0.11733999191798916,0.6175023691895885,0.4794863005790155,0.21104293354428055,0.2684433670347349,0.690529234123296
111,0.16543263523708354,0.4222464251025213,-0.2568137898654378,0.5876790603396048,0.31822997058034524,0.25661201362124975,0.0616179569590955,0.574841984201595,0.36932252636893487,0.2600718676751764,0.10925065869375844,0.6293943940441113
112,0.20173865497671847,0.37091336386630563,-0.16917470888958716,0.5726520188430241,0.4524778152620936,0.20781134693002953,0.24466646833206404,0.6602891621921231,0.30213915603770514,0.286251654862592,0.015887501175113117,0.5883908109002971
113,0.12205279470919582,0.4409591392064952,-0.3189063444972994,0.563011933915691,0.36239510692607885,0.20904344824834728,0.15335165867773157,0.5714385551744261,0.4129506238174761,0.23170206673679186,0.18124855708068424,0.644652690554268
114,0.14681023246930866,0.413767348905126,-0.2669571164358173,0.5605775813744347,0.38918141814231666,0.2145360466764814,0.17464537146583525,0.6037174648187981,0.4413162054644685,0.2196516626885214,0.22166454277594708,0.6609678681529899
115,0.08944705990739718,0.42979551621385204,-0.3403484563064548,0.5192425761212492,0.2847946358168862,0.2629777067885627,0.021816929028323495,0.5477723426054488,0.38449549120251303,0.23938328895694505,0.14511220224556798,0.6238787801594581
116,0.2100493235908269,0.4053260295876616,-0.19527670599683472,0.6153753531784885,0.2971616056341258,0.22282974009603848,0.07433186553808732,0.5199913457301643,0.45033860840728346,0.23005475637176098,0.22028385203552248,0.6803933647790444
117,0.20742608420589195,0.4440219925141319,-0.23659590830823993,0.6514480767200238,0.3217801170408561,0.26115848406172654,0.060621632979129536,0.5829386011025826,0.44364674127157466,0.23861779576878597,0.2050289455027887,0.6822645370403606
118,0.1652673239912189,0.4223706946463347,-0.2571033706551158,0.5876380186375536,0.3068170718625772,0.23498419765960732,0.07183287420296985,0.5418012695221845,0.4755818154866836,0.24058909572726972,0.23499271975941388,0.7161709112139534
119,0.25639948621019487,0.3615582977709774,-0.10515881156078255,0.6179577839811723,0.3332433976374519,0.24735846376498202,0.0858849338724699,0.580601861402434,0.430916017407213,0.23382594431320075,0.19709007309401227,0.6647419617204138
120,0.204041946965182,0.3773345429193455,-0.1732925959541635,0.5813764898845275,0.3757117293806246,0.25445443636649656,0.12125729301412802,0.6301661657471211,0.42507768174739735,0.26431865660113774,0.16075902514625962,0.6893963383485351
121,0.1797238602137534,0.36885889062414934,-0.18913503041039595,0.5485827508379028,0.29709732501947245,0.2463026664197343,0.05079465859973814,0.5433999914392067,0.4525559430947228,0.2683515746958887,0.18420436839883408,0.7209075177906115
122,0.29986615178811765,0.3549379309823659,-0.05507177919424827,0.6548040827704835,0.3409174042281121,0.23406126517670842,0.1068561390514037,0.5749786694048206,0.5448210314758092,0.18354192433442104,0.3612791071413881,0.7283629558102303
123,0.21057866625022317,0.3916636986629345,-0.18108503241271132,0.6022423649131576,0.39334493870507603,0.2141110110716219,0.17923392763345414,0.6074559497766979,0.38895837086631224,0.2202707884015257,0.16868758246478655,0.6092291592678379
124,0.21731370208892245,0.4611099049212885,-0.24379620283236605,0.678423607010211,0.4216721222433508,0.2063625490648774,0.21530957317847343,0.6280346713082282,0.4823325153820814,0.25036824145688885,0.23196427392519253,0.7327007568389703
125,0.20348129355353253,0.3856600451460395,-0.182178751592507,0.5891413386995721,0.4319636727855412,0.2082142986183513,0.2237493741671899,0.6401779714038925,0.46271865119736605,0.28512521849823225,0.1775934326991338,0.7478438696955982
126,0.1193216014174733,0.41697585185196395,-0.2976542504344907,0.5362974532694372,0.450603848025063,0.20468976165236094,0.24591408637270204,0.6552936096774239,0.4047744222838703,0.26199366659502127,0.14278075568884901,0.6667680888788916
127,0.16488739967339128,0.39220333866411394,-0.22731593899072267,0.5570907383375052,0.39381508545338006,0.24565954441222432,0.14815554104115575,0.6394746298656044,0.4476201372782336,0.22707048887137746,0.22054964840685612,0.6746906261496111
128,0.07662109276780604,0.37811584602594467,-0.3014947532581386,0.4547369387937507,0.3327817115868801,0.25006083183094663,0.08272087975593345,0.5828425434178267,0.47774718339946404,0.2151810542095096,0.2625661291899545,0.6929282376089736
129,0.19433491599596603,0.4185298588764638,-0.2241949428804978,0.6128647748724299,0.3803388160844946,0.23491644191118533,0.14542237417330928,0.6152552579956799,0.48437288152165736,0.2028582625564179,0.28151461896523944,0.6872311440780753
130,0.29798803514443006,0.3767247935888058,-0.07873675844437572,0.6747128287332358,0.34032661300343164,0.211497689073084,0.12882892393034764,0.5518243020765157,0.45404783775344176,0.20398092960384345,0.2500669081495983,0.6580287673572852
131,0.19136476377777598,0.40488038891062894,-0.21351562513285297,0.596245152688405,0.47190744870876883,0.1774650000747387,0.29444244863403013,0.6493724487835075,0.5341406447364184,0.19618001283053194,0.3379606319058865,0.7303206575669503
132,0.1671746979291546,0.4060546990966396,-0.238880001167485,0.5732293970257942,0.386530587135348,0.24916611924460097,0.13736446789074702,0.635696706379949,0.5277964126797079,0.1999566261232365,0.3278397865564714,0.7277530388029444
133,0.17013041192405765,0.40511769021679905,-0.2349872782927414,0.5752481021408566,0.3334082935492601,0.2500119876114299,0.0833963059378302,0.58342028116069,0.4432134813168308,0.2560867003413962,0.18712678097543461,0.6993001816582269
134,0.31617133564924443,0.3307159970684587,-0.014544661419214289,0.6468873327177032,0.44694262809348295,0.20315123776841917,0.24379139032506378,0.6500938658619021,0.4767431255185315,0.19601265381310906,0.2807304717054224,0.6727557793316405
135,0.16727711565435174,0.41076472685763704,-0.2434876112032853,0.5780418425119888,0.40982003513012294,0.19341792178923395,0.216402113340889,0.6032379569193569,0.47608910582837594,0.21412009649402805,0.26196900933434786,0.690209202322404
136,0.15982968964320318,0.4038407100329633,-0.2440110203897601,0.5636703996761665,0.4644523738147032,0.20394262401039742,0.2605097498043058,0.6683949978251007,0.5289472490243824,0.22266390968445615,0.30628333933992624,0.7516111587088385
137,0.2706549260933409,0.41014844668569983,-0.13949352059235892,0.6808033727790408,0.4262976077782186,0.22372605592991718,0.20257155184830145,0.6500236637081358,0.5422952558387264,0.18414555140507638,0.35814970443365,0.7264408072438028
138,0.17638888930183963,0.4255142635051591,-0.24912537420331946,0.6019031528069987,0.3655437856024309,0.2477588204425896,0.1177849651598413,0.6133026060450205,0.5145343327079037,0.17983826581237822,0.3346960668955255,0.694372598520282
139,0.20755305934383877,0.39370455162958407,-0.1861514922857453,0.6012576109734229,0.3252618274808878,0.27768412017261584,0.04757770730827193,0.6029459476535036,0.4754151728269672,0.22638281233035631,0.2490323604966109,0.7017979851573235
140,0.18827706408823353,0.4413023779555628,-0.2530253138673293,0.6295794420437963,0.3802845002902002,0.2599041403077446,0.12038035998245561,0.6401886405979449,0.5390108251758985,0.18528701576809067,0.3537238094078078,0.7242978409439892
141,0.18969914315862607,0.41586108036972896,-0.2261619372111029,0.605560223528355,0.4447752062531512,0.24075048845455752,0.20402471779859369,0.6855256947077087,0.5074049403128345,0.2023078170187609,0.30509712329407357,0.7097127573315953
142,0.19474674464276803,0.34355281206850846,-0.14880606742574043,0.5382995567112765,0.3986112028134466,0.248171970360053,0.15043923245339358,0.6467831731734996,0.4902290144128043,0.20510238900990285,0.28512662540290146,0.6953314034227072
143,0.2152439600192323,0.41707535262780226,-0.20183139260856997,0.6323193126470346,0.38533471756144627,0.2415433641461402,0.14379135341530608,0.6268780817075865,0.46366297859879724,0.25243221726845666,0.21123076133034058,0.7160951958672539
144,0.28822328750690007,0.38070348667336396,-0.09248019916646388,0.668926774180264,0.37417154976859124,0.2548077398441821,0.11936380992440915,0.6289792896127733,0.5212019670488194,0.17686187129349445,0.3443400957553249,0.6980638383423139
145,0.3027115324849952,0.3549705726915719,-0.05225904020657668,0.6576821051765671,0.4128836487153275,0.2460570954987454,0.1668265532165821,0.6589407442140729,0.5399794036997969,0.17532004967367065,0.36465935402612626,0.7152994533734676
146,0.2188413809451032,0.43674517396166684,-0.21790379301656365,0.6555865549067701,0.39428003347173346,0.2544300752175256,0.13984995825420787,0.648710108689259,0.48789382621877386,0.21619523852971767,0.2716985876890562,0.7040890647484915
147,0.2888996551966522,0.3746001952949816,-0.08570054009832939,0.6634998504916338,0.3998677329459538,0.22863913332050548,0.1712285996254483,0.6285068662664592,0.5533373034874594,0.1871794955705269,0.3661578079169324,0.7405167990579863
148,0.2630377280806559,0.40401141215690506,-0.14097368407624916,0.6670491402375609,0.3509846960825994,0.2579109615685453,0.0930737345140541,0.6088956576511447,0.5773650010474005,0.1709279929334446,0.4064370081139559,0.7482929939808451
149,0.34181657578120095,0.37278732623354194,-0.03097075045234099,0.7146039020147429,0.41405531162746584,0.22686310238307986,0.18719220924438598,0.6409184140105457,0.5430633471274653,0.1646211539695694,0.3784421931578959,0.7076845010970347
150,0.2774158704877824,0.39510211376189625,-0.11768624327411387,0.6725179842496787,0.4062640425549515,0.257562325700107,0.1487017168548445,0.6638263682550585,0.4898243579501512,0.25216773354321587,0.23765662440693536,0.7419920914933671
151,0.24010969145643388,0.38544945164378774,-0.14533976018735387,0.6255591431002216,0.39551903322519444,0.24249184267872997,0.15302719054646446,0.6380108759039245,0.5854008248380236,0.17824831565403657,0.40715250918398704,0.7636491404920601
152,0.2383861850708999,0.4044158637770254,-0.16602967870612548,0.6428020488479252,0.378974694414789,0.24193829360679334,0.13703640080799565,0.6209129880215823,0.5057869537984943,0.19374671842363458,0.3120402353748597,0.6995336722221288
153,0.17586173723957654,0.39654777608272157,-0.22068603884314503,0.5724095133222982,0.3036639476633257,0.28039075648775946,0.023273191175566255,0.5840547041510852,0.5638736534835177,0.18327495416837045,0.3805986993151472,0.7471486076518882
154,0.26057316638868566,0.36089351061808306,-0.1003203442293974,0.6214666770067687,0.34428064783821194,0.2356767295047535,0.10860391833345845,0.5799573773429654,0.5573564050240192,0.12000505650530217,0.437351348518717,0.6773614615293213
155,0.28875722755336414,0.3526386943104207,-0.06388146675705658,0.6413959218637848,0.42569308036887377,0.2224329021504791,0.20326017821839468,0.6481259825193528,0.5567764050359836,0.1857750005069764,0.3710014045290072,0.74255140554296
156,0.2659644522470196,0.3490194978896415,-0.0830550456426219,0.6149839501366611,0.3840500462083768,0.2526453308679647,0.1314047153404121,0.6366953770763415,0.5852078840168019,0.16857319165987492,0.41663469235692696,0.7537810756766768
157,0.22627835541841165,0.42619205573614666,-0.199913700317735,0.6524704111545583,0.4531456710740993,0.21067558721953042,0.2424700838545689,0.6638212582936297,0.6092173335466954,0.13731167677871783,0.4719056567679776,0.7465290103254132
158,0.33904915729514173,0.3303358463021706,0.008713310992971124,0.6693850035973123,0.41698891495685664,0.23734668475486959,0.17964223020198705,0.6543355997117262,0.536791330002462,0.17451351442405133,0.3622778155784107,0.7113048444265133
159,0.30810318399888365,0.36408320807305167,-0.05598002407416802,0.6721863920719353,0.40237559043381543,0.23821359205014514,0.1641619983836703,0.6405891824839606,0.5547299117089523,0.17466754378673172,0.38006236792222053,0.7293974554956839
160,0.3311823058862848,0.3923515160354772,-0.06116921014919241,0.723533821921762,0.4021296112667492,0.2426904400704286,0.1594391711963206,0.6448200513371778,0.5339077471386523,0.20509367287904784,0.32881407425960446,0.7390014200177002
161,0.354267158877353,0.3416294074705109,0.01263775140684209,0.6958965663478639,0.41938947229862733,0.2397705215287581,0.17961895076986922,0.6591599938273854,0.5003223624015919,0.19765905047789747,0.30266331192369444,0.6979814128794893
162,0.2577130726060981,0.3747783006976642,-0.11706522809156611,0.6324913733037623,0.4108012344735132,0.22504909411898347,0.18575214035452972,0.6358503285924967,0.5162020178696402,0.20162740827950443,0.3145746095901357,0.7178294261491446
163,0.32967692055192344,0.3224424231090307,0.007234497442892729,0.6521193436609541,0.4370703144568817,0.2268328679225438,0.2102374465343379,0.6639031823794255,0.5702275078564931,0.18440286955832172,0.3858246382981714,0.7546303774148149
164,0.29360085959087556,0.3787358495384395,-0.08513498994756391,0.6723367091293151,0.4459702902001447,0.20669204016515735,0.23927825003498737,0.6526623303653021,0.5549897788485338,0.151432383473896,0.40355739537463786,0.7064221623224298
165,0.22950688614165735,0.39302740297524835,-0.163520516833591,0.6225342891169057,0.4054125117342513,0.2278838522428066,0.1775286594914447,0.6332963639770579,0.4976125839694884,0.1946540670149085,0.30295851695457987,0.6922666509843969
166,0.23718386341934075,0.3958358288398874,-0.15865196542054663,0.6330196922592282,0.4151428056508116,0.21207073171417146,0.20307207393664012,0.627213537364983,0.49565897499256345,0.19987183125747052,0.29578714373509296,0.6955308062500339
167,0.24498123700993865,0.3797552529537151,-0.13477401594377644,0.6247364899636537,0.41338742561101804,0.23131632006635544,0.1820711055446626,0.6447037456773734,0.5330568800161736,0.1550000753749472,0.3780568046412264,0.6880569553911208
168,0.24807359422484063,0.40406228702827107,-0.15598869280343045,0.6521358812531117,0.4659942841307796,0.23329316657010907,0.23270111756067052,0.6992874507008886,0.5590436830900186,0.1605741558856208,0.3984695272043978,0.7196178389756394
169,0.1538962150128948,0.42759635217774705,-0.27370013716485225,0.5814925671906419,0.3788727097919367,0.22920815844592476,0.14966455134601195,0.6080808682378614,0.5479663442627389,0.1380487105771266,0.40991763368561235,0.6860150548398656
170,0.22766601788762916,0.38151200094103743,-0.15384598305340827,0.6091780188286666,0.4059515707581922,0.24593959287442446,0.16001197788376775,0.6518911636326167,0.5531999145111394,0.1680583538914842,0.38514156061965515,0.7212582684026236
171,0.257097487645127,0.3976829971966394,-0.1405855095515124,0.6547804848417664,0.45922253503398236,0.20233324011144524,0.2568892949225371,0.6615557751454276,0.5872040623366783,0.151657797738069,0.43554626459860935,0.7388618600747473
172,0.22291400396904187,0.39132890317502506,-0.16841489920598318,0.6142429071440669,0.39604738315809707,0.24748065668066146,0.1485667264774356,0.6435280398387585,0.5777876419259944,0.1713621103770677,0.4064255315489267,0.7491497523030621
173,0.3360301676195033,0.42401380843474923,-0.08798364081524596,0.7600439760542526,0.4277165898143613,0.21731514864202986,0.21040144117233142,0.6450317384563912,0.5447843768278634,0.19225499252734152,0.3525293843005219,0.7370393693552049
174,0.2563281631430022,0.3579951388371323,-0.10166697569413008,0.6143233019801345,0.4095399494141551,0.24239243138532365,0.16714751802883146,0.6519323807994788,0.5240401584885279,0.1673810761736008,0.35665908231492716,0.6914212346621287
175,0.19175447723245942,0.4104446246351172,-0.2186901474026578,0.6021991018675766,0.46918692108141813,0.2179274762555441,0.25125944482587403,0.6871143973369622,0.568379158633886,0.1374738563326802,0.43090530230120583,0.7058530149665662
176,0.3530858052450289,0.3056127117406698,0.04747309350435913,0.6586985169856987,0.4282040003677312,0.2652406543184673,0.16296334604926394,0.6934446546861985,0.595745355810601,0.1342325419662661,0.46151281384433485,0.7299778977768671
177,0.27619035532907427,0.3944379618433738,-0.11824760651429955,0.6706283171724481,0.48381692402738785,0.2088599482488616,0.2749569757785263,0.6926768722762494,0.5787391785393144,0.16062104585054848,0.41811813268876596,0.7393602243898629
178,0.2700771428186998,0.3888761308951314,-0.11879898807643158,0.6589532737138313,0.39000987874602133,0.2774494122620399,0.11256046648398144,0.6674592910080612,0.6031352097924302,0.1524691855539628,0.45066602423846736,0.755604395346393
179,0.3119248947655191,0.33897424022884337,-0.02704934546332427,0.6508991349943625,0.3321976681091821,0.2735541872001666,0.0586434809090155,0.6057518553093487,0.55571507008178,0.16041985415422047,0.39529521592755956,0.7161349242360004
180,0.34806285021062194,0.3668768474170179,-0.018813997206395983,0.7149396976276399,0.34221704528752533,0.251787202306973,0.09042984298055234,0.5940042475944983,0.5164612663136691,0.14454792945763809,0.371913336856031,0.6610091957713071
181,0.2536416896982809,0.4003641798331303,-0.1467224901348494,0.6540058695314112,0.4436560850837021,0.24715059984816296,0.19650548523553912,0.690806684931865,0.6042795939228727,0.09215995794508146,0.5121196359777912,0.6964395518679541
182,0.24882010772421886,0.37679169665920254,-0.12797158893498367,0.6256118043834213,0.4661672613731014,0.23182410785785726,0.23434315351524412,0.6979913692309586,0.5913420996657672,0.14207149295921742,0.44927060670654984,0.7334135926249846
183,0.2637603166445481,0.36339232900713114,-0.09963201236258307,0.6271526456516792,0.36993107025111543,0.26042031957434825,0.10951075067676719,0.6303513898254637,0.554426446122513,0.13572628322307584,0.4187001628994372,0.6901527293455889
184,0.22212863718079862,0.38923577874299065,-0.16710714156219203,0.6113644159237892,0.4350565088368215,0.23197171182389767,0.20308479701292384,0.6670282206607192,0.5927900015088311,0.12504514878115583,0.4677448527276753,0.7178351502899869
185,0.2765401181344307,0.3573292301555347,-0.080789112021104,0.6338693482899653,0.4433919542312887,0.21992604792098416,0.22346590631030452,0.6633180021522729,0.5437718906934572,0.12228107078710293,0.4214908199063543,0.6660529614805601
186,0.2447611831721968,0.418621706821451,-0.1738605236492542,0.6633828899936478,0.41544444716122747,0.2272831521275142,0.18816129503371326,0.6427275992887417,0.6234526170782398,0.13247639935955932,0.4909762177186805,0.7559290164377992
187,0.21291454806254123,0.37655526112389515,-0.16364071306135392,0.5894698091864363,0.4409940877973037,0.20345819960215938,0.23753588819514432,0.6444522873994631,0.6123450300126044,0.15260177751772264,0.4597432524948818,0.7649468075303271
188,0.21452760833509085,0.3869271057523476,-0.17239949741725677,0.6014547140874384,0.3759022746798588,0.2505310074570328,0.12537126722282604,0.6264332821368916,0.6047715397471948,0.1568503126713718,0.44792122707582294,0.7616218524185666
189,0.4244653327640552,0.29468612140513273,0.12977921135892245,0.7191514541691879,0.43266511162341637,0.2223409256309972,0.21032418599241917,0.6550060372544135,0.5974749643013384,0.17668444933049993,0.42079051497083847,0.7741594136318384
190,0.24481597762702895,0.40495611280345295,-0.160140135176424,0.6497720904304819,0.40262081463343624,0.21422304813277332,0.18839776650066292,0.6168438627662096,0.5949066038182891,0.14455323959878055,0.45035336421950856,0.7394598434170696
191,0.2872822050747547,0.37709450369920383,-0.08981229862444912,0.6643767087739585,0.404944863183133,0.23591927218945666,0.16902559099367634,0.6408641353725897,0.6064192471684763,0.1407447450023072,0.4656745021661691,0.7471639921707834
192,0.263717923642081,0.4067629565780632,-0.1430450329359822,0.6704808802201443,0.4440654562128945,0.22037915302236066,0.22368630319053384,0.6644446092352552,0.6357963839460967,0.11288151869614424,0.5229148652499525,0.748677902642241
193,0.32220430496318714,0.4060157437111307,-0.08381143874794356,0.7282200486743178,0.40992620608874153,0.22749443244059347,0.18243177364814805,0.6374206385293351,0.5914974773524356,0.12222600152177847,0.46927147583065715,0.7137234788742141
194,0.2720726018079355,0.3542868704779157,-0.08221426866998016,0.6263594722858512,0.45791130474266767,0.22295862998217417,0.2349526747604935,0.6808699347248418,0.6040703876517608,0.1286751862141745,0.4753952014375863,0.7327455738659353
195,0.13998558314089374,0.37891781237019545,-0.2389322292293017,0.5189033955110892,0.3977481697419165,0.21172138355167675,0.18602678619023977,0.6094695532935932,0.617245961544857,0.16797952194548926,0.44926643959936774,0.7852254834903463
196,0.3640371152972341,0.3613355741652009,0.0027015411320331917,0.725372689462435,0.45125643766014045,0.19874804557148912,0.25250839208865133,0.6500044832316296,0.6050660725634808,0.11798623381828682,0.48707983874519395,0.7230523063817675
197,0.2778997855147331,0.3659361420204529,-0.08803635650571978,0.6438359275351859,0.39973860587169235,0.22213666227001067,0.1776019436016817,0.621875268141703,0.6035080086638157,0.14803532740885805,0.45547268125495766,0.7515433360726738
198,0.20678797620161857,0.37304646844955025,-0.16625849224793168,0.5798344446511688,0.41478098679278547,0.23648927500828326,0.1782917117845022,0.6512702618010687,0.556700024245448,0.11539429078246453,0.4413057334629834,0.6720943150279125
199,0.31426223737851094,0.36546228650871554,-0.051200049130204595,0.6797245238872265,0.4455429794493135,0.24449871541796908,0.2010442640313444,0.6900416948672825,0.6000638732568503,0.12077903442013356,0.47928483883671674,0.7208429076769839
200,0.30681452568647133,0.3833654588934087,-0.07655093320693734,0.69017998457988,0.3841334172772961,0.26152756057852966,0.12260585669876645,0.6456609778558258,0.6007165879711467,0.13342161738695535,0.46729497058419134,0.734138205358102
201,0.2849953460119206,0.3934054786547335,-0.1084101326428129,0.6784008246666542,0.4389186978016136,0.22911571816845275,0.20980297963316083,0.6680344159700663,0.6536070303982339,0.14475970676504007,0.5088473236331938,0.7983667371632739
202,0.2851383339335207,0.3947301421881185,-0.1095918082545978,0.6798684761216393,0.42046906661025724,0.21579021930518852,0.20467884730506872,0.6362592859154458,0.6440511973588725,0.10744555324496394,0.5366056441139085,0.7514967506038365
203,0.32772099708994085,0.314372555273202,0.013348441816738832,0.6420935523631428,0.38786758942337307,0.23397351455019227,0.1538940748731808,0.6218411039735654,0.6311909929903119,0.12340688454500871,0.5077841084453032,0.7545978775353206
204,0.2944952140239187,0.35886548158009435,-0.06437026755617564,0.653360695604013,0.42652123758921534,0.2023332788152969,0.22418795877391845,0.6288545164045123,0.6262065408189251,0.15289384938597084,0.4733126914329543,0.779100390204896
205,0.28144614408591156,0.38796083085954225,-0.10651468677363068,0.6694069749454539,0.424027889105503,0.214414661418473,0.20961322768702997,0.638442550523976,0.5588957228466196,0.12796027339568913,0.43093544945093043,0.6868559962423088
206,0.21095739763194765,0.37640294867044377,-0.16544555103849612,0.5873603463023914,0.42488832823840084,0.24021035092752985,0.184677977310871,0.6650986791659307,0.6092242728872795,0.1289233742510504,0.48030089863622916,0.7381476471383299
207,0.30486448979138436,0.355281349472844,-0.05041685968145965,0.6601458392642283,0.2981362165028472,0.23553223993238193,0.06260397657046529,0.5336684564352292,0.5956826326706025,0.15040897867297076,0.44527365399763175,0.7460916113435733
208,0.34122938995837876,0.34580972831999857,-0.004580338361619807,0.6870391182783773,0.3770441943289948,0.2180418392459569,0.15900235508303787,0.5950860335749517,0.5932108508940285,0.16492784956951415,0.42828300132451436,0.7581387004635426
209,0.31350499061262727,0.3310128424415732,-0.01750785182894593,0.6445178330542005,0.34121906537487845,0.26659926520963995,0.0746198001652385,0.6078183305845184,0.5948762496538789,0.11940131628906409,0.4754749333648148,0.714277565942943
210,0.33111033651633903,0.3414339722230265,-0.010323635706687484,0.6725443087393655,0.42411565942531987,0.22605753279300572,0.19805812663231415,0.6501731922183256,0.6273101232488808,0.09150988353793746,0.5358002397109434,0.7188200067868182
211,0.33230912808924856,0.3455884967380438,-0.013279368648795253,0.6778976248272923,0.4311464286447959,0.24815730509274786,0.18298912355204805,0.6793037337375438,0.5306620359748104,0.15600723486613424,0.3746548011086762,0.6866692708409446
212,0.36287442052497687,0.35955530320585743,0.0033191173191194356,0.7224297237308344,0.41211525864264376,0.22065807217538955,0.1914571864672542,0.6327733308180333,0.6092933218848072,0.1071563557057747,0.5021369661790325,0.716449677590582
213,0.37058776729624254,0.32948645117500674,0.0411013161212358,0.7000742184712493,0.44349020719849613,0.23607239096325552,0.2074178162352406,0.6795625981617517,0.5988752364812326,0.16280803693185894,0.4360671995493737,0.7616832734130916
214,0.33155782094347286,0.35920060119300407,-0.027642780249531207,0.6907584221364769,0.42948262349263394,0.24177227994358297,0.18771034354905097,0.671254903436217,0.6475863563864008,0.09722275438083366,0.5503636020055671,0.7448091107672346
215,0.36582675548190946,0.375317175645724,-0.009490420163814517,0.7411439311276334,0.5058406341679249,0.22689635306446043,0.2789442811034645,0.7327369872323853,0.6091114289221368,0.16144111731675476,0.447670311605382,0.7705525462388916
216,0.30345111446085155,0.35772271385525756,-0.05427159939440601,0.661173828316109,0.4344314198500356,0.23569773512119233,0.19873368472884326,0.6701291549712279,0.6344851249356659,0.10918087425481014,0.5253042506808557,0.743665999190476
217,0.3140306225796599,0.3598741772332602,-0.045843554653600294,0.6739047998129202,0.4728556553262135,0.21648236245838906,0.2563732928678244,0.6893380177846026,0.6172885370111861,0.07504580724141531,0.5422427297697708,0.6923343442526014
218,0.3523764499060676,0.357133121981804,-0.0047566720757364345,0.7095095718878717,0.4279274327275392,0.2440821633380947,0.18384526938944448,0.6720095960656339,0.6262144301443207,0.10940804359747332,0.5168063865468473,0.735622473741794
219,0.39734842222410033,0.29263422696317765,0.10471419526092268,0.689982649187278,0.4563102705888166,0.2280121257565315,0.22829814483228514,0.6843223963453481,0.6362401179540454,0.12556757126234036,0.510672546691705,0.7618076892163859
220,0.3198438185293948,0.3257989893625274,-0.0059551708331325726,0.6456428078919222,0.4022472765728995,0.262413207877994,0.1398340686949055,0.6646604844508934,0.57328338667152,0.15417486985076187,0.4191085168207581,0.7274582565222819
221,0.29298074949079317,0.3725974055943928,-0.07961665610359964,0.665578155085186,0.4044568146565608,0.2405208785325753,0.1639359361239855,0.6449776931891361,0.6474648892949463,0.0809390706024704,0.5665258186924759,0.7284039598974167
222,0.22984106730896234,0.39269440333772687,-0.16285333602876453,0.6225354706466892,0.33230096234880885,0.24359292105107422,0.08870804129773463,0.575893883399883,0.64457199745408,0.10785004054741508,0.5367219569066649,0.7524220380014951
223,0.37020067779815763,0.3069707281493799,0.0632299496487777,0.6771714059475376,0.4103051730334637,0.23569423302835435,0.17461094000510935,0.645999406061818,0.5619107552040736,0.11126271279318305,0.45064804241089057,0.6731734679972566
224,0.3796811765570184,0.350470312178502,0.029210864378516388,0.7301514887355204,0.45413486344723913,0.22073252911068336,0.23340233433655577,0.6748673925579225,0.6110058780065684,0.1480368345551128,0.46296904345145556,0.7590427125616812
225,0.3070348238462499,0.3697542454907205,-0.06271942164447059,0.6767890693369705,0.45814801555734347,0.2243583169183684,0.23378969863897506,0.6825063324757119,0.6011034505405283,0.1256932771905798,0.4754101733499485,0.726796727731108
226,0.2936832887608384,0.3457347700761559,-0.052051481315317505,0.6394180588369942,0.392822293730815,0.2556423102057703,0.13717998352504474,0.6484646039365853,0.6730405938179088,0.10820959363826216,0.5648310001796466,0.781250187456171
227,0.3561047973557984,0.35574916214002683,0.0003556352157715881,0.7118539594958253,0.3126207847407973,0.24549717103247334,0.06712361370832395,0.5581179557732706,0.6514453272911405,0.09330782116488731,0.5581375061262531,0.7447531484560278
228,0.31900120971117163,0.38746105154195853,-0.0684598418307869,0.7064622612531302,0.44507923496577495,0.22654922192530175,0.2185300130404732,0.6716284568910766,0.6298811021712507,0.10838893713741043,0.5214921650338402,0.7382700393086612
229,0.3423668411737808,0.35341187844826033,-0.01104503727447953,0.6957787196220411,0.41697312788275576,0.23058741036670974,0.18638571751604602,0.6475605382494655,0.6274351141272463,0.10471851318207279,0.5227166009451735,0.7321536273093191
230,0.3281377315181161,0.31285300601945826,0.015284725498657836,0.6409907375375743,0.3873473346206677,0.24471437827243206,0.14263295634823567,0.6320617128930998,0.6369831416161464,0.13227709933765458,0.5047060422784919,0.769260240953801
231,0.3071854717953207,0.3376982129118295,-0.030512741116508812,0.6448836847071502,0.4411724596978866,0.2339765291894274,0.2071959305084592,0.675148988887314,0.6641450835053666,0.1072378293396561,0.5569072541657105,0.7713829128450227
232,0.3272379907819468,0.35319832452618977,-0.025960333744242947,0.6804363153081365,0.4424645771930378,0.23770076756587508,0.2047638096271627,0.6801653447589129,0.5843376301071429,0.15262166679545688,0.43171596331168605,0.7369592969025998
233,0.3343580814700094,0.2918577607410075,0.042500320729001895,0.6262158422110169,0.458292047663379,0.22752161137882632,0.23077043628455268,0.6858136590422053,0.6697883058231369,0.07802475043927341,0.5917635553838635,0.7478130562624102
234,0.3673392989577643,0.3162537596784842,0.05108553927928011,0.6835930586362484,0.3703825432903202,0.23993490625352,0.13044763703680023,0.6103174495438402,0.5647850420122982,0.16016401642024994,0.40462102559204827,0.7249490584325481
235,0.2843947025531717,0.3444726623611291,-0.06007795980795744,0.6288673649143008,0.48117892824474773,0.20027937870782714,0.2808995495369206,0.6814583069525748,0.6253753818150036,0.12978568111241595,0.4955897007025877,0.7551610629274196
236,0.4311669179973015,0.340724449037768,0.0904424689595335,0.7718913670350696,0.419871163894632,0.23866762574962508,0.18120353814500695,0.6585387896442572,0.6447886986185432,0.10663134886863884,0.5381573497499044,0.7514200474871819
237,0.43774501826373985,0.2864655684033547,0.15127944986038516,0.7242105866670945,0.43842038569097463,0.22939369193118128,0.20902669375979335,0.6678140776221559,0.6365992168300544,0.1082268936411563,0.528372323188898,0.7448261104712107
238,0.4736238835250417,0.2798567015485202,0.19376718197652149,0.753480585073562,0.2996372193651274,0.2690346780014221,0.03060254136370527,0.5686718973665494,0.6323292547186523,0.1627080754971983,0.469621179221454,0.7950373302158507
239,0.34782714089691646,0.27629566040493997,0.0715314804919765,0.6241228013018565,0.44580510591319195,0.21165468741107976,0.23415041850211218,0.6574597933242717,0.6559325997846827,0.10754766310913302,0.5483849366755497,0.7634802628938157
240,0.35573144789691974,0.3658578581641036,-0.01012641026718386,0.7215893060610233,0.3627358585368359,0.26177303225165416,0.10096282628518172,0.62450889078849,0.6011650057439537,0.15608505604265907,0.4450799497012946,0.7572500617866128
241,0.3603869894112558,0.31731790076692495,0.043069088644330844,0.6777048901781808,0.42137615269009104,0.2331342127243451,0.18824193996574595,0.6545103654144362,0.6601631213333029,0.10565490192254712,0.5545082194107558,0.76581802325585
242,0.39015577445378086,0.29433328544560206,0.0958224890081788,0.6844890598993829,0.5395942271755797,0.1943361602173324,0.3452580669582473,0.7339303873929122,0.6520080726052135,0.09795199473016263,0.554056077875051,0.7499600673353761
243,0.31533545376184047,0.3204308941727544,-0.005095440410913921,0.6357663479345949,0.36573541284140476,0.24617823896469077,0.119557173876714,0.6119136518060955,0.6365713989418399,0.13173075321418876,0.5048406457276511,0.7683021521560287
244,0.36227316452798325,0.3597282580719846,0.002544906455998641,0.7220014225999678,0.3879838151171287,0.24765395587649994,0.14032985924062877,0.6356377709936286,0.6685205578086192,0.1366558273234328,0.5318647304851865,0.8051763851320519
245,0.33036207761138586,0.34004930243439035,-0.009687224823004492,0.6704113800457763,0.4088016968229464,0.22818475242258668,0.18061694440035975,0.636986449245533,0.6626553530024932,0.1100928454352175,0.5525625075672758,0.7727481984377107
246,0.4288582359672795,0.3275109856396405,0.10134725032763903,0.75636922160692,0.4850493033719415,0.2333018859893369,0.25174741738260464,0.7183511893612784,0.64447971578553,0.13236419658373128,0.5121155192017988,0.7768439123692612
247,0.360314248202448,0.341979762456414,0.018334485746034024,0.702294010658862,0.44906173395847326,0.2072963595218554,0.24176537443661786,0.6563580934803287,0.618177236819082,0.13058411134811324,0.4875931254709688,0.7487613481671952
248,0.3745508425052535,0.3150095827011013,0.0595412598041522,0.6895604252063547,0.3667574303980294,0.24025661897769532,0.12650081142033406,0.6070140493757247,0.6451030032958351,0.1494225208366557,0.49568048245917945,0.7945255241324909
249,0.33673486107108386,0.39051466596074463,-0.053779804889660776,0.7272495270318284,0.3782635581507228,0.2461435257591353,0.1321200323915875,0.6244070839098581,0.6205093492550757,0.12761173949589733,0.4928976097591784,0.748121088750973
250,0.3763624633344438,0.332304037017617,0.04405842631682677,0.7086665003520608,0.5061224786769226,0.1858102082072894,0.3203122704696332,0.6919326868842121,0.6531177943254854,0.10512576267936752,0.547992031646118,0.7582435570048529
251,0.3361970797202752,0.3421528808405768,-0.00595580112030164,0.6783499605608521,0.4289236622498788,0.22124361714005872,0.2076800451098201,0.6501672793899376,0.6263086184794634,0.15718959290105924,0.4691190255784041,0.7834982113805227
252,0.4387924879569403,0.30853104374880874,0.13026144420813157,0.7473235317057491,0.43263935429421657,0.2347833908299999,0.19785596346421666,0.6674227451242165,0.5849840333326487,0.12316725457810954,0.4618167787545392,0.7081512879107582
253,0.3777758027134219,0.33176739996774723,0.04600840274567469,0.7095432026811692,0.44629153618570117,0.21629130097137356,0.2300002352143276,0.6625828371570748,0.6533634477035697,0.12269379633076052,0.5306696513728092,0.7760572440343302
254,0.3144342503098601,0.31998044694682654,-0.005546196636966427,0.6344146972566866,0.4080719259544424,0.22301493824362711,0.1850569877108153,0.6310868641980696,0.6035591918602402,0.12442028465926513,0.4791389072009751,0.7279794765195053
255,0.44949298800235016,0.29159929902525805,0.1578936889770921,0.7410922870276082,0.4658324493884548,0.21439363089102145,0.2514388184974333,0.6802260802794763,0.6406821583200413,0.13091009811774668,0.5097720602022946,0.771592256437788
256,0.40399662662411684,0.3127029187190713,0.09129370790504554,0.7166995453431881,0.5855932741039067,0.15204529298975386,0.4335479811141528,0.7376385670936606,0.6366047938139444,0.11600244506748617,0.5206023487464583,0.7526072388814306
257,0.4082889877191548,0.32570996452268985,0.08257902319646493,0.7339989522418446,0.37968609146913257,0.2694374518808871,0.11024863958824549,0.6491235433500196,0.6610242899450559,0.12461817522680993,0.536406114718246,0.7856424651718659
258,0.3561506755073394,0.3404380251983202,0.015712650309019194,0.6965887007056597,0.4669940459271099,0.22325150497029667,0.24374254095681325,0.6902455508974066,0.6086413343136503,0.13903097974591463,0.4696103545677357,0.7476723140595649
259,0.2507245369363498,0.34580577320087685,-0.09508123626452708,0.5965303101372266,0.39407038175629217,0.26919898685023647,0.1248713949060557,0.6632693686065286,0.6435745277035244,0.16343666850532543,0.48013785919819896,0.8070111962088499
260,0.38037318084537064,0.329825556759331,0.05054762408603963,0.7101987376047016,0.4930436867131288,0.2101765665931584,0.2828671201199704,0.7032202533062872,0.6473193894072401,0.13076307586789415,0.516556313539346,0.7780824652751342
261,0.38764203044706513,0.29770003068805123,0.0899419997590139,0.6853420611351164,0.343061921321803,0.290466743966725,0.052595177355078016,0.633528665288528,0.6876111733470255,0.09267332354097949,0.594937849806046,0.7802844968880049
262,0.38954157441434534,0.32825941981543283,0.06128215459891251,0.7178009942297782,0.34622432204207165,0.27053497556645806,0.0756893464756136,0.6167592976085297,0.5936590094772619,0.11359901619214523,0.48005999328511667,0.7072580256694071
263,0.40769756471100776,0.27386898221486083,0.13382858249614693,0.6815665469258686,0.40416418880051874,0.23980185831638867,0.16436233048413007,0.6439660471169074,0.5997175448640951,0.1353919725830863,0.4643255722810088,0.7351095174471814
264,0.39490700226882225,0.27539363595477767,0.11951336631404458,0.6703006382235999,0.41691210053490413,0.26954596446277945,0.14736613607212468,0.6864580649976836,0.5827237874600555,0.14586509284274518,0.4368586946173103,0.7285888803028007
265,0.3492675534530184,0.33243305158221276,0.01683450187080565,0.6817006050352312,0.5011855903396841,0.2406266232362163,0.2605589671034678,0.7418122135759004,0.6444299142460074,0.11587466958361695,0.5285552446623905,0.7603045838296243
266,0.375698414661422,0.32365134626483216,0.052047068396589846,0.6993497609262542,0.36215230802116416,0.2847589377952968,0.07739337022586734,0.646911245816461,0.689328925533092,0.09689389150710254,0.5924350340259894,0.7862228170401946
267,0.34776060687889504,0.36710323636283776,-0.01934262948394272,0.7148638432417328,0.38509103812612433,0.2727442479955132,0.11234679013061111,0.6578352861216376,0.5903467821606653,0.13288980046336218,0.4574569816973031,0.7232365826240275
268,0.39708655568869133,0.3358305163634413,0.061256039325250033,0.7329170720521326,0.3840667334774752,0.28753231378595073,0.09653441969152449,0.6715990472634259,0.6327119653834391,0.12927650762586665,0.5034354577575725,0.7619884730093057
269,0.4355645685725531,0.2769452838476051,0.15861928472494802,0.7125098524201582,0.38630595923273225,0.2684648130059981,0.11784114622673414,0.6547707722387304,0.6549108671090839,0.11942622408093279,0.535484643028151,0.7743370911900167
270,0.37395193115901476,0.3439313429431479,0.03002058821586684,0.7178832741021627,0.41638529611439506,0.26720270145948843,0.14918259465490663,0.6835879975738834,0.6533196578541934,0.13016228893854498,0.5231573689156485,0.7834819467927384
271,0.4264813695500903,0.29089780934861376,0.13558356020147655,0.7173791788987041,0.3736704761210693,0.2948932499880207,0.0787772261330486,0.66856372610909,0.646021095292696,0.12890465313732438,0.5171164421553717,0.7749257484300204
272,0.36987355627127533,0.3401253200114953,0.029748236259780014,0.7099988762827707,0.42754902419270624,0.26650900938332456,0.16104001480938168,0.6940580335760308,0.6843413963607452,0.12817782355641555,0.5561635728043297,0.8125192199171607
273,0.39476477405439886,0.3365004599854192,0.05826431406897964,0.731265234039818,0.32677115895466,0.29074423626247303,0.03602692269218699,0.6175153952171331,0.7029454992143396,0.08466182040588771,0.6182836788084518,0.7876073196202273
274,0.3959184740805397,0.3339574145406723,0.061961059539867414,0.729875888621212,0.4531456366397233,0.2439087019320822,0.2092369347076411,0.6970543385718055,0.6656118635896832,0.11716897204164271,0.5484428915480405,0.7827808356313258
275,0.3933577248533877,0.29079598103222115,0.10256174382116656,0.6841537058856089,0.4336295988886445,0.2770488042875539,0.1565807946010906,0.7106784031761983,0.6555543933064482,0.15485870491132006,0.5006956883951281,0.8104130982177682
276,0.3878604736084537,0.30817477639482205,0.07968569721363167,0.6960352500032758,0.42445306069480027,0.25249814609705695,0.1719549145977433,0.6769512067918573,0.6582909443019473,0.10989270960185835,0.548398234700089,0.7681836539038057
277,0.30896250241939194,0.3489229616199803,-0.03996045920058838,0.6578854640393723,0.37011397815784153,0.30618202023778257,0.06393195792005896,0.676295998395624,0.6894442034736845,0.15416166059875505,0.5352825428749295,0.8436058640724395
278,0.3265101589952089,0.3498373467421627,-0.023327187746953804,0.6763475057373716,0.40254741391563237,0.308788016713653,0.09375939720197934,0.7113354306292854,0.6722481295326297,0.11572043712495118,0.5565276924076785,0.7879685666575809
279,0.36971824221929334,0.3002292194543733,0.06948902276492003,0.6699474616736667,0.3999857930577745,0.2530050699117552,0.1469807231460193,0.6529908629695297,0.6770376670093363,0.11197716992409523,0.5650604970852411,0.7890148369334316
280,0.30164014124874683,0.34094564832976465,-0.03930550708101782,0.6425857895785114,0.45935335905448843,0.21551029130244867,0.24384306775203976,0.6748636503569371,0.6785180496163616,0.09442415188513452,0.5840938977312271,0.7729422015014962
281,0.40028813259987467,0.28403599951065034,0.11625213308922433,0.684324132110525,0.4466622110744908,0.2638459014762165,0.18281630959827427,0.7105081125507073,0.6521160502263359,0.14120664222932602,0.5109094079970099,0.7933226924556619
282,0.38362118423504327,0.32406405887605183,0.059557125358991436,0.7076852431110952,0.42264003709185444,0.27589521216394625,0.1467448249279082,0.6985352492558007,0.6052237388788559,0.11847232854044015,0.4867514103384158,0.723696067419296
283,0.44841531970199755,0.27807766319380395,0.1703376565081936,0.7264929828958016,0.4752794358995807,0.25325082615239425,0.22202860974718647,0.7285302620519749,0.6907530620102956,0.11012738183609148,0.5806256801742041,0.8008804438463871
284,0.38599162417129235,0.3355369044756876,0.05045471969560472,0.7215285286469799,0.4506020954547113,0.23812896212715956,0.21247313332755174,0.6887310575818708,0.6580633742208002,0.12349799902303558,0.5345653751977646,0.7815613732438358
285,0.3703327399007614,0.3346686068117528,0.035664133089008565,0.7050013467125142,0.36753236493730873,0.3033972090718422,0.06413515586546653,0.670929574009151,0.7160014189693665,0.11466262472453748,0.6013387942448291,0.830664043693904
286,0.39255371397818145,0.3123099960870323,0.08024371789114915,0.7048637100652138,0.37567426396821213,0.27611933725686977,0.09955492671134236,0.6517936012250819,0.6208866801661374,0.12716002021314712,0.49372665995299025,0.7480467003792844
287,0.5075271063435195,0.26027681269402886,0.24725029364949064,0.7678039190375483,0.35039266262338215,0.2910565303482105,0.05933613227517165,0.6414491929715926,0.6786195875959841,0.11832249192064215,0.5602970956753419,0.7969420795166262
288,0.3811812537781412,0.3304578580745116,0.050723395703629603,0.7116391118526528,0.4473050791765339,0.24314894989999444,0.20415612927653945,0.6904540290765283,0.6820737382110377,0.1440893284497046,0.5379844097613331,0.8261630666607422
289,0.3727397330910263,0.31054090014989943,0.06219883294112688,0.6832806332409258,0.41639610838713936,0.27888330131536665,0.1375128070717727,0.695279409702506,0.6061501857506653,0.14928601733500158,0.4568641684156637,0.7554362030856668
290,0.3913831852825998,0.33626071002495367,0.05512247525764613,0.7276438953075535,0.3612405390048135,0.2682855158238325,0.09295502318098103,0.629526054828646,0.6999943620844546,0.09886796152624085,0.6011264005582138,0.7988623236106955
291,0.36383991091487966,0.31736669317414373,0.04647321774073593,0.6812066040890234,0.3914800360452045,0.2907803489274394,0.10069968711776506,0.6822603849726439,0.6575667777842713,0.12034019397394767,0.5372265838103236,0.777906971758219
292,0.3521429059529117,0.3617341749602369,-0.00959126900732521,0.7138770809131486,0.34957267879008574,0.28708014567894374,0.062492533111142,0.6366528244690295,0.6310923720147917,0.11962454970698165,0.5114678223078101,0.7507169217217734
293,0.4470191593744165,0.26794501416353705,0.17907414521087944,0.7149641735379535,0.4313853813999862,0.24094025608773129,0.19044512531225494,0.6723256374877176,0.6914489334982126,0.10543609445408517,0.5860128390441274,0.7968850279522978
294,0.3729115511299221,0.3114277591165708,0.0614837920133513,0.6843393102464929,0.4515876248157149,0.24721020576304073,0.20437741905267418,0.6987978305787557,0.6814139512371209,0.1259063877630002,0.5555075634741207,0.8073203390001211
295,0.4404371997603919,0.29653382866562134,0.14390337109477058,0.7369710284260133,0.36344208725717664,0.26495719812658997,0.09848488913058667,0.6283992853837665,0.6456334741412592,0.11447495538687842,0.5311585187543807,0.7601084295281376
296,0.46375516988049115,0.2660422495772814,0.19771292030320975,0.7297974194577725,0.47058054336345456,0.2553942440133399,0.21518629935011468,0.7259747873767944,0.6592902158049817,0.0860250186348886,0.573265197170093,0.7453152344398704
297,0.4348238270342582,0.31497412790903706,0.11984969912522114,0.7497979549432953,0.43972870257035235,0.2587164670338268,0.18101223553652557,0.6984451696041791,0.690239962113741,0.09676344363232073,0.5934765184814202,0.7870034057460616
298,0.425413626165105,0.30457440059726293,0.12083922556784205,0.729988026762368,0.40676556181517254,0.258176566167994,0.14858899564717853,0.6649421279831665,0.6241560380267672,0.1408625730876102,0.48329346493915704,0.7650186111143774
299,0.4885830693300979,0.2743722400122528,0.21421082931784508,0.7629553093423507,0.5377457032624404,0.20304468531498227,0.33470101794745816,0.7407903885774227,0.6517263983353324,0.10378095339362071,0.5479454449417117,0.7555073517289531
300,0.46382334745921283,0.3031945758659993,0.16062877159321354,0.7670179233252121,0.3870313215762117,0.256051536633561,0.13097978494265067,0.6430828582097727,0.6253615215916569,0.1405859372395562,0.4847755843521007,0.7659474588312132
301,0.35096315589682314,0.35107250087770736,-0.0001093449808842184,0.7020356567745305,0.4295601323892634,0.24004051527792886,0.18951961711133453,0.6696006476671923,0.710174235510945,0.09551864141338882,0.6146555940975562,0.8056928769243339
302,0.36305203384859636,0.3007964126098641,0.06225562123873224,0.6638484464584604,0.4228735537704372,0.26754384115116076,0.15532971261927647,0.6904173949215979,0.6398137291136338,0.12848186027879138,0.5113318688348424,0.7682955893924251
303,0.36694036920022677,0.309385184203796,0.05755518499643075,0.6763255534040228,0.3896996531050415,0.2960432341021001,0.09365641900294142,0.6857428872071416,0.6913513979445647,0.10423491119726316,0.5871164867473015,0.7955863091418278
304,0.45715363077271703,0.28617781341677256,0.17097581735594447,0.7433314441894896,0.4401909429038776,0.2673820994212362,0.17280884348264142,0.7075730423251139,0.669052497992118,0.12843785498147858,0.5406146430106393,0.7974903529735966
305,0.39289794156780006,0.3356617336236268,0.05723620794417328,0.7285596751914268,0.4682660805252187,0.2672183158796855,0.2010477646455332,0.7354843964049042,0.6581851590696087,0.11729439560060982,0.5408907634689989,0.7754795546702186
306,0.35722074106089996,0.31121894523632015,0.046001795824579805,0.6684396862972202,0.49636256183793187,0.23101718615387626,0.2653453756840556,0.7273797479918082,0.6308286203791588,0.09082381731237837,0.5400048030667803,0.7216524376915372
307,0.4168080456138543,0.26268571806100227,0.15412232755285205,0.6794937636748566,0.39895989739239063,0.26690252942428183,0.1320573679681088,0.6658624268166724,0.6260666389193352,0.13774319735903787,0.4883234415602974,0.7638098362783731
308,0.37034285503379244,0.31089162355633293,0.05945123147745951,0.6812344785901254,0.3651739474282234,0.2871432284637596,0.07803071896446379,0.652317175891983,0.6419658232203471,0.1264093193779191,0.515556503842428,0.7683751425982662
309,0.43341660882287597,0.3189095000536259,0.11450710876925008,0.7523261088765019,0.33009612295045865,0.29096567397853695,0.039130448971921694,0.6210617969289955,0.6904709287526437,0.08489979820143385,0.6055711305512098,0.7753707269540776
310,0.4951563221655287,0.2689529744220938,0.22620334774343487,0.7641092965876225,0.38282954247976536,0.2627525766771367,0.12007696580262867,0.645582119156902,0.6499947969467972,0.10904824599362355,0.5409465509531737,0.7590430429404207
311,0.4736598992705952,0.2843163085403665,0.18934359073022872,0.7579762078109618,0.4168461630522499,0.29152084903803827,0.12532531401421165,0.7083670120902882,0.675731866320726,0.11619518464720816,0.5595366816735179,0.7919270509679341
312,0.40205236113436826,0.2970219338157531,0.10503042731861517,0.6990742949501214,0.4123844767133994,0.2880734209901001,0.12431105572329931,0.7004578977034994,0.6782934271682259,0.12486311847801009,0.5534303086902158,0.8031565456462361
313,0.4016316403920221,0.3126416748162822,0.0889899655757399,0.7142733152083043,0.5043417943820767,0.26317334944122606,0.24116844494085066,0.7675151438233028,0.6573745303556454,0.11891315748224043,0.538461372873405,0.7762876878378858
314,0.47855631252245895,0.27002473918180303,0.20853157334065592,0.7485810517042619,0.38923902363456725,0.29542584177098263,0.09381318186358462,0.6846648654055498,0.6538967143050303,0.11724228192372693,0.5366544323813034,0.7711389962287571
315,0.38309864498407076,0.3244681454938978,0.05863049949017296,0.7075667904779686,0.4248513523880139,0.2849369940558302,0.13991435833218374,0.7097883464438441,0.6635675407527573,0.12516836129854642,0.5383991794542109,0.7887359020513036
316,0.4044258262373884,0.32398276943194687,0.0804430568054415,0.7284085956693352,0.395057557932942,0.31984596438234386,0.07521159355059814,0.7149035223152859,0.6906525173482675,0.14257480353476906,0.5480777138134985,0.8332273208830365
317,0.4998487002980861,0.2768728733574129,0.2229758269406732,0.776721573655499,0.3749416545271956,0.3198082555599285,0.0551333989672671,0.6947499100871241,0.6321033557172658,0.12142220863649632,0.5106811470807695,0.7535255643537622
318,0.3744735960657699,0.3098276130595246,0.0646459830062453,0.6843012091252945,0.28501522473426966,0.324596217551064,-0.039580992816794336,0.6096114422853336,0.6966121573625972,0.1458101132488815,0.5508020441137157,0.8424222706114787
319,0.40634918142822607,0.27013789326452753,0.13621128816369854,0.6764870746927536,0.37332221139259103,0.2994569672864788,0.07386524410611223,0.6727791786790698,0.7123455852444553,0.09433732348447232,0.618008261759983,0.8066829087289277
320,0.4589889213346934,0.28775675329417405,0.17123216804051933,0.7467456746288674,0.469584190867942,0.26894627896320467,0.20063791190473734,0.7385304698311467,0.6985991178341183,0.08689203232335452,0.6117070855107638,0.7854911501574728
321,0.5009972591504986,0.2699044240944843,0.23109283505601436,0.7709016832449829,0.40231191090456014,0.31340607209887583,0.08890583880568431,0.7157179830034359,0.6809756783601537,0.0959008004370114,0.5850748779231423,0.7768764787971651
322,0.4382699513396766,0.3080984909152413,0.13017146042443534,0.7463684422549179,0.41137457865069244,0.2693862454420154,0.14198833320867704,0.6807608240927079,0.6485004967301813,0.12208413696412453,0.5264163597660567,0.7705846336943059
323,0.504321062424165,0.2871074903109727,0.21721357211319225,0.7914285527351377,0.3237552331665337,0.31454588309186254,0.009209350074671163,0.6383011162583963,0.6521609381208835,0.14855034858393637,0.5036105895369472,0.8007112867048198
324,0.42690139383773795,0.26834867153338027,0.15855272230435768,0.6952500653711182,0.48532044334524016,0.2571731565734719,0.22814728677176827,0.7424935999187121,0.6762405294753031,0.09432516632062471,0.5819153631546784,0.7705656957959278
325,0.4663902379938839,0.30539310083036814,0.16099713716351577,0.7717833388242521,0.4288199145597247,0.29451178550533186,0.13430812905439282,0.7233317000650565,0.6645558602880527,0.12298215922594809,0.5415737010621046,0.7875380195140008
326,0.4429428122883219,0.26960807639386564,0.17333473589445625,0.7125508886821875,0.4464407321317654,0.27222214985904103,0.17421858227272435,0.7186628819908064,0.6605727426556274,0.11488237056974256,0.5456903720858848,0.77545511322537
327,0.5114129683574804,0.2690160677585339,0.24239690059894647,0.7804290361160143,0.42677013897936406,0.2953019170937101,0.13146822188565394,0.7220720560730742,0.6127014868863455,0.1402193664610916,0.47248212042525395,0.7529208533474371
328,0.43100151494137207,0.28495767739716393,0.14604383754420813,0.715959192338536,0.48379123867566265,0.2546266780031924,0.22916456067247026,0.738417916678855,0.6668635082969208,0.13982205139340942,0.5270414569035113,0.8066855596903302
329,0.4653195911712072,0.324947706957759,0.1403718842134482,0.7902672981289662,0.33634697838896044,0.34084618863223765,-0.004499210243277207,0.6771931670211981,0.6243210330325554,0.12006269699938783,0.5042583360331675,0.7443837300319432
330,0.5266649973901759,0.21862555175266946,0.30803944563750646,0.7452905491428454,0.3778092634615072,0.3241120097269368,0.053697253734570405,0.7019212731884441,0.7033891947165266,0.08593320452046445,0.6174559901960621,0.7893223992369911
331,0.4631687704377586,0.2633016703488236,0.199867100088935,0.7264704407865823,0.29531379575418726,0.34004856565669145,-0.04473476990250419,0.6353623614108788,0.6847247612497,0.09592848096430978,0.5887962802853903,0.7806532422140098
332,0.44674788396899706,0.27404596944091825,0.17270191452807881,0.7207938534099153,0.46811615776073395,0.2666590354069189,0.20145712235381508,0.7347751931676528,0.7101367798582183,0.09820676301660365,0.6119300168416146,0.808343542874822
333,0.3905674269608603,0.2911925415459685,0.09937488541489176,0.6817599685068287,0.4591993483773077,0.2596134515096182,0.19958589686768952,0.7188127998869258,0.6418358964117981,0.14466654863191128,0.49716934777988675,0.7865024450437094
334,0.48462493068404944,0.26027850473356956,0.22434642595047988,0.7449034354176189,0.4436739529731699,0.2881490863346016,0.1555248666385683,0.7318230393077716,0.6504980168708359,0.14525165870269707,0.5052463581681388,0.7957496755735329
335,0.4389636139533245,0.27124391403862935,0.16771969991469515,0.7102075279919539,0.25869450148193857,0.340083791538963,-0.08138929005702444,0.5987782930209016,0.6592209778626764,0.0970602506657467,0.5621607271969298,0.756281228528423
336,0.46078209770193845,0.23170620735486847,0.22907589034707,0.6924883050568069,0.358211708969446,0.3068906544766101,0.05132105449283586,0.6651023634460561,0.6598989415700066,0.09299567974394563,0.566903261826061,0.7528946213139522
337,0.4639845200470774,0.2557479834536105,0.20823653659346691,0.7197325035006878,0.4221302995050745,0.27524488597864516,0.14688541352642936,0.6973751854837197,0.7125575994202141,0.08976792725411933,0.6227896721660948,0.8023255266743334
338,0.42716520806230884,0.28872642544461863,0.13843878261769021,0.7158916335069274,0.42931469523591836,0.2697708404088664,0.15954385482705197,0.6990855356447847,0.6252341836493653,0.12404982643163644,0.5011843572177289,0.7492840100810018
339,0.388025550074577,0.2984527072891068,0.08957284278547023,0.6864782573636838,0.38434973775619197,0.2991860162200288,0.08516372153616314,0.6835357539762208,0.6915765374560513,0.0947653606616029,0.5968111767944484,0.7863418981176542
340,0.42892754559371693,0.2768270290263264,0.15210051656739054,0.7057545746200433,0.3500872500276517,0.3247402611980331,0.025346988829618555,0.6748275112256847,0.6595038124176997,0.13790214494173741,0.5216016674759623,0.7974059573594372
341,0.4463694603649103,0.23735473206029137,0.20901472830461895,0.6837241924252017,0.3961558093223099,0.3112131195006651,0.08494268982164482,0.707368928822975,0.662208237648388,0.1611378425685334,0.5010703950798546,0.8233460802169213
342,0.4201507245152259,0.26453137825061135,0.15561934626461454,0.6846821027658372,0.3847832860595875,0.3058692335782794,0.07891405248130812,0.6906525196378669,0.6969820499100795,0.09198713800385644,0.604994911906223,0.788969187913936
343,0.41820082331347264,0.27032997375457996,0.14787084955889268,0.6885307970680525,0.34280950082804756,0.29680829137607057,0.046001209451977,0.6396177922041182,0.6752047987496149,0.12912101473554247,0.5460837840140724,0.8043258134851574
344,0.39024386442944453,0.2987953496868471,0.09144851474259741,0.6890392141162917,0.3743712733259559,0.3001808525811434,0.07419042074481247,0.6745521259070992,0.680914721821518,0.12863431189884963,0.5522804099226684,0.8095490337203677
345,0.4390996415925831,0.30037969468923625,0.13871994690334682,0.7394793362818193,0.44891190808815623,0.282738528589171,0.16617337949898525,0.7316504366773272,0.670411845382586,0.11225186456921367,0.5581599808133724,0.7826637099517997
346,0.4995347007229756,0.2596152435135228,0.23991945720945285,0.7591499442364984,0.4039028954444534,0.3148241337333682,0.0890787617110852,0.7187270291778216,0.626818167277791,0.14583243127771028,0.48098573600008077,0.7726505985555013
347,0.4417369123709723,0.2987311053270864,0.14300580704388588,0.7404680176980587,0.36777788603939937,0.3239886418951324,0.04378924414426699,0.6917665279345317,0.6907432842129881,0.14833658730173824,0.5424066969112499,0.8390798715147264
348,0.37142933196173644,0.29179123538407564,0.0796380965776608,0.663220567345812,0.4555952307250961,0.28767871865001643,0.16791651207507968,0.7432739493751126,0.6604526183584973,0.12394994363375733,0.53650267472474,0.7844025619922547
349,0.40474127503866975,0.26598581416747763,0.13875546087119212,0.6707270892061474,0.2942966119640094,0.3365056921107559,-0.042209080146746514,0.6308023040747653,0.6981120877421025,0.0920456385196183,0.6060664492224842,0.7901577262617209
350,0.5076288724468252,0.29238674791147024,0.21524212453535496,0.8000156203582954,0.31403050305946906,0.3346223961125,-0.02059189305303094,0.6486528991719691,0.6395243916952155,0.15209156449514255,0.4874328272000729,0.791615956190358
351,0.34907651631875963,0.31883207498224775,0.030244441336511885,0.6679085913010074,0.3447610648514633,0.31863674343999526,0.026124321411468032,0.6633978082914586,0.6673590725077808,0.09353460629592694,0.5738244662118539,0.7608936788037077
352,0.39798211740986444,0.31806801965548365,0.0799140977543808,0.716050137065348,0.4114726753885531,0.29201892367418575,0.11945375171436734,0.7034915990627388,0.6997639607255063,0.09148926175165767,0.6082746989738486,0.791253222477164
353,0.4779902054876222,0.22530382491186693,0.2526863805757553,0.7032940303994891,0.47573939641459617,0.28181296054005806,0.19392643587453812,0.7575523569546543,0.6469844305099322,0.11079452582240053,0.5361899046875316,0.7577789563323327
354,0.4459673321763127,0.2561014461170485,0.1898658860592642,0.7020687782933612,0.4367745537550647,0.25528843952867086,0.18148611422639382,0.6920629932837356,0.7214658141173996,0.11834440617914649,0.6031214079382532,0.8398102202965461
355,0.4525187163648193,0.2677738080339182,0.18474490833090107,0.7202925243987375,0.39309260057126766,0.27775724559215026,0.1153353549791174,0.6708498461634179,0.6700775191541665,0.10206524246155549,0.568012276692611,0.7721427616157219
356,0.40001095306828965,0.3044302384842757,0.09558071458401396,0.7044411915525653,0.3087895706553763,0.2787814933254409,0.030008077329935434,0.5875710639808172,0.7399733866646109,0.09248113112548534,0.6474922555391256,0.8324545177900962
357,0.48210806438131576,0.26483164513146845,0.2172764192498473,0.7469397095127842,0.35798110850636206,0.28508535039281896,0.0728957581135431,0.643066458899181,0.620245289287562,0.1365374493579634,0.48370783992959854,0.7567827386455254
358,0.4867390115154587,0.22884195666154297,0.2578970548539157,0.7155809681770017,0.4025270565628712,0.28749212076061437,0.11503493580225682,0.6900191773234856,0.6700844210728569,0.14408687806164344,0.5259975430112135,0.8141712991345004
359,0.44396222917208916,0.2951712367334692,0.14879099243861998,0.7391334659055584,0.3758292270658587,0.29209359374526983,0.08373563332058886,0.6679228208111285,0.7021126478604544,0.09630335552774665,0.6058092923327077,0.798416003388201
360,0.39022103980646444,0.2844434574299403,0.10577758237652413,0.6746644972364048,0.4477477928087881,0.24209743453442303,0.2056503582743651,0.6898452273432112,0.6106859562624294,0.1353102865065016,0.4753756697559278,0.745996242768931
361,0.46328420595787584,0.2578744252447651,0.20540978071311072,0.721158631202641,0.3340027453109279,0.29841144245190326,0.03559130285902462,0.6324141877628311,0.6688202278159773,0.12534584744852167,0.5434743803674555,0.794166075264499
362,0.5481519822210743,0.21725114051254205,0.3309008417085323,0.7654031227336163,0.4202538489393763,0.25357337205237934,0.16668047688699694,0.6738272209917556,0.7040328037578426,0.08781415302277006,0.6162186507350725,0.7918469567806127
363,0.48137057300076064,0.24614788945958005,0.2352226835411806,0.7275184624603407,0.4201007297967121,0.25009202284962495,0.17000870694708714,0.670192752646337,0.6806203405060635,0.10971056051625873,0.5709097799898047,0.7903309010223222
364,0.5161906259015341,0.23299707609315334,0.28319354980838074,0.7491877019946874,0.4162427671574644,0.25751181161844233,0.15873095553902206,0.6737545787759067,0.6361317790742845,0.09194939330684784,0.5441823857674367,0.7280811723811323
365,0.4950110040507703,0.24941679296872243,0.24559421108204788,0.7444277970194928,0.5043719665479496,0.214431020391993,0.28994094615595656,0.7188029869399426,0.7020434073316596,0.11283289697466498,0.5892105103569947,0.8148763043063245
366,0.41442632033641524,0.2662822540121976,0.14814406632421767,0.6807085743486128,0.36676302445233344,0.28140128398607,0.08536174046626344,0.6481643084384034,0.6345874543225917,0.11587494097977802,0.5187125133428137,0.7504623953023697
367,0.4746188397350439,0.25783928650230853,0.21677955323273534,0.7324581262373524,0.3993467914541462,0.2856758132077488,0.11367097824639738,0.685022604661895,0.6917504066063231,0.10915445546735165,0.5825959511389714,0.8009048620736748
368,0.49256997166918537,0.25792796382926436,0.234642007839921,0.7504979354984498,0.3933943747863987,0.2963079903524423,0.0970863844339564,0.689702365138841,0.6945237053830496,0.1353564663619801,0.5591672390210696,0.8298801717450297
369,0.5148183409024853,0.2543219476053615,0.2604963932971239,0.7691402885078469,0.42078774835634225,0.27239311872356453,0.14839462963277772,0.6931808670799068,0.6260195014784671,0.10384823119751321,0.5221712702809539,0.7298677326759803
370,0.5015172764260144,0.2682731939913637,0.23324408243465072,0.7697904704173781,0.46668750844196355,0.2572719411879781,0.20941556725398547,0.7239594496299416,0.6860163983200185,0.13474233126456286,0.5512740670554557,0.8207587295845813
371,0.3971666149021617,0.31342399699015555,0.08374261791200616,0.7105906118923173,0.3635601442567441,0.2982732210082414,0.06528692324850272,0.6618333652649855,0.6938712612389775,0.08363866881196273,0.6102325924270148,0.7775099300509402
372,0.5074932271874225,0.2172303846042992,0.2902628425831233,0.7247236117917217,0.44234528972971754,0.26428486099316656,0.17806042873655098,0.706630150722884,0.6853315225519236,0.110735871433605,0.5745956511183187,0.7960673939855286
373,0.48939396850278627,0.2175402474407207,0.27185372106206557,0.706934215943507,0.42879997626168476,0.24922554122192153,0.17957443503976322,0.6780255174836063,0.6771878613142965,0.14525612603756732,0.5319317352767292,0.8224439873518639
374,0.42492461361036,0.2513759691370403,0.1735486444733197,0.6763005827474002,0.46447287519246794,0.28174693750295887,0.18272593768950907,0.7462198126954268,0.6874818853319138,0.11908695814743676,0.568394927184477,0.8065688434793505
375,0.5390817898225749,0.21090105268726403,0.32818073713531093,0.7499828425098389,0.4056732320633926,0.27544769435212035,0.13022553771127227,0.6811209264155129,0.652514118415791,0.13515344152407888,0.5173606768917121,0.7876675599398699
376,0.48768699760847467,0.26753344857123446,0.22015354903724021,0.7552204461797092,0.43637826291094234,0.2785797873741951,0.15779847553674725,0.7149580502851374,0.7238592530511839,0.14460523098103029,0.5792540220701536,0.8684644840322142
377,0.39686181927081876,0.26549529117165194,0.13136652809916682,0.6623571104424707,0.4710038883045813,0.2422307958957188,0.22877309240886248,0.7132346842003001,0.6655772207136753,0.10724741699633383,0.5583298037173414,0.7728246377100092
378,0.45749385871872356,0.26656474506191585,0.1909291136568077,0.7240586037806394,0.365783151210587,0.2735083974777123,0.09227475373287475,0.6392915486882993,0.647548588518492,0.11455355138532966,0.5329950371331623,0.7621021399038216
379,0.4145220139679055,0.283142246469661,0.13137976749824448,0.6976642604375665,0.32175893150857177,0.27834853548086386,0.04341039602770791,0.6001074669894356,0.6728921802791777,0.11612966056326696,0.5567625197159107,0.7890218408424448
380,0.39609514422691516,0.2990109654873054,0.09708417873960978,0.6951061097142206,0.41151864702220364,0.27050809511906715,0.1410105519031365,0.6820267421412708,0.7090412527182886,0.08150439004589773,0.6275368626723908,0.7905456427641863
381,0.4370114616814677,0.2984361613996613,0.13857530028180642,0.735447623081129,0.3780279026531076,0.2970803211164646,0.080947581536643,0.6751082237695722,0.6962428794766846,0.11403273966355991,0.5822101398131247,0.8102756191402445
382,0.4736683072744746,0.21410772051304988,0.25956058676142474,0.6877760277875244,0.32292584370052557,0.28445428202690803,0.03847156167361754,0.6073801257274336,0.6643245916124436,0.10304622489540724,0.5612783667170363,0.7673708165078509
383,0.465135636686785,0.24489948581255802,0.22023615087422696,0.710035122499343,0.4393743074131669,0.26351691677579814,0.17585739063736877,0.7028912241889651,0.6782663775726104,0.10273719442027014,0.5755291831523403,0.7810035719928806
384,0.48624327407686374,0.2187654685137509,0.26747780556311285,0.7050087425906146,0.3333097358271212,0.28877999087483297,0.04452974495228823,0.6220897267019542,0.6633519551901236,0.13696646897662407,0.5263854862134996,0.8003184241667476
385,0.4818111539494288,0.22744153316567076,0.254369620783758,0.7092526871150996,0.45680294289615986,0.25069566999533544,0.20610727290082442,0.7074986128914953,0.6320702717581419,0.10735957518189049,0.5247106965762514,0.7394298469400324
386,0.49550795178760637,0.18652221802820207,0.3089857337594043,0.6820301698158084,0.4007664921845457,0.2811361760805217,0.11963031610402397,0.6819026682650674,0.7067118118635229,0.10763786924571074,0.5990739426178122,0.8143496811092337
387,0.5295075581402355,0.23478550207271062,0.2947220560675249,0.7642930602129462,0.3421227377989476,0.28595680409613317,0.05616593370281442,0.6280795418950808,0.6444917742701787,0.10680208733412222,0.5376896869360565,0.7512938616043009
388,0.4911477456485289,0.20488196561320257,0.2862657800353263,0.6960297112617315,0.3738802307880278,0.2635036074615869,0.11037662332644088,0.6373838382496146,0.6327858364640246,0.12603524155500498,0.5067505949090196,0.7588210780190296
389,0.5423986359178854,0.19189121581309615,0.35050742010478925,0.7342898517309815,0.3840649790402019,0.3167821718121511,0.0672828072280508,0.700847150852353,0.6469379746104272,0.11132523072112312,0.5356127438893041,0.7582632053315503
390,0.4912168414333427,0.2330422928289052,0.2581745486044375,0.724259134262248,0.42396594570392915,0.28572067942734963,0.13824526627657951,0.7096866251312788,0.7041762978441735,0.10772633696069737,0.5964499608834761,0.8119026348048708
391,0.5274097844038863,0.21884493713502662,0.3085648472688597,0.7462547215389129,0.4832003615947837,0.24214520098843376,0.24105516060634993,0.7253455625832175,0.6853116694643789,0.1077091124838809,0.577602556980498,0.7930207819482599
392,0.5377528191346762,0.21263717649089897,0.32511564264377724,0.7503899956255752,0.4206768920135245,0.2853534172845256,0.13532347472899886,0.7060303092980501,0.6526548271556416,0.13472316863447562,0.517931658521166,0.7873779957901172
393,0.49712491689166166,0.2108160792731683,0.28630883761849335,0.70794099616483,0.4839545816269804,0.23206793967319556,0.25188664195378485,0.716022521300176,0.7269000833582474,0.08752953886838942,0.639370544489858,0.8144296222266368
394,0.5292578938191843,0.2280307200513339,0.3012271737678504,0.7572886138705182,0.36510268354594566,0.3091470537660492,0.05595562977989649,0.6742497373119949,0.6908226978634499,0.102359566035054,0.5884631318283958,0.7931822638985039
395,0.5137370588861885,0.24641317007757238,0.26732388880861613,0.7601502289637608,0.37827980613940615,0.31628770594971767,0.06199210018968848,0.6945675120891238,0.6491172450236696,0.12117255911005119,0.5279446859136184,0.7702898041337208
396,0.49334649190432844,0.229587861091267,0.26375863081306145,0.7229343529955954,0.39922870337086835,0.2835456529651668,0.11568305040570154,0.6827743563360351,0.6629030594387099,0.08464008448562671,0.5782629749530832,0.7475431439243365
397,0.47017099077941515,0.23363199090538722,0.23653899987402793,0.7038029816848024,0.3580720123770563,0.3076791433520605,0.050392869024995846,0.6657511557291168,0.6348095108290136,0.11736408704268868,0.517445423786325,0.7521735978717022
398,0.5275669991702833,0.19746771900395563,0.3300992801663276,0.7250347181742389,0.49043608717976134,0.22949013088024006,0.2609459562995213,0.7199262180600015,0.6418259767195265,0.10350533353796142,0.538320643181565,0.7453313102574879
399,0.4382641075481283,0.2791865942078566,0.1590775133402717,0.7174507017559848,0.34725622119851224,0.3029490458006416,0.04430717539787066,0.6502052669991538,0.6855483207092041,0.10278651687184359,0.5827618038373605,0.7883348375810477
400,0.44537374585204736,0.24122913172930763,0.20414461412273974,0.686602877581355,0.4443578150366565,0.2680890412045674,0.1762687738320891,0.7124468562412238,0.6409291299729786,0.10360482301701274,0.5373243069559659,0.7445339529899913
401,0.4601103237804372,0.2628663541865963,0.19724396959384088,0.7229766779670335,0.5093871631225751,0.2261181664561434,0.28326899666643174,0.7355053295787186,0.693138844222858,0.10474664956286339,0.5883921946599946,0.7978854937857214
402,0.4624345771065257,0.21406148650177415,0.24837309060475155,0.6764960636082998,0.36696669399791715,0.2858215488068601,0.08114514519105703,0.6527882428047773,0.6725644815458406,0.0788476106120055,0.5937168709338351,0.7514120921578461
403,0.4890317373742286,0.2481407796798022,0.24089095769442642,0.7371725170540309,0.4114891642457594,0.28411717796878483,0.12737198627697455,0.6956063422145442,0.7226153227971104,0.0786283349865203,0.64398698781059,0.8012436577836307
404,0.4824767056203843,0.27240515094188816,0.21007155467849614,0.7548818565622725,0.49864653386065455,0.19674818848541029,0.3018983453752443,0.6953947223460648,0.6402674613052696,0.07635073731224001,0.5639167239930296,0.7166181986175095
405,0.4799368488037921,0.23284124496125763,0.24709560384253448,0.7127780937650497,0.3580179326174996,0.28779973178349716,0.07021820083400243,0.6458176644009967,0.6940232697535741,0.10219784064423329,0.5918254291093408,0.7962211103978074
406,0.48591643225518943,0.24757511356701406,0.23834131868817537,0.7334915458222036,0.29178674015519684,0.32898760347460687,-0.03720086331941003,0.6207743436298037,0.6905079057667689,0.12331330355186455,0.5671946022149044,0.8138212093186334
407,0.4880904587857093,0.2785350392806452,0.20955541950506407,0.7666254980663545,0.5534681940148737,0.21654706351152642,0.33692113050334727,0.7700152575264001,0.7324970699131103,0.07835593092929352,0.6541411389838168,0.8108530008424037
408,0.5351943418545855,0.23263910738392138,0.3025552344706641,0.7678334492385068,0.4265218649013622,0.2764008565353169,0.1501210083660453,0.7029227214366791,0.6626812007748251,0.10346053074437092,0.5592206700304542,0.766141731519196
409,0.36693526691369927,0.2752766382780328,0.09165862863566648,0.6422119051917321,0.48115815969127057,0.2523469087468588,0.2288112509444118,0.7335050684381293,0.7534652717819155,0.07785578559358669,0.6756094861883288,0.8313210573755021
410,0.476518248301003,0.20551228758499682,0.27100596071600613,0.6820305358859998,0.40932578387448765,0.25914761816456033,0.1501781657099273,0.6684734020390479,0.660120825462216,0.09604816631894796,0.564072659143268,0.7561689917811639
411,0.46164429370281385,0.28734972078244836,0.1742945729203655,0.7489940144852623,0.39214877494878486,0.29120063187018114,0.10094814307860372,0.683349406818966,0.6931885167591204,0.09727223700437009,0.5959162797547504,0.7904607537634905
412,0.5087081824169146,0.22169613318710468,0.28701204922980994,0.7304043156040193,0.39174760453703017,0.26436235490956755,0.12738524962746262,0.6561099594465978,0.666667529521308,0.08421201978150725,0.5824555097398008,0.7508795493028153
413,0.48456893572396476,0.21234559421649954,0.2722233415074652,0.6969145299404643,0.4188709874472806,0.29151333511949445,0.12735765232778612,0.710384322566775,0.67251990490859,0.08314840046035396,0.589371504448236,0.755668305368944
414,0.459715099252168,0.22957571728574905,0.23013938196641898,0.689290816537917,0.3468282359481252,0.3252707923936189,0.021557443554506284,0.6720990283417441,0.6906988227952655,0.09826329008839696,0.5924355327068686,0.7889621128836625
415,0.5535752702429568,0.21147314408524098,0.34210212615771585,0.7650484143281978,0.4689659158188279,0.2818482535452712,0.1871176622735567,0.7508141693640991,0.6828750789555815,0.09530424102258726,0.5875708379329942,0.7781793199781688
416,0.5220510904647846,0.2437866174033287,0.2782644730614559,0.7658377078681133,0.38321599847341964,0.2964515947213158,0.08676440375210381,0.6796675931947355,0.6612133398749155,0.08238406562186468,0.5788292742530508,0.7435974054967802
417,0.544306688176745,0.186434695201685,0.35787199297506,0.73074138337843,0.5136775483666327,0.21888331899889452,0.2947942293677382,0.7325608673655273,0.7039751796372569,0.07927741538017466,0.6246977642570822,0.7832525950174315
418,0.5264072035796248,0.22780788866270046,0.2985993149169243,0.7542150922423252,0.38663584505738896,0.31070654400794945,0.07592930104943951,0.6973423890653384,0.72509238881455,0.10000591474497543,0.6250864740695745,0.8250983035595254
419,0.5443548723993085,0.17795143637373032,0.3664034360255781,0.7223063087730388,0.4498100558173998,0.24051613702558491,0.2092939187918149,0.6903261928429847,0.6826707295312847,0.11224333487871194,0.5704273946525728,0.7949140644099967
420,0.4431682539471828,0.23493195228073335,0.20823630166644944,0.6781002062279161,0.3772201082005563,0.2761532051574498,0.1010669030431065,0.6533733133580061,0.692265975566869,0.09919557560416338,0.5930703999627056,0.7914615511710323
421,0.4745549642771863,0.26206031187058626,0.21249465240660004,0.7366152761477726,0.4478946858883844,0.2669634800177701,0.1809312058706143,0.7148581659061545,0.6660516247151935,0.0974859352289838,0.5685656894862097,0.7635375599441774
422,0.5185356428094089,0.2323634106022061,0.2861722322072028,0.750899053411615,0.48077954499410647,0.2562590310734324,0.22452051392067407,0.7370385760675389,0.7349942301609853,0.11447404916799515,0.6205201809929901,0.8494682793289805
423,0.5352404286073158,0.20685106187882402,0.3283893667284918,0.7420914904861398,0.4569229521337683,0.28271259683183414,0.17421035530193418,0.7396355489656025,0.6989812978603864,0.09449373043967904,0.6044875674207074,0.7934750283000654
424,0.5684307280365757,0.18986357206441762,0.37856715597215806,0.7582943001009933,0.41969747272616054,0.2785277850663389,0.14116968765982163,0.6982252577924994,0.6582728139051102,0.09238604309751146,0.5658867708075987,0.7506588570026216
425,0.5328644329589338,0.21867218275735245,0.31419225020158137,0.7515366157162863,0.43893335318450655,0.260549113442366,0.17838423974214057,0.6994824666268725,0.6963930562266976,0.10942048591422462,0.586972570312473,0.8058135421409222
426,0.6116587181791975,0.1693108867585588,0.4423478314206387,0.7809696049377562,0.4038224809921757,0.30602334862297914,0.09779913236919657,0.7098458296151549,0.7329422460638085,0.08180797342354787,0.6511342726402607,0.8147502194873564
427,0.4751838863765331,0.21293603624522406,0.262247850131309,0.6881199226217571,0.44441382245148686,0.31197867774847543,0.13243514470301143,0.7563925001999623,0.7068886166841115,0.1115983769377291,0.5952902397463824,0.8184869936218406
428,0.41521805285089874,0.2683148927313731,0.14690316011952564,0.6835329455822718,0.4084577915585648,0.29170633189574535,0.11675145966281947,0.7001641234543101,0.7124985852763861,0.09498661261367523,0.6175119726627109,0.8074851978900613
429,0.4780025105881814,0.22617690123372378,0.25182560935445764,0.7041794118219051,0.4665023465332425,0.2592810794602499,0.2072212670729926,0.7257834259934924,0.6675819268644274,0.09648152748218732,0.5711003993822401,0.7640634543466147
430,0.5598624604549594,0.17315042637260888,0.38671203408235044,0.7330128868275683,0.3535676774777081,0.3118844864860181,0.041683190991690044,0.6654521639637262,0.7290782855858253,0.09613574198149984,0.6329425436043254,0.8252140275673252
431,0.5478532507726745,0.1676318256630238,0.38022142510965073,0.7154850764356984,0.4749921236282384,0.23754439957454665,0.23744772405369174,0.712536523202785,0.6801270207223874,0.10487067489624176,0.5752563458261456,0.7849976956186292
432,0.4821533801090019,0.18108603552451702,0.30106734458448486,0.6632394156335188,0.2702053897979732,0.3167018798847973,-0.046496490086824105,0.5869072696827705,0.6725671879113173,0.10571951684918166,0.5668476710621356,0.778286704760499
433,0.515618248813562,0.2761914837025515,0.23942676511101052,0.7918097325161135,0.42973031271254764,0.27273227785744913,0.1569980348550985,0.7024625905699968,0.6853795105766826,0.09260348442490135,0.5927760261517812,0.777982995001584
434,0.5594807488484433,0.20881386815731784,0.3506668806911255,0.7682946170057612,0.37048452650923314,0.3071352307929567,0.06334929571627645,0.6776197573021898,0.6952826805799124,0.09298940582329361,0.6022932747566188,0.788272086403206
435,0.5464217599364966,0.23500598158382616,0.3114157783526704,0.7814277415203227,0.3466945735147565,0.3108690759820581,0.035825497532698425,0.6575636494968147,0.686499719320784,0.10589531595892296,0.580604403361861,0.792395035279707
436,0.5118965936825137,0.22540862601749648,0.2864879676650173,0.7373052197000102,0.45911176985585345,0.26856779622972693,0.19054397362612652,0.7276795660855804,0.7227990323554535,0.10467514209451266,0.6181238902609408,0.8274741744499662
437,0.5531525092268506,0.1928326398943386,0.3603198693325119,0.7459851491211892,0.48885846422471696,0.2451364823133392,0.24372198191137776,0.7339949465380562,0.6848977754185398,0.1047953035060053,0.5801024719125345,0.7896930789245451
438,0.5084567170593224,0.24180305402438795,0.26665366303493443,0.7502597710837103,0.30855098020761257,0.3094048583473951,-0.000853878139782549,0.6179558385550077,0.6727442673153504,0.09215879765780778,0.5805854696575427,0.7649030649731582
439,0.5161905236751327,0.22310618523683357,0.2930843384382992,0.7392967089119663,0.437952236348886,0.27790681734064426,0.16004541900824176,0.7158590536895303,0.7295725040849866,0.08048105178182013,0.6490914523031666,0.8100535558668067
440,0.5114932610809735,0.19437854056191242,0.3171147205190611,0.7058718016428859,0.4256123488811145,0.28670750841713005,0.13890484046398444,0.7123198572982445,0.716520835976921,0.10251639664584757,0.6140044393310734,0.8190372326227685
441,0.4651749897527306,0.19891454208636472,0.26626044766636586,0.6640895318390954,0.5192463783966084,0.21967028287733156,0.2995760955192768,0.73891666127394,0.7322134989603694,0.10059757319619635,0.631615925764173,0.8328110721565657
442,0.501483096217523,0.2593654890454852,0.24211760717203779,0.7608485852630081,0.4791638727126691,0.23667847037137768,0.2424854023412914,0.7158423430840468,0.7101253345843231,0.09999914480863188,0.6101261897756912,0.8101244793929551
443,0.48520477772263804,0.2408110209076148,0.24439375681502323,0.7260157986302529,0.4237379447592762,0.2955948202567876,0.12814312450248855,0.7193327650160638,0.6476596551555229,0.08573977342308256,0.5619198817324403,0.7333994285786055
444,0.5184539627877418,0.21615401397103728,0.3022999488167045,0.7346079767587791,0.4379327120898101,0.3023847092997375,0.13554800279007262,0.7403174213895476,0.7137888279379169,0.08086947728831154,0.6329193506496054,0.7946583052262284
445,0.5536312328045713,0.18893754460735665,0.3646936881972146,0.742568777411928,0.33090118762621173,0.30384305961536645,0.027058128010845284,0.6347442472415782,0.684733319275197,0.08945326960694631,0.5952800496682507,0.7741865888821433
446,0.5151415634973044,0.1863046828842102,0.32883688061309424,0.7014462463815146,0.4281209789123727,0.27559975011449406,0.15252122879787866,0.7037207290268668,0.6435127513307097,0.08665994063110728,0.5568528106996025,0.730172691961817
447,0.4500711847375557,0.24044247555822357,0.20962870917933213,0.6905136602957793,0.37784630244995293,0.27141702164010406,0.10642928080984887,0.6492633240900569,0.7042613382216659,0.07954886805505393,0.624712470166612,0.7838102062767198
448,0.5023740841475555,0.23219477398929825,0.27017931015825725,0.7345688581368537,0.4296269373924009,0.2674189426383721,0.16220799475402875,0.6970458800307731,0.721344181705734,0.08857801242864781,0.6327661692770862,0.8099221941343818
449,0.5033288098800227,0.25151440335858,0.2518144065214427,0.7548432132386027,0.5479826311780398,0.21189294809481649,0.3360896830832233,0.7598755792728563,0.7454210844680843,0.08665710344668437,0.6587639810213999,0.8320781879147687
450,0.5258577004856168,0.14318777079553036,0.3826699296900864,0.6690454712811471,0.41576891413827993,0.2874578694769181,0.12831104466136184,0.703226783615198,0.7020547589932853,0.08819017324492756,0.6138645857483578,0.7902449322382128
451,0.5922552080000264,0.17336608692108416,0.4188891210789423,0.7656212949211105,0.44867792203059464,0.251260084537811,0.19741783749278363,0.6999380065684057,0.6702765020309325,0.08566373801602367,0.5846127640149088,0.7559402400469561
452,0.529263782390722,0.18974291866400395,0.3395208637267181,0.719006701054726,0.5461076798850755,0.21756299403496715,0.3285446858501083,0.7636706739200426,0.7217482673249546,0.09568630190010051,0.626061965424854,0.8174345692250551
453,0.48265661993225834,0.22224733842408564,0.26040928150817266,0.704903958356344,0.2950295057483823,0.3045046939708719,-0.00947518822248955,0.5995341997192543,0.7335484357800867,0.0797330892704462,0.6538153465096405,0.8132815250505329
454,0.47376764873474675,0.2094189172562357,0.264348731478511,0.6831865659909825,0.4449800046330502,0.25668060601683257,0.18829939861621764,0.7016606106498828,0.7347936910444246,0.08620351798991573,0.6485901730545088,0.8209972090343404
455,0.5112206992152992,0.22583778932174656,0.28538290989355264,0.7370584885370458,0.4543551251716569,0.22374900295136274,0.23060612222029414,0.6781041281230196,0.6894559739820683,0.0799340795257852,0.609521894456283,0.7693900535078535
456,0.4877163171989852,0.2020252248072668,0.2856910923917184,0.689741542006252,0.4642114844514256,0.2613970892226143,0.20281439522881134,0.7256085736740399,0.7186831294985843,0.11350205683723882,0.6051810726613455,0.8321851863358231
457,0.4972696913681252,0.22253333347441642,0.27473635789370876,0.7198030248425417,0.44996107066522745,0.24801746037879113,0.20194361028643631,0.6979785310440185,0.7360655479697157,0.09366313737467756,0.6424024105950381,0.8297286853443933
458,0.5376944072763112,0.21393093239356378,0.3237634748827475,0.751625339669875,0.4132354135664025,0.24457146967153842,0.16866394389486405,0.6578068832379409,0.6586603134493003,0.11328878985373114,0.5453715235955692,0.7719491033030315
459,0.5433491728503972,0.23777901602576412,0.30557015682463307,0.7811281888761613,0.3659396029729667,0.29835348873573275,0.06758611423723393,0.6642930917086994,0.6653255640126444,0.11915745824457526,0.5461681057680692,0.7844830222572197
460,0.4665651308476514,0.23289641698152294,0.23366871386612845,0.6994615478291744,0.37487426371916127,0.28414020135184026,0.09073406236732101,0.6590144650710015,0.6732478937953783,0.08500794080128747,0.5882399529940908,0.7582558345966658
461,0.5869322389888751,0.17196406665421804,0.4149681723346571,0.7588963056430932,0.38425017907642106,0.2756906846224979,0.10855949445392316,0.659940863698919,0.7021310176012839,0.11461408483385012,0.5875169327674338,0.8167451024351341
462,0.5455784477286767,0.2136348088847219,0.33194363884395484,0.7592132566133986,0.389206912754964,0.2652357287853412,0.12397118396962281,0.6544426415403052,0.715556364409759,0.09291298119827786,0.6226433832114812,0.8084693456080368
463,0.48345307923348285,0.19628636959922274,0.2871667096342601,0.6797394488327055,0.2808088707917829,0.29782907181756063,-0.017020201025777726,0.5786379426093435,0.7608206001161338,0.07841313038512203,0.6824074697310119,0.8392337305012558
464,0.4909918430708791,0.18480639254631342,0.3061854505245657,0.6757982356171925,0.30047068362666757,0.2756231692639312,0.024847514362736356,0.5760938528905988,0.6773876718919887,0.07947329314688452,0.5979143787451041,0.7568609650388732
465,0.528237053483069,0.22618382092041706,0.302053232562652,0.7544208744034862,0.43668337228210313,0.24977580121792772,0.1869075710641754,0.6864591735000308,0.690538776215043,0.1134707857945982,0.5770679904204448,0.8040095620096412
466,0.49999932776458594,0.24115092058948812,0.2588484071750978,0.7411502483540741,0.42007993584666564,0.2541238467886114,0.16595608905805426,0.674203782635277,0.7102823968500296,0.08783610637205681,0.6224462904779727,0.7981185032220864
467,0.4854345061386905,0.22063530936230283,0.26479919677638764,0.7060698155009933,0.45249023314943954,0.2240844389412496,0.22840579420818993,0.6765746720906891,0.6890856366118163,0.11727778485332002,0.5718078517584964,0.8063634214651363
468,0.4915681688739029,0.22673858065007843,0.2648295882238245,0.7183067495239813,0.43096533467147585,0.2264096401434643,0.20455569452801156,0.6573749748149401,0.7013986385299308,0.08997887122282258,0.6114197673071082,0.7913775097527533
469,0.5246713790772242,0.2121350470028927,0.31253633207433146,0.7368064260801168,0.4246935536587965,0.24428652598508968,0.18040702767370684,0.6689800796438862,0.6800077821373912,0.08320975065271682,0.5967980314846744,0.7632175327901081
470,0.4863992051598489,0.24107205863635206,0.24532714652349685,0.727471263796201,0.4429160175531066,0.25727548988209675,0.18564052767100986,0.7001915074352034,0.7023412407927888,0.10945000563394298,0.5928912351588458,0.8117912464267318
471,0.4546781422948769,0.22563103457455225,0.22904710772032466,0.6803091768694292,0.38454466400498455,0.2827897312009351,0.10175493280404946,0.6673343952059196,0.7046007290170645,0.10945125676731882,0.5951494722497457,0.8140519857843833
472,0.4900413729078157,0.21330185247475664,0.27673952043305905,0.7033432253825723,0.2985900096327864,0.28104331573337116,0.017546693899415267,0.5796333253661576,0.7207835083054424,0.08052740295522653,0.6402561053502158,0.8013109112606689
473,0.5327669178110588,0.22389910233000165,0.30886781548105713,0.7566660201410604,0.4861149455476781,0.23061461886818954,0.2555003266794885,0.7167295644158677,0.6884706461285154,0.08005709613288753,0.6084135499956278,0.768527742261403
474,0.5247361779680171,0.19865558462515792,0.32608059334285916,0.723391762593175,0.364951685429653,0.2851963320245027,0.07975535340515033,0.6501480174541556,0.6887138988906982,0.11557151270218767,0.5731423861885105,0.8042854115928859
475,0.49910149778399104,0.23426072819720392,0.26484076958678715,0.7333622259811949,0.3173358629050961,0.31729697789726696,3.888500782911475e-05,0.634632840802363,0.7674720692663304,0.08438622181635885,0.6830858474499715,0.8518582910826893
476,0.5302711273613814,0.1631572636982599,0.3671138636631215,0.6934283910596413,0.41639267892368204,0.2735076133444369,0.14288506557924513,0.689900292268119,0.6970726232356115,0.08260078606121253,0.6144718371743989,0.779673409296824
477,0.5030642089468518,0.21121719277808546,0.2918470161687663,0.7142814017249373,0.3665778472268923,0.2840341408671005,0.0825437063597918,0.6506119880939928,0.6875458675516363,0.11251759870856501,0.5750282688430712,0.8000634662602013
478,0.5260767846258887,0.23757636911417152,0.2885004155117172,0.7636531537400602,0.2935136985275951,0.31700057984578917,-0.02348688131819404,0.6105142783733843,0.6782140892060541,0.07985694269626215,0.5983571465097919,0.7580710319023163
479,0.565801437528194,0.16642477325910415,0.39937666426908985,0.7322262107872981,0.3904845339061726,0.28236569304786124,0.10811884085831136,0.6728502269540338,0.7071499967296165,0.08918810130532631,0.6179618954242903,0.7963380980349428
480,0.4983365372121504,0.18998360847373574,0.30835292873841463,0.6883201456858861,0.34983081613616984,0.33841899278774257,0.011411823348427275,0.6882498089239124,0.7399498387002613,0.0805299525354071,0.6594198861648543,0.8204797912356684
481,0.5020950568550212,0.22946719818456723,0.27262785867045397,0.7315622550395884,0.41382076040165977,0.30289984997299674,0.11092091042866303,0.7167206103746565,0.7284801312455207,0.08895422910900574,0.639525902136515,0.8174343603545264
482,0.5400949965060309,0.1849802471167882,0.3551147493892427,0.725075243622819,0.3599181779764626,0.26862129009899366,0.09129688787746892,0.6285394680754562,0.6546535221127125,0.10700111463637507,0.5476524074763375,0.7616546367490876
483,0.49440496314537374,0.1846040289435911,0.3098009342017827,0.6790089920889648,0.311902019668763,0.3205484756010602,-0.008646455932297181,0.6324504952698232,0.6760449957359552,0.08090735770321501,0.5951376380327402,0.7569523534391702
484,0.5371581046825792,0.18956226647509022,0.34759583820748896,0.7267203711576694,0.40283584640894643,0.28138089260287047,0.12145495380607596,0.6842167390118169,0.7448364706900046,0.08000156720342286,0.6648349034865817,0.8248380378934275
485,0.579746829777998,0.18379216782531152,0.39595466195268647,0.7635389976033095,0.28150984253805816,0.2966133983925403,-0.015103555854482142,0.5781232409305985,0.6747446245013959,0.10718642470380037,0.5675581997975956,0.7819310492051963
486,0.5413750969659578,0.1832557895750718,0.35811930739088593,0.7246308865410296,0.37500958084420305,0.25791616068631495,0.1170934201578881,0.6329257415305181,0.6569265324301777,0.10534129372121638,0.5515852387089614,0.7622678261513941
487,0.5770905097393153,0.18329087012780612,0.3937996396115092,0.7603813798671214,0.5314630006759676,0.20383903039604845,0.3276239702799192,0.7353020310720161,0.6812167548600293,0.10528791108970306,0.5759288437703263,0.7865046659497323
488,0.5671666569139969,0.1597597023146697,0.4074069545993272,0.7269263592286667,0.5199389245149567,0.21262927120802516,0.30730965330693155,0.7325681957229819,0.6790259160431843,0.08083361856316466,0.5981922974800197,0.7598595346063489
489,0.5319536981830668,0.17821436118270287,0.353739337000364,0.7101680593657697,0.3955749048290398,0.2751328310395335,0.12044207378950628,0.6707077358685734,0.6769230132345786,0.10348010261039464,0.573442910624184,0.7804031158449732
490,0.5644006887041113,0.171085516158037,0.3933151725460743,0.7354862048621483,0.46122408695565054,0.24577316337488908,0.21545092358076146,0.7069972503305396,0.6988471064308455,0.10886747501111667,0.5899796314197288,0.8077145814419622
491,0.5532108761852718,0.1959077981396423,0.35730307804562944,0.7491186743249141,0.4609499079762287,0.24073835354850673,0.22021155442772197,0.7016882615247354,0.6948398810646238,0.08851972305056029,0.6063201580140635,0.7833596041151841
492,0.5364853575310365,0.16138574122670016,0.3750996163043364,0.6978710987577367,0.35233167830223167,0.27459009707759036,0.07774158122464131,0.626921775379822,0.6612270348078918,0.10040466436190236,0.5608223704459895,0.7616316991697941
493,0.5871341060708243,0.17249810879025798,0.4146359972805663,0.7596322148610822,0.4436256994256689,0.24146284860246753,0.20216285082320135,0.6850885480281363,0.7055123416339987,0.08327777039999397,0.6222345712340047,0.7887901120339926
494,0.5617407322739763,0.13650914725114713,0.4252315850228291,0.6982498795251234,0.4931341124911034,0.22359166875177572,0.2695424437393277,0.7167257812428791,0.6091154853437075,0.11758593399934478,0.4915295513443627,0.7267014193430523
495,0.5207565388366963,0.22236122834134292,0.29839531049535334,0.7431177671780391,0.4826810089025228,0.2301325311230484,0.2525484777794744,0.7128135400255712,0.7040201144730891,0.10286386269513169,0.6011562517779574,0.8068839771682208
496,0.5340241636040758,0.1746601780467739,0.35936398555730187,0.7086843416508497,0.4283455824865087,0.31122294309581344,0.11712263939069528,0.7395685255823221,0.7042169248293125,0.10226298628448634,0.6019539385448262,0.8064799111137989
497,0.5875335639784915,0.12113889897915282,0.46639466499933874,0.7086724629576444,0.4343611323825167,0.27072932087221535,0.16363181151030137,0.7050904532547321,0.677441896977075,0.12010861597574145,0.5573332810013336,0.7975505129528164
498,0.5672383198251635,0.1711676446765542,0.3960706751486093,0.7384059645017177,0.4316147443830502,0.26041855382619683,0.17119619055685337,0.692033298209247,0.6680141673985065,0.10013194132421903,0.5678822260742875,0.7681461087227255
499,0.6239952034218189,0.13005435295144807,0.49394085047037084,0.754049556373267,0.36871746904437736,0.27524520625087207,0.09347226279350529,0.6439626752952494,0.6737954327948807,0.10413069021911356,0.5696647425757672,0.7779261230139943


==> figures/data/perf_random_unbalanced.csv <==
episode,vanilla,vanilla_var,vanilla_var_neg,vanilla_var_pos,natural,natural_var,natural_var_neg,natural_var_pos,regnatural,regnatural_var,regnatural_var_neg,regnatural_var_pos
0,-0.09310138909082967,0.4083112258734795,-0.5014126149643092,0.31520983678264985,0.08361543944914557,0.4198225326714947,-0.33620709322234915,0.5034379721206403,-0.03487491297857823,0.4071029862107084,-0.44197789918928665,0.37222807323213014
1,-0.05995801231012718,0.5099059239555261,-0.5698639362656533,0.44994791164539893,0.07958706217351855,0.421192986204286,-0.3416059240307675,0.5007800483778045,-0.04215666981931315,0.47068842222333224,-0.5128450920426454,0.4285317524040191
2,0.011590585552661858,0.40245456829453663,-0.3908639827418748,0.4140451538471985,0.05498801501219743,0.40797454756548196,-0.35298653255328455,0.46296256257767937,-0.029931898433707128,0.4933086498984515,-0.5232405483321586,0.4633767514647444
3,-0.08202113649908699,0.4606773673004406,-0.5426985037995276,0.37865623080135363,0.08336532145013384,0.4156684688831088,-0.33230314743297495,0.4990337903332427,-0.04359591902116364,0.46181951118355985,-0.5054154302047235,0.41822359216239624
4,-0.03692184920373674,0.4369218938473577,-0.47384374305109445,0.40000004464362093,0.1148613549919153,0.4198215980091709,-0.3049602430172556,0.5346829530010861,0.06696446155934695,0.3242974415977347,-0.2573329800383878,0.39126190315708165
5,-0.06502522202139124,0.40115243484136215,-0.46617765686275336,0.33612721281997093,0.15159496025721977,0.3997212136055546,-0.24812625334833485,0.5513161738627744,-0.047853418794790825,0.39713716422578427,-0.4449905830205751,0.34928374543099344
6,-0.10013962312396268,0.3839072367926888,-0.4840468599166515,0.2837676136687261,0.161368063235576,0.39817835836895626,-0.23681029513338026,0.5595464216045323,0.06285222198512996,0.4284157850480314,-0.36556356306290144,0.49126800703316137
7,-0.030228210072923423,0.4546820516851999,-0.4849102617581233,0.42445384161227645,0.1792505861058845,0.4046542192335105,-0.225403633127626,0.583904805339395,-0.011759733947673257,0.43423617921835456,-0.4459959131660278,0.4224764452706813
8,-0.0457904581216615,0.46868481986072774,-0.5144752779823892,0.42289436173906625,0.2557547014756621,0.3617324863741127,-0.10597778489845061,0.6174871878497747,0.05108851632436813,0.418624462689592,-0.3675359463652239,0.46971297901396014
9,-0.022937322665308534,0.4509451588462286,-0.4738824815115371,0.4280078361809201,0.17349437413439994,0.39280458555583886,-0.21931021142143892,0.5662989596902388,0.020079101079761952,0.4425516840532376,-0.4224725829734756,0.46263078513299954
10,-0.009566393925915729,0.45207065593618107,-0.4616370498620968,0.4425042620102653,0.22107250178375742,0.3523672321327508,-0.13129473034899336,0.5734397339165083,0.048118600681934326,0.43677727602826044,-0.38865867534632614,0.48489587671019474
11,0.020689881200497924,0.4431873598510041,-0.4224974786505062,0.463877241051502,0.23928753809375597,0.3392450464716062,-0.09995750837785022,0.5785325845653622,0.08040028760009743,0.4272383088882753,-0.34683802128817787,0.5076385964883727
12,-0.09305109368322713,0.4248935115293435,-0.5179446052125707,0.3318424178461164,0.20554981302194655,0.3640999544624691,-0.15855014144052257,0.5696497674844156,0.0759169010392409,0.4282496404812107,-0.35233273944196986,0.5041665415204516
13,-0.00105749624487251,0.420517895854246,-0.4215753920991185,0.4194603996093735,0.25586678312781674,0.3396553486656038,-0.08378856553778707,0.5955221317934205,0.059279742938821114,0.4003956162852581,-0.341115873346437,0.4596753592240792
14,-0.040234699744763035,0.4217426392978214,-0.4619773390425844,0.3815079395530584,0.26290348990486445,0.4231068412881982,-0.16020335138333375,0.6860103311930627,0.043031769254822806,0.44526329834226686,-0.40223152908744403,0.4882950675970897
15,-0.012120189021987561,0.44584009776295114,-0.4579602867849387,0.43371990874096356,0.26231406050490597,0.3863242117095703,-0.12401015120466435,0.6486382722144763,0.058667894689693384,0.41755894359097134,-0.358891048901278,0.4762268382806647
16,-0.030697498142835247,0.4448978088696298,-0.47559530701246505,0.4142003107267946,0.3466121289518611,0.3399360301759519,0.006676098775909189,0.6865481591278131,0.04985372403993219,0.4506368128267568,-0.4007830887868246,0.500490536866689
17,-0.024049454329445673,0.41050697410171827,-0.43455642843116393,0.3864575197722726,0.28206169964480543,0.3716372956620295,-0.08957559601722409,0.653698995306835,0.14836321771179842,0.42733202117270375,-0.27896880346090536,0.5756952388845021
18,-0.04156961532319602,0.4737342017888798,-0.5153038171120758,0.4321645864656838,0.3115065252266508,0.34619247713761647,-0.034685951910965684,0.6576990023642673,0.12164854254850282,0.43892000568821304,-0.3172714631397102,0.5605685482367159
19,-0.004254908560573884,0.4691211081054638,-0.4733760166660377,0.46486619954488995,0.24831895933217896,0.3968200549716997,-0.14850109563952074,0.6451390143038787,0.07509268371680995,0.3667368944830345,-0.29164421076622454,0.4418295781998444
20,-0.009936863440017808,0.4553543477925168,-0.46529121123253464,0.445417484352499,0.3277549245520534,0.3472083264953103,-0.0194534019432569,0.6749632510473638,0.09126243937450094,0.40076994165170793,-0.30950750227720697,0.4920323810262089
21,-0.05055706514437681,0.435207572037946,-0.4857646371823228,0.3846505068935692,0.33078139086769676,0.32780142612520646,0.002979964742490293,0.6585828169929032,0.13379727763644125,0.4647636645978024,-0.33096638696136116,0.5985609422342436
22,-8.612207865408838e-05,0.4641123287901182,-0.4641984508687723,0.4640262067114641,0.4153579304877148,0.2824299042065476,0.13292802628116718,0.6977878346942624,0.13915953655549568,0.4027890925109313,-0.26362955595543563,0.541948629066427
23,0.02502589599949572,0.4123384269005108,-0.3873125309010151,0.43736432290000654,0.3620017077916093,0.3471422072461188,0.014859500545490512,0.7091439150377281,0.14143001233985822,0.47680156188255907,-0.3353715495427009,0.6182315742224173
24,-0.02999766527492753,0.4731357678397338,-0.5031334331146613,0.4431381025648063,0.3543521250286234,0.3157098395778735,0.03864228545074988,0.6700619646064969,0.17217262602992955,0.42234856849240077,-0.2501759424624712,0.5945211945223303
25,0.05086486522490218,0.44349737309638876,-0.39263250787148657,0.49436223832129095,0.4585569789946474,0.3344893819380112,0.12406759705663623,0.7930463609326586,0.161203801629822,0.38753284806064237,-0.22632904643082036,0.5487366496904644
26,0.03550938257733344,0.49151227499048294,-0.4560028924131495,0.5270216575678164,0.43364659699324476,0.30808948514331497,0.1255571118499298,0.7417360821365597,0.14706160294944257,0.42097331653708947,-0.2739117135876469,0.5680349194865321
27,0.0037913896929244063,0.44180641447558827,-0.43801502478266385,0.4455978041685127,0.40337632831158854,0.3568346544177698,0.04654167389381875,0.7602109827293584,0.183235433910897,0.4543935951965936,-0.2711581612856966,0.6376290291074906
28,-0.037276422717931704,0.49642619340832295,-0.5337026161262547,0.45914977069039126,0.4931814016167973,0.29257242147830054,0.20060898013849676,0.7857538230950978,0.18737053566927966,0.45079800562638767,-0.263427469957108,0.6381685412956674
29,0.029461494458169087,0.4129151427854324,-0.3834536483272633,0.4423766372436015,0.4657613515121684,0.2875424218441978,0.1782189296679706,0.7533037733563662,0.18654520819316225,0.4212294991008725,-0.23468429090771023,0.6077747072940347
30,0.012043454134958003,0.49135490024851736,-0.47931144611355936,0.5033983543834754,0.45322843283935677,0.3017446385007567,0.15148379433860004,0.7549730713401135,0.19781277398912628,0.3939639497625633,-0.19615117577343705,0.5917767237516895
31,0.08278942627630875,0.4213909733020833,-0.33860154702577455,0.504180399578392,0.5625489508632537,0.211550691989862,0.35099825887339176,0.7740996428531157,0.18388160581137442,0.4289108765750002,-0.2450292707636258,0.6127924823863746
32,-0.0031357612978247396,0.4604268079280396,-0.4635625692258643,0.45729104663021486,0.49479294064615287,0.2537149107936106,0.24107802985254229,0.7485078514397634,0.23627958134312735,0.3662376589550827,-0.12995807761195535,0.6025172402982101
33,0.01690982192344902,0.45738046395350523,-0.4404706420300562,0.47429028587695427,0.47149971145687564,0.28169332930528534,0.1898063821515903,0.753193040762161,0.22440740635718678,0.400017945888517,-0.17561053953133024,0.6244253522457038
34,0.004099702355485369,0.4622784395060498,-0.45817873715056445,0.46637814186153514,0.5279687563401694,0.23745238247713585,0.29051637386303353,0.7654211388173052,0.1954626766523155,0.46497548704077696,-0.2695128103884614,0.6604381636930925
35,0.027440438687108503,0.47342615332213406,-0.44598571463502557,0.5008665920092426,0.5427252666516069,0.2530841800503747,0.2896410866012322,0.7958094467019816,0.27373011427711025,0.46564783801045495,-0.1919177237333447,0.7393779522875652
36,0.06925969546748476,0.4430585713010433,-0.37379887583355853,0.5123182667685281,0.5711044965232395,0.2086391791643118,0.3624653173589277,0.7797436756875513,0.2254421323392942,0.4341415618686449,-0.2086994295293507,0.659583694207939
37,0.09186917208411723,0.3708376538949711,-0.2789684818108539,0.4627068259790883,0.543574229802956,0.21516601063337365,0.32840821916958235,0.7587402404363297,0.21496029671488937,0.38867419216434146,-0.1737138954494521,0.6036344888792309
38,0.03727168160268382,0.46067216589116994,-0.4234004842884861,0.4979438474938538,0.5576380938482258,0.24620079477996767,0.3114372990682581,0.8038388886281935,0.23367798389635086,0.4492742444826437,-0.21559626058629283,0.6829522283789946
39,0.01872717427529403,0.355193423300413,-0.33646624902511896,0.373920597575707,0.5079832751223876,0.2627627093611362,0.2452205657612514,0.7707459844835238,0.2263309237536061,0.42153709657301447,-0.19520617281940836,0.6478680203266206
40,0.005882662843246791,0.4308847886085852,-0.4250021257653384,0.436767451451832,0.5564308623058078,0.24676230488421638,0.3096685574215915,0.8031931671900242,0.27980702673222974,0.3861944613138634,-0.10638743458163369,0.6660014880460932
41,-0.0010797920937766548,0.440407194699136,-0.44148698679291265,0.4393274026053593,0.63185381673308,0.1797373138036259,0.45211650292945416,0.811591130536706,0.26330107361590754,0.4450025773325912,-0.18170150371668364,0.7083036509484988
42,-0.05821238060534867,0.4383998190183223,-0.496612199623671,0.38018743841297364,0.6068045085242264,0.23870343101889155,0.36810107750533483,0.845507939543118,0.3231858745332283,0.40164067134882003,-0.07845479681559175,0.7248265458820483
43,-0.004229218742802768,0.44329246798283817,-0.4475216867256409,0.4390632492400354,0.6420677999612369,0.15404875885497163,0.48801904110626526,0.7961165588162085,0.3120777651170786,0.3732692816644817,-0.061191516547403124,0.6853470467815603
44,-0.010127868117343498,0.44932761469791904,-0.45945548281526255,0.43919974658057553,0.5641527131334847,0.2487483039429904,0.3154044091904943,0.8129010170764751,0.26947441012696555,0.4111556453550581,-0.14168123522809256,0.6806300554820237
45,0.09021516697190865,0.4432952050450669,-0.35308003807315824,0.5335103720169756,0.6395825353960769,0.19069046870496448,0.4488920666911124,0.8302730041010413,0.35628279350489533,0.3526376477577006,0.0036451457471947113,0.708920441262596
46,0.07449369650416664,0.43436225237966847,-0.3598685558755018,0.5088559488838351,0.5927127036215533,0.21406777788081616,0.3786449257407371,0.8067804815023694,0.3165800349543386,0.39559296884260137,-0.07901293388826275,0.71217300379694
47,0.06201174167295602,0.41174489957169436,-0.3497331578987383,0.4737566412446504,0.6436838677609529,0.18758437359179592,0.45609949416915696,0.8312682413527488,0.3041142616946887,0.4099514250284921,-0.10583716333380339,0.7140656867231807
48,0.01535869787448289,0.4250794583886015,-0.4097207605141186,0.4404381562630844,0.6494132754995704,0.16816324368325095,0.4812500318163194,0.8175765191828214,0.31890538828130627,0.3910052207724641,-0.07209983249115781,0.7099106090537703
49,0.08885500220225907,0.3907654107381805,-0.30191040853592144,0.47962041294043956,0.7072956137078351,0.16726056385981963,0.5400350498480155,0.8745561775676547,0.2704772717449414,0.4130921091530037,-0.1426148374080623,0.6835693808979451
50,0.10384164477027495,0.43880076211698343,-0.33495911734670847,0.5426424068872584,0.6452786234889142,0.20607000285988694,0.4392086206290272,0.8513486263488012,0.34507204668141234,0.42211454909116697,-0.07704250240975463,0.7671865957725793
51,0.02901524446879834,0.4455392837164585,-0.4165240392476602,0.47455452818525684,0.6377277911219048,0.19710970742232944,0.44061808369957534,0.8348374985442343,0.3186995766631412,0.4058810156873756,-0.08718143902423442,0.7245805923505169
52,0.09369308916880806,0.43736353019332347,-0.3436704410245154,0.5310566193621316,0.6851021640176357,0.15032007248237458,0.5347820915352611,0.8354222365000102,0.36318073650918076,0.36945747698308185,-0.006276740473901088,0.7326382134922627
53,0.10089832489022194,0.3943245786304504,-0.29342625374022846,0.49522290352067233,0.6825963296541844,0.1468608871884872,0.5357354424656972,0.8294572168426716,0.3751830468379104,0.3645119175166759,0.01067112932123454,0.7396949643545863
54,0.015121443759866664,0.4046462286260077,-0.389524784866141,0.41976767238587437,0.664975351456808,0.18248959690647917,0.4824857545503288,0.8474649483632871,0.37609336717483743,0.4115318048480826,-0.03543843767324517,0.78762517202292
55,0.07333318530222172,0.37635877952462793,-0.3030255942224062,0.44969196482684964,0.6794745513274287,0.18080953983557055,0.49866501149185816,0.8602840911629993,0.40845704717726505,0.33865159735228106,0.06980544982498399,0.7471086445295461
56,0.09932110498934564,0.40172010428781163,-0.302398999298466,0.5010412092771572,0.7047072600674622,0.17098641669292186,0.5337208433745404,0.875693676760384,0.36565840823418455,0.3661284163157664,-0.0004700080815818741,0.731786824549951
57,0.07054360032464911,0.4418231453107696,-0.3712795449861205,0.5123667456354187,0.728063947128967,0.13436476083700463,0.5936991862919624,0.8624287079659717,0.38690967154207057,0.3566141458464634,0.030295525695607173,0.7435238173885339
58,0.012455985404274492,0.47712293120078186,-0.46466694579650736,0.48957891660505637,0.7426135203488694,0.11755520207909528,0.6250583182697741,0.8601687224279647,0.36736622870029223,0.3986466078466617,-0.0312803791463695,0.766012836546954
59,0.06612782521736121,0.4390139814853683,-0.3728861562680071,0.5051418067027296,0.7128018363432268,0.14928371062051807,0.5635181257227088,0.8620855469637448,0.3784609377923334,0.3875745166396863,-0.009113578847352866,0.7660354544320197
60,0.08430383069328697,0.4483050617738053,-0.36400123108051835,0.5326088924670923,0.7525665469582908,0.12496579361829989,0.627600753339991,0.8775323405765907,0.4097132058584874,0.3670583348911598,0.04265487096732762,0.7767715407496472
61,0.11834967729602974,0.39406602678003816,-0.2757163494840084,0.512415704076068,0.6820771492033085,0.17425680517570544,0.5078203440276031,0.8563339543790139,0.40536559919962956,0.37499001195711124,0.03037558724251832,0.7803556111567408
62,0.042910973669489934,0.45995165930001725,-0.4170406856305273,0.5028626329695072,0.7069090537024074,0.15746032395262854,0.5494487297497789,0.864369377655036,0.47273671992137756,0.30103799289682326,0.1716987270245543,0.7737747128182009
63,0.0971682811983041,0.45049864359162534,-0.3533303623933212,0.5476669247899294,0.7079642047800532,0.172980203725627,0.5349840010544262,0.8809444085056801,0.4601402233851119,0.32563358121250985,0.13450664217260205,0.7857738045976217
64,0.1759461130356723,0.41791824926449705,-0.24197213622882474,0.5938643623001694,0.7090921860301225,0.15636176833850393,0.5527304176916186,0.8654539543686264,0.4206050142376184,0.3850106084756134,0.03559440576200501,0.8056156227132318
65,0.12617736784574266,0.4045216679895496,-0.27834430014380696,0.5306990358352922,0.6906198880247159,0.16673361839725995,0.5238862696274559,0.8573535064219758,0.3843303753540139,0.36223193065218195,0.02209844470183192,0.7465623060061959
66,0.11595693040595932,0.4529816314886137,-0.33702470108265437,0.568938561894573,0.7609673185196509,0.09816596138443892,0.662801357135212,0.8591332799040898,0.4760810565371566,0.31966716364010117,0.15641389289705543,0.7957482201772578
67,0.16758916116389258,0.46174036667766316,-0.2941512055137706,0.6293295278415557,0.786064816952533,0.09151926887674657,0.6945455480757865,0.8775840858292796,0.424790358972687,0.33392171185614006,0.09086864711654696,0.7587120708288271
68,0.14394682368670708,0.43393069153867125,-0.28998386785196417,0.5778775152253783,0.7845894139346139,0.10507636226988507,0.6795130516647289,0.8896657762044989,0.46663496790427894,0.33891520005160153,0.1277197678526774,0.8055501679558805
69,0.09768267023365258,0.46468765826374386,-0.3670049880300913,0.5623703284973964,0.7981967129745748,0.09461590523914289,0.703580807735432,0.8928126182137177,0.43992983723488766,0.34709541624127943,0.09283442099360822,0.787025253476167
70,0.07481325592189925,0.39370611855005444,-0.3188928626281552,0.4685193744719537,0.7824858596588966,0.11842559762207056,0.6640602620368261,0.9009114572809671,0.4502254168098314,0.35385362046231533,0.09637179634751608,0.8040790372721467
71,0.13969911318154885,0.4429848805193168,-0.3032857673377679,0.5826839937008657,0.7898937858401357,0.07710087579320363,0.7127929100469321,0.8669946616333393,0.4480109831404978,0.35288814987014044,0.09512283327035737,0.8008991330106383
72,0.18585687241851684,0.4249305480194089,-0.23907367560089204,0.6107874204379258,0.7810671068843318,0.12090247787375119,0.6601646290105806,0.901969584758083,0.49728077894944517,0.28142737509166565,0.2158534038577795,0.7787081540411108
73,0.15137965010371685,0.4391231021394049,-0.2877434520356881,0.5905027522431218,0.7938660823115299,0.07669252124040421,0.7171735610711256,0.8705586035519342,0.46722625336277707,0.30633549167887114,0.16089076168390593,0.7735617450416482
74,0.11853894474643228,0.41253488897403146,-0.29399594422759917,0.5310738337204637,0.7779929008795388,0.12037789449128392,0.6576150063882549,0.8983707953708227,0.4660450449364053,0.32490401382430983,0.14114103111209547,0.7909490587607151
75,0.12694888543152222,0.4318360385328103,-0.30488715310128806,0.5587849239643325,0.8133621378237165,0.06460506745331433,0.7487570703704022,0.8779672052770308,0.47694191651071544,0.2913803069013132,0.1855616096094022,0.7683222234120286
76,0.17054613179331632,0.4462314559839863,-0.27568532419066993,0.6167775877773026,0.7922688672183631,0.09399317299577639,0.6982756942225867,0.8862620402141395,0.4749933057636199,0.29268118333246784,0.18231212243115208,0.7676744890960878
77,0.11114692354891106,0.4499958147178693,-0.3388488911689582,0.5611427382667804,0.7521930633600339,0.11744458117557356,0.6347484821844603,0.8696376445356074,0.5100873364198325,0.28908789125191886,0.22099944516791364,0.7991752276717514
78,0.17635745983576495,0.4181601571622597,-0.24180269732649473,0.5945176169980246,0.8381957576405759,0.06281359544724015,0.7753821621933357,0.901009353087816,0.4672983107297419,0.348911311279619,0.11838699945012288,0.8162096220093609
79,0.1701880785444155,0.4294868484189618,-0.25929876987454625,0.5996749269633773,0.802588949041663,0.0658184931304303,0.7367704559112327,0.8684074421720933,0.5020501885341693,0.29412920079803806,0.2079209877361312,0.7961793893322073
80,0.12700277584410136,0.4407638499243746,-0.31376107408027326,0.5677666257684759,0.7828755057381036,0.11361936015933942,0.6692561455787642,0.896494865897443,0.49217914928413337,0.31770235962515225,0.1744767896589811,0.8098815089092857
81,0.12160985284343799,0.48006900812348613,-0.3584591552800481,0.6016788609669241,0.814397878138041,0.07906001146823412,0.7353378666698068,0.8934578896062751,0.5237433498999227,0.2840613620389131,0.23968198786100958,0.8078047119388357
82,0.13260989990827515,0.4047350919910947,-0.27212519208281954,0.5373449918993698,0.7816552275645822,0.10163982364190201,0.6800154039226801,0.8832950512064842,0.5109557768044792,0.326175082934522,0.1847806938699572,0.8371308597390013
83,0.19855295378014814,0.40389460288175477,-0.20534164910160663,0.602447556661903,0.790123209234515,0.08426028278469984,0.7058629264498151,0.8743834920192148,0.5281878121311295,0.268118558623049,0.2600692535080805,0.7963063707541785
84,0.1494883393806413,0.441000024989113,-0.29151168560847174,0.5904883643697543,0.7895145517832759,0.09841161478058857,0.6911029370026873,0.8879261665638645,0.49084266194025,0.3452928941129688,0.14554976782728118,0.8361355560532189
85,0.23462065166927945,0.4263528757253987,-0.19173222405611925,0.6609735273946782,0.8186407830126515,0.07279301991632964,0.7458477630963218,0.8914338029289812,0.5242668662195793,0.29053296015645363,0.23373390606312566,0.814799826376033
86,0.1931227937534314,0.40568522940323193,-0.21256243564980054,0.5988080231566633,0.8067415680070152,0.09911531639857886,0.7076262516084364,0.9058568844055941,0.5451637320712162,0.2850712152799155,0.26009251679130063,0.8302349473511317
87,0.2102690890955304,0.4347576330821905,-0.2244885439866601,0.645026722177721,0.8397656209401861,0.06158579980844357,0.7781798211317426,0.9013514207486297,0.517219612832628,0.3214410019783265,0.19577861085430148,0.8386606148109544
88,0.19591348129472494,0.4546331325530484,-0.2587196512583234,0.6505466138477733,0.8065576474579889,0.0906460160400797,0.7159116314179091,0.8972036634980686,0.5288112827540072,0.3299983191051289,0.19881296364887835,0.8588096018591361
89,0.2186919253064123,0.39344146514649914,-0.17474953984008684,0.6121333904529114,0.8566293816597583,0.041909946342128246,0.8147194353176301,0.8985393280018865,0.5285950168534058,0.28419282541169144,0.24440219144171438,0.8127878422650973
90,0.10990998750597328,0.45012390468685354,-0.34021391718088023,0.5600338921928268,0.8383021881376855,0.06623191165797915,0.7720702764797064,0.9045340997956647,0.55741062792059,0.26484245944159873,0.2925681684789913,0.8222530873621887
91,0.1844003631090622,0.40214123703297555,-0.21774087392391336,0.5865416001420377,0.842397103018631,0.061206542490836194,0.7811905605277948,0.9036036455094673,0.5611259390326647,0.29218068339553177,0.26894525563713295,0.8533066224281964
92,0.1216786866781826,0.44795468876557953,-0.32627600208739693,0.5696333754437621,0.8419305583839574,0.06238345097961855,0.7795471074043389,0.9043140093635759,0.5161361787922566,0.33247088147522885,0.18366529731702774,0.8486070602674854
93,0.13772849309005492,0.39910644778974735,-0.26137795469969244,0.5368349408798023,0.851006069604895,0.051573254267859456,0.7994328153370356,0.9025793238727544,0.5759178331771059,0.25426705080912015,0.3216507823679857,0.830184883986226
94,0.18683520750831556,0.4200453282820661,-0.23321012077375053,0.6068805357903817,0.8560720557474006,0.04177313976486449,0.8142989159825361,0.8978451955122652,0.5465411194841607,0.2966212556138031,0.24991986387035764,0.8431623750979638
95,0.1781457872383583,0.4070954120337419,-0.22894962479538358,0.5852411992721002,0.8429247321907921,0.06207745562067929,0.7808472765701129,0.9050021878114713,0.5398615918010278,0.28711199642538343,0.25274959537564434,0.8269735882264112
96,0.22709730815123347,0.43884425707647273,-0.21174694892523926,0.6659415652277062,0.8523460041388198,0.0574959569389041,0.7948500471999157,0.9098419610777239,0.6012709368775319,0.2613292121384419,0.33994172473908996,0.8626001490159738
97,0.2338760125342182,0.4081991748187409,-0.17432316228452271,0.6420751873529591,0.8097282259003251,0.08029825943325912,0.729429966467066,0.8900264853335842,0.563439251358011,0.2587906116964314,0.30464863966157957,0.8222298630544425
98,0.18067947578035404,0.4489783030887129,-0.26829882730835886,0.6296577788690669,0.8578267200134277,0.05080260295587209,0.8070241170575556,0.9086293229692999,0.5459329452735812,0.2925606405724843,0.25337230470109684,0.8384935858460655
99,0.22877028975789365,0.41176223003250007,-0.1829919402746064,0.6405325197903937,0.8399810712216292,0.07477097747961885,0.7652100937420104,0.914752048701248,0.6152621677025575,0.22075566449460132,0.39450650320795616,0.8360178321971588
100,0.22302327005496822,0.4029521090292618,-0.1799288389742936,0.6259753790842301,0.8568964945372268,0.046975648224563,0.8099208463126638,0.9038721427617898,0.6098551262464159,0.23700961488998018,0.37284551135643573,0.8468647411363961
101,0.20584827794860044,0.4098904747370717,-0.20404219678847124,0.6157387526856721,0.8697974909125636,0.040619548581673263,0.8291779423308904,0.9104170394942369,0.5956398998880248,0.26456826967099795,0.33107163021702685,0.8602081695590227
102,0.2398735246338256,0.3904885565334698,-0.1506150318996442,0.6303620811672954,0.8608288447318855,0.05324560741983531,0.8075832373120502,0.9140744521517208,0.6138885615709678,0.24847240066039894,0.3654161609105689,0.8623609622313668
103,0.19637685815856376,0.4313548219438525,-0.23497796378528873,0.6277316801024162,0.8602499569419431,0.057602599434888005,0.8026473575070551,0.917852556376831,0.63282908714628,0.19210733745108674,0.4407217496951932,0.8249364245973667
104,0.22097164421859808,0.4074849526295025,-0.18651330841090444,0.6284565968481006,0.8514487472626645,0.06409422768382611,0.7873545195788384,0.9155429749464906,0.5893603247226148,0.2563382510782334,0.3330220736443814,0.8456985758008482
105,0.21441162550233606,0.4266547838672388,-0.21224315836490276,0.6410664093695748,0.8686686872367767,0.04573260991962733,0.8229360773171494,0.9144012971564041,0.6405653892686174,0.22308428687557796,0.4174811023930394,0.8636496761441954
106,0.3035303125486563,0.4214013432711507,-0.11787103072249439,0.724931655819807,0.8752157238178083,0.03495910288347058,0.8402566209343377,0.9101748267012789,0.624253997122491,0.24332642668133236,0.3809275704411586,0.8675804238038234
107,0.17536448400880705,0.4266276302827157,-0.25126314627390867,0.6019921142915228,0.8811679735386666,0.035175672438317054,0.8459923011003495,0.9163436459769837,0.6228989979893251,0.2461364202746058,0.3767625777147193,0.8690354182639309
108,0.21817581377932993,0.40694687362891246,-0.18877105984958253,0.6251226874082424,0.8708269088354844,0.040025593286879296,0.8308013155486051,0.9108525021223637,0.6199659710995269,0.23843520161121767,0.3815307694883092,0.8584011727107446
109,0.20414058861247017,0.4186487358545702,-0.21450814724210002,0.6227893244670404,0.8550012283975676,0.05757043574069381,0.7974307926568739,0.9125716641382614,0.6685942082137811,0.21661552996002506,0.45197867825375604,0.8852097381738062
110,0.22753383833891597,0.4081502750277959,-0.18061643668887992,0.6356841133667118,0.8964327200563027,0.023298907318611922,0.8731338127376908,0.9197316273749147,0.6328983631784201,0.24840800736322105,0.384490355815199,0.8813063705416411
111,0.24653628213358783,0.4068993865453779,-0.16036310441179005,0.6534356686789657,0.8846055840987033,0.03019403768914132,0.854411546409562,0.9147996217878446,0.6015762290468674,0.261262328686286,0.34031390036058135,0.8628385577331534
112,0.30196816502954243,0.4087180207831419,-0.10674985575359947,0.7106861858126843,0.8826485074332444,0.03670732296742588,0.8459411844658186,0.9193558304006703,0.6551486271124819,0.20303871886810249,0.4521099082443794,0.8581873459805844
113,0.19872700612788605,0.44072613670682226,-0.2419991305789362,0.6394531428347083,0.8825120029312172,0.034958548941572666,0.8475534539896445,0.9174705518727899,0.6356555890982626,0.22182901517691023,0.41382657392135236,0.8574846042751728
114,0.27730798422118835,0.4179639410576689,-0.14065595683648052,0.6952719252788573,0.8726830516257289,0.04073147281211854,0.8319515788136104,0.9134145244378474,0.6548001838363429,0.24644882266359527,0.4083513611727476,0.9012490064999381
115,0.24074383695768323,0.4320956274026937,-0.19135179044501047,0.6728394643603769,0.8862032014115533,0.03772485487157642,0.8484783465399769,0.9239280562831297,0.6784542857009673,0.1750238299799393,0.5034304557210281,0.8534781156809066
116,0.24700848469910688,0.3799956350700806,-0.13298715037097372,0.6270041197691875,0.8581083991612924,0.06952920705744528,0.7885791921038472,0.9276376062187377,0.6619089531451605,0.23555655880021706,0.42635239434494343,0.8974655119453776
117,0.26709456206177296,0.4265019204755756,-0.15940735841380266,0.6935964825373486,0.8877335676015609,0.045184270115154176,0.8425492974864067,0.932917837716715,0.6781840326031896,0.20923315907797777,0.4689508735252118,0.8874171916811674
118,0.21614645811438724,0.4264866493134792,-0.21034019119909195,0.6426331074278664,0.8866018197946665,0.041127933048325946,0.8454738867463405,0.9277297528429924,0.7122416476988769,0.15955545011931466,0.5526861975795623,0.8717970978181915
119,0.21325914460349005,0.4189840087385609,-0.20572486413507085,0.632243153342051,0.8781864419403483,0.0470435487186153,0.8311428932217331,0.9252299906589636,0.6879080981629836,0.20393598025400142,0.4839721179089822,0.891844078416985
120,0.21569719676129379,0.40182067338121563,-0.18612347661992185,0.6175178701425095,0.8870441852813687,0.04013689618367109,0.8469072890976976,0.9271810814650399,0.6850108862090972,0.20831544584586928,0.476695440363228,0.8933263320549665
121,0.23980391996778472,0.4185778439359585,-0.17877392396817376,0.6583817639037433,0.8700469131791205,0.055114358312218344,0.8149325548669022,0.9251612714913389,0.7015460267062464,0.17614293021315583,0.5254030964930906,0.8776889569194023
122,0.259472157352008,0.4537075588552295,-0.1942354015032215,0.7131797162072375,0.8925136993862647,0.04332989694888136,0.8491838024373833,0.935843596335146,0.6853364321274549,0.2002532353904912,0.48508319673696365,0.8855896675179461
123,0.2617886262456212,0.368149382809255,-0.10636075656363381,0.6299380090548763,0.8894389283211163,0.04784453898783551,0.8415943893332808,0.9372834673089517,0.66465957192645,0.21718787109749646,0.4474717008289535,0.8818474430239465
124,0.28694162571561294,0.4342313659644221,-0.14728974024880914,0.721172991680035,0.8944253202613031,0.04036946856952487,0.8540558516917782,0.9347947888308279,0.7294044245070936,0.12909704718569576,0.6003073773213978,0.8585014716927895
125,0.22922816668337884,0.40018628074587553,-0.1709581140624967,0.6294144474292543,0.8941713595166921,0.04203682474827041,0.8521345347684217,0.9362081842649626,0.6714063338101262,0.22283470202091302,0.4485716317892131,0.8942410358310392
126,0.23637293854631347,0.37763243698362053,-0.14125949843730706,0.614005375529934,0.8996460128316491,0.03574229118020735,0.8639037216514418,0.9353883040118565,0.6730359126234015,0.21259907575874254,0.4604368368646589,0.8856349883821439
127,0.2473038651071685,0.4164937376090026,-0.1691898725018341,0.6637976027161712,0.9035215724056872,0.03299088492192463,0.8705306874837626,0.9365124573276118,0.7010065957257461,0.18576127374383575,0.5152453219819103,0.8867678694695819
128,0.2749311643368534,0.3645816078039949,-0.08965044346714152,0.6395127721408482,0.8917565406895409,0.03521245895405038,0.8565440817354906,0.9269689996435913,0.6928636097279051,0.18064639436194455,0.5122172153659605,0.8735100040898496
129,0.2846086875354866,0.41198117481882945,-0.12737248728334283,0.6965898623543161,0.8944755399519309,0.04142721933780345,0.8530483206141274,0.9359027592897343,0.7064156229043559,0.18660399243708267,0.5198116304672732,0.8930196153414386
130,0.3079454126534417,0.3870305117415901,-0.07908509908814837,0.6949759243950318,0.9048136256530397,0.0351612346293867,0.869652391023653,0.9399748602824264,0.7046247565978365,0.17643342151177957,0.528191335086057,0.8810581781096161
131,0.2925507217134544,0.37410444731758224,-0.08155372560412782,0.6666551690310367,0.9028113527197164,0.03231515066980335,0.870496202049913,0.9351265033895197,0.7246782921129548,0.1482172861120662,0.5764610060008886,0.872895578225021
132,0.32349431977422854,0.42473412111638903,-0.10123980134216048,0.7482284408906176,0.8977257783369309,0.031011980189292153,0.8667137981476387,0.9287377585262231,0.7120314281228559,0.17862931840823726,0.5334021097146187,0.8906607465310932
133,0.2568057733867403,0.46423979489048256,-0.20743402150374224,0.7210455682772229,0.8935676657262636,0.04138128803496492,0.8521863776912987,0.9349489537612284,0.7317680446119403,0.17110304596968937,0.560664998642251,0.9028710905816297
134,0.25314334618185724,0.4395092394011041,-0.18636589321924685,0.6926525855829613,0.8847891538462198,0.04357288098713301,0.8412162728590868,0.9283620348333528,0.7158823557696514,0.1752340931247184,0.540648262644933,0.8911164488943698
135,0.28940996677294656,0.41126404814912193,-0.12185408137617537,0.7006740149220685,0.8983533240265444,0.035738138747074745,0.8626151852794697,0.9340914627736192,0.755601831684306,0.1242635026686594,0.6313383290156466,0.8798653343529653
136,0.25084238253052127,0.4513193016313305,-0.20047691910080923,0.7021616841618518,0.8859099165955436,0.03996730453257842,0.8459426120629652,0.9258772211281221,0.72847118244334,0.15946854570671876,0.5690026367366212,0.8879397281500587
137,0.2530207831539958,0.4165651738344603,-0.1635443906804645,0.6695859569884561,0.8827210370775339,0.045399253724060167,0.8373217833534737,0.9281202908015941,0.7285316059266949,0.20425186915800586,0.524279736768689,0.9327834750847007
138,0.3036767147856612,0.4136225280972639,-0.10994581331160269,0.7172992428829251,0.9165410727339065,0.026647618918902948,0.8898934538150035,0.9431886916528095,0.7623753989399554,0.13263526254628485,0.6297401363936705,0.8950106614862403
139,0.35218688120345015,0.38585524080566236,-0.033668359602212206,0.7380421220091125,0.8901310170083643,0.037318749284655874,0.8528122677237084,0.9274497662930201,0.7603453565980607,0.10589829844046676,0.654447058157594,0.8662436550385274
140,0.3111230055892976,0.41747353539719306,-0.10635052980789544,0.7285965409864907,0.9091801336709385,0.02544258644376299,0.8837375472271756,0.9346227201147015,0.7586039629743488,0.13116997527475122,0.6274339876995976,0.8897739382491001
141,0.3131778485757891,0.4320157217755554,-0.1188378731997663,0.7451935703513446,0.9194210178450264,0.021750884545619072,0.8976701332994074,0.9411719023906454,0.7298571875496248,0.18291229485912308,0.5469448926905017,0.9127694824087479
142,0.33366566250056634,0.39217122934796955,-0.05850556684740321,0.7258368918485358,0.9188362012469387,0.022785812701248083,0.8960503885456905,0.9416220139481868,0.7612185897770298,0.1406406992874552,0.6205778904895747,0.901859289064485
143,0.3497749672189931,0.3663260421288895,-0.01655107490989638,0.7161010093478826,0.9256600581658805,0.013586169119908769,0.9120738890459718,0.9392462272857892,0.745358218446952,0.13051219125088853,0.6148460271960635,0.8758704096978406
144,0.33082104853745553,0.4201687177490381,-0.08934766921158255,0.7509897662864936,0.9087143339781046,0.027217601526898904,0.8814967324512057,0.9359319355050035,0.7470901856432944,0.16595972616065674,0.5811304594826376,0.9130499118039512
145,0.2982064056183444,0.39372452456850277,-0.09551811895015838,0.6919309301868471,0.9173451097191895,0.02113412269409193,0.8962109870250975,0.9384792324132815,0.7571333348519521,0.13662873569027972,0.6205045991616724,0.8937620705422318
146,0.36748255536373775,0.35946272932855394,0.008019826035183808,0.7269452846922917,0.9065583347538707,0.028591953447308395,0.8779663813065623,0.9351502882011791,0.7847787536410364,0.11610416290627144,0.668674590734765,0.9008829165473079
147,0.3407999950156851,0.38768454078106984,-0.046884545765384755,0.7284845357967549,0.9183786359117673,0.02024480302167794,0.8981338328900893,0.9386234389334452,0.7806274726520851,0.12220623467351611,0.658421237978569,0.9028337073256012
148,0.30271844008502596,0.41040231866140053,-0.10768387857637457,0.7131207587464266,0.9291576269859074,0.011932908702812623,0.9172247182830948,0.94109053568872,0.7809644581943778,0.13621663547614518,0.6447478227182326,0.9171810936705229
149,0.3986827861939634,0.3661315743995658,0.03255121179439763,0.7648143605935291,0.9206460224634696,0.016652296298725392,0.9039937261647442,0.937298318762195,0.7895063361106335,0.1253166743328404,0.664189661777793,0.9148230104434739
150,0.3203608549811424,0.3802168686299911,-0.05985601364884868,0.7005777236111335,0.9140500921778144,0.02664381566282592,0.8874062765149885,0.9406939078406403,0.7576924183572324,0.18224332386896755,0.5754490944882649,0.9399357422262
151,0.3385860409360346,0.4068573484576772,-0.06827130752164257,0.7454433893937118,0.9231035379562769,0.026935391578712085,0.8961681463775648,0.9500389295349889,0.7827559408067389,0.13479340181000424,0.6479625389967347,0.9175493426167431
152,0.292068840319914,0.453045027183523,-0.16097618686360904,0.745113867503437,0.9170445776760885,0.023427237168269836,0.8936173405078186,0.9404718148443584,0.7852913834371718,0.12694469448108844,0.6583466889560833,0.9122360779182602
153,0.31713142811762324,0.417480210002372,-0.10034878188474877,0.7346116381199952,0.9057070371334456,0.03136978735947536,0.8743372497739702,0.937076824492921,0.7833250936960358,0.1343418217395313,0.6489832719565045,0.917666915435567
154,0.3186080477928966,0.4039904749009673,-0.0853824271080707,0.7225985226938638,0.924467247743691,0.020923695177333765,0.9035435525663573,0.9453909429210248,0.7824389939860795,0.12757655977026583,0.6548624342158137,0.9100155537563454
155,0.3519829385986519,0.3458613226526459,0.006121615946005965,0.6978442612512978,0.9260747060109751,0.0201988315446962,0.9058758744662789,0.9462735375556712,0.7799986844888821,0.16559219727556493,0.6144064872133171,0.945590881764447
156,0.3832142743670414,0.337488814090507,0.0457254602765344,0.7207030884575485,0.9084761306143116,0.033085818945634005,0.8753903116686776,0.9415619495599457,0.8037062714538215,0.12111413323565881,0.6825921382181627,0.9248204046894802
157,0.27483973506898973,0.40074234376731693,-0.1259026086983272,0.6755820788363067,0.909987662572765,0.02966424709411597,0.880323415478649,0.939651909666881,0.7820729180340449,0.14490661938813676,0.6371662986459081,0.9269795374221816
158,0.3179566329676285,0.40499761117120747,-0.08704097820357898,0.7229542441388359,0.9231104259212031,0.026756564465110162,0.8963538614560929,0.9498669903863133,0.8048654703569731,0.10873962387908316,0.6961258464778899,0.9136050942360563
159,0.3803189460103012,0.359172833108206,0.02114611290209517,0.7394917791185072,0.9148130409672914,0.023568650995218463,0.891244389972073,0.9383816919625099,0.8070643822122018,0.10188912684574207,0.7051752553664598,0.9089535090579438
160,0.3373105477690694,0.45597331921823575,-0.11866277144916637,0.7932838669873051,0.9283716676755944,0.02197647793871709,0.9063951897368774,0.9503481456143115,0.8131029569321515,0.10828146039397454,0.7048214965381769,0.9213844173261261
161,0.3557867767383092,0.38140701979983666,-0.025620243061527437,0.7371937965381459,0.930009477942452,0.016291907577837172,0.9137175703646149,0.9463013855202892,0.7986464289544258,0.13750811493753093,0.6611383140168949,0.9361545438919567
162,0.36031016448590525,0.3947387689547231,-0.03442860446881785,0.7550489334406283,0.925755011041614,0.025092520191836068,0.9006624908497779,0.95084753123345,0.7865280369922713,0.1410380898153314,0.6454899471769399,0.9275661268076026
163,0.35476851855714736,0.3831518895300897,-0.028383370972942357,0.737920408087237,0.9231151673724847,0.018027139057855603,0.9050880283146291,0.9411423064303402,0.8040240023069315,0.12416153201639854,0.6798624702905329,0.9281855343233301
164,0.3518648000771772,0.38902261274314254,-0.03715781266596535,0.7408874128203198,0.9346183285439991,0.014255936512545895,0.9203623920314532,0.9488742650565449,0.8361107781493102,0.1021734902423135,0.7339372879069967,0.9382842683916237
165,0.4146793197947005,0.34814748323459827,0.06653183656010225,0.7628268030292988,0.9346532454766212,0.014839141907075932,0.9198141035695453,0.9494923873836971,0.7968964344179581,0.13806733241731547,0.6588291020006426,0.9349637668352736
166,0.3919199072846535,0.3606369452810073,0.031282962003646164,0.7525568525656607,0.9253506384679868,0.02395170064677908,0.9013989378212077,0.9493023391147659,0.8170740528362285,0.109187173348091,0.7078868794881374,0.9262612261843195
167,0.36119499175624736,0.3486048093913117,0.012590182364935643,0.709799801147559,0.9262271644173956,0.0222322644662767,0.9039948999511189,0.9484594288836723,0.8070192979611209,0.108869863429948,0.698149434531173,0.9158891613910689
168,0.3395950533227734,0.4019506151961928,-0.062355561873419396,0.7415456685189662,0.9403901799390672,0.012521869947407458,0.9278683099916597,0.9529120498864746,0.7957201022997732,0.1442809720367625,0.6514391302630107,0.9400010743365357
169,0.40412850492023644,0.35388826224165526,0.05024024267858118,0.7580167671618917,0.9398756927301376,0.012181668665307933,0.9276940240648297,0.9520573613954455,0.8220723689813676,0.10377293199277356,0.718299436988594,0.9258453009741412
170,0.38102002184344363,0.3763279572621112,0.0046920645813324224,0.7573479791055548,0.9452136811806306,0.015804285670092823,0.9294093955105378,0.9610179668507235,0.7988718624726155,0.1473943059648147,0.6514775565078008,0.9462661684374303
171,0.3369256550276041,0.3816361928283101,-0.044710537800705996,0.7185618478559141,0.9414454864299359,0.01695927366501874,0.9244862127649172,0.9584047600949546,0.8317157847912965,0.09959756909528128,0.7321182156960152,0.9313133538865778
172,0.3392401623914275,0.38838150222435247,-0.04914133983292496,0.72762166461578,0.9399606365504601,0.011570749954185692,0.9283898865962744,0.9515313865046459,0.7918226317575703,0.14655163286909104,0.6452709988884793,0.9383742646266613
173,0.3571862211909298,0.4086033462672303,-0.05141712507630053,0.7657895674581601,0.9504878418505469,0.01320057322110327,0.9372872686294437,0.9636884150716502,0.7839888894479998,0.1561474088350784,0.6278414806129214,0.9401362982830782
174,0.38494221851299737,0.38796240756161277,-0.003020189048615396,0.7729046260746102,0.9413895368639399,0.01479981245143291,0.926589724412507,0.9561893493153728,0.8043246791319197,0.13063843090382835,0.6736862482280914,0.9349631100357481
175,0.4357290252099806,0.39696945465165256,0.038759570558328016,0.8326984798616331,0.9406451898693287,0.016650604629873507,0.9239945852394551,0.9572957944992022,0.795709398824683,0.15301965245835356,0.6426897463663294,0.9487290512830365
176,0.3186262741261709,0.41090346975571845,-0.09227719562954756,0.7295297438818893,0.9362871847134179,0.01725263087792096,0.9190345538354969,0.9535398155913388,0.8211237984179128,0.11622582953332643,0.7048979688845864,0.9373496279512392
177,0.4193839118193561,0.3355120582206709,0.08387185359868521,0.754895970040027,0.9432680538619169,0.010185666284816493,0.9330823875771004,0.9534537201467335,0.827489264429126,0.11579616891950283,0.7116930955096231,0.9432854333486288
178,0.35087941155992797,0.40495835934813945,-0.054078947788211484,0.7558377709080675,0.9398724176414645,0.00987993755640698,0.9299924800850575,0.9497523551978714,0.8120404310928415,0.13277477422923684,0.6792656568636046,0.9448152053220784
179,0.41059259268987297,0.4034788093548216,0.00711378333505136,0.8140714020446946,0.9465034387537383,0.013301580118632169,0.9332018586351062,0.9598050188723705,0.837369761194697,0.10115079873717056,0.7362189624575264,0.9385205599318676
180,0.40968450378045035,0.38938312511853435,0.020301378661916003,0.7990676288989846,0.9415023107154846,0.013402646524992559,0.9280996641904921,0.9549049572404772,0.8175148091333049,0.13430023009756337,0.6832145790357416,0.9518150392308682
181,0.33322482880826987,0.3706944826593881,-0.03746965385111822,0.703919311467658,0.950538259238434,0.00723968715921681,0.9432985720792172,0.9577779463976509,0.840435201822838,0.10550106845584574,0.7349341333669923,0.9459362702786838
182,0.4777327705289315,0.35283378061541654,0.12489898991351495,0.8305665511443481,0.944685203872668,0.012477054951627441,0.9322081489210405,0.9571622588242954,0.8346829789285408,0.11361466602400765,0.7210683129045332,0.9482976449525484
183,0.3484404189849134,0.40612899182510526,-0.057688572840191854,0.7545694108100187,0.937676558047292,0.013183405117568674,0.9244931529297233,0.9508599631648607,0.8115304603614142,0.13144484321976363,0.6800856171416505,0.9429753035811779
184,0.43989203348224565,0.38553304468968114,0.05435898879256451,0.8254250781719268,0.9437879332437242,0.011254128783869303,0.9325338044598549,0.9550420620275936,0.8117181176400053,0.13920121190526816,0.6725169057347372,0.9509193295452735
185,0.3768787077095127,0.3655217068822267,0.011357000827286023,0.7424004145917393,0.9420044508534033,0.010062077950914064,0.9319423729024893,0.9520665288043174,0.8213399100182608,0.12360594248208334,0.6977339675361774,0.9449458525003441
186,0.42002201537552303,0.3490283276254978,0.07099368775002524,0.7690503430010208,0.9488945730031904,0.008646981696465382,0.940247591306725,0.9575415546996557,0.8445769458652704,0.08284963969383026,0.7617273061714401,0.9274265855591007
187,0.4399275877172259,0.3791978457523851,0.06072974196484082,0.819125433469611,0.9457002838794638,0.008076252384669831,0.937624031494794,0.9537765362641336,0.8179943521142296,0.12639371662074456,0.6916006354934849,0.9443880687349742
188,0.40507006649957744,0.38964565974169907,0.015424406757878373,0.7947157262412765,0.9487207972343458,0.007392395592934507,0.9413284016414113,0.9561131928272802,0.822767938458987,0.13052632300674008,0.6922416154522469,0.953294261465727
189,0.427317958142682,0.35998799951756033,0.06732995862512164,0.7873059576602424,0.946945716712632,0.010056677208940568,0.9368890395036914,0.9570023939215725,0.837919297375857,0.09824397470016065,0.7396753226756964,0.9361632720760177
190,0.488712743062499,0.2786296815969287,0.21008306146557032,0.7673424246594277,0.9484017110751034,0.009235190386972847,0.9391665206881306,0.9576369014620763,0.8366923213040346,0.12119490866843736,0.7154974126355972,0.957887229972472
191,0.4813502726740193,0.2990666030362111,0.18228366963780823,0.7804168757102303,0.9397236372710535,0.010085040807560664,0.9296385964634928,0.9498086780786141,0.8498766002694473,0.0905030052421298,0.7593735950273175,0.9403796055115772
192,0.42313376283657966,0.38970808562768405,0.03342567720889561,0.8128418484642637,0.9486636355821885,0.008729244321229242,0.9399343912609592,0.9573928799034177,0.8468741058412234,0.09082448771923973,0.7560496181219836,0.9376985935604631
193,0.4387580607389061,0.3666534113611308,0.07210464937777533,0.8054114721000369,0.9525926126395245,0.00700649191320532,0.9455861207263192,0.9595991045527299,0.8429864443713868,0.10462720159317535,0.7383592427782115,0.9476136459645621
194,0.4734950728089776,0.3791365420581572,0.0943585307508204,0.8526316148671349,0.9472362369683439,0.008503650108418848,0.9387325868599251,0.9557398870767627,0.8481184234681802,0.10773923093266381,0.7403791925355164,0.955857654400844
195,0.49298960065245184,0.3480476424916931,0.14494195816075872,0.841037243144145,0.949745374379953,0.006327158801325747,0.9434182155786273,0.9560725331812787,0.8545183468366336,0.09634302064746608,0.7581753261891675,0.9508613674840998
196,0.36426891661175864,0.3923360831231861,-0.028067166511427433,0.7566049997349447,0.9534571385991594,0.005481645646129432,0.94797549295303,0.9589387842452888,0.8580008657962997,0.08166200168816104,0.7763388641081387,0.9396628674844608
197,0.4234812429212827,0.34916821643690016,0.07431302648438254,0.7726494593581829,0.9505243035067897,0.005131502394883676,0.945392801111906,0.9556558059016734,0.8379858087823746,0.1076465471827838,0.7303392615995908,0.9456323559651584
198,0.420871566494912,0.36603825846581395,0.05483330802909803,0.7869098249607259,0.9595703193111159,0.0034416774781654753,0.9561286418329504,0.9630119967892814,0.8405163607217948,0.11164940241141462,0.7288669583103802,0.9521657631332094
199,0.42936152991869375,0.3252780383815578,0.10408349153713597,0.7546395683002516,0.9607913128882867,0.003208646342295532,0.9575826665459911,0.9639999592305822,0.8354122110492276,0.11786166260572566,0.717550548443502,0.9532738736549532
200,0.4083324823268304,0.3521572636833535,0.05617521864347691,0.7604897460101838,0.9667675751303267,0.0023956466362249694,0.9643719284941018,0.9691632217665517,0.8659493531797271,0.06806926947669929,0.7978800837030278,0.9340186226564264
201,0.34228571926195284,0.3970464610021487,-0.05476074174019585,0.7393321802641015,0.9597205852836995,0.003808363148939077,0.9559122221347605,0.9635289484326386,0.8587510946782286,0.0715453084948997,0.7872057861833289,0.9302964031731283
202,0.45849776779956164,0.3317103880802935,0.12678737971926812,0.7902081558798552,0.9656531884702712,0.0018201077841821223,0.9638330806860891,0.9674732962544532,0.8419879682101271,0.09309811380995865,0.7488898544001684,0.9350860820200858
203,0.425691474982917,0.3475061578513646,0.07818531713155236,0.7731976328342816,0.9657432058638702,0.002653885708596,0.9630893201552742,0.9683970915724662,0.8743468500238126,0.06675574317733998,0.8075911068464726,0.9411025932011526
204,0.4717540207420365,0.2887513087261494,0.18300271201588708,0.7605053294681858,0.9620102262218011,0.003360559088598812,0.9586496671332023,0.9653707853103999,0.8643841374459201,0.07101310923976689,0.7933710282061532,0.935397246685687
205,0.4892755612257072,0.35464793655900356,0.13462762466670364,0.8439234977847108,0.9614775452192975,0.0031101417581454677,0.958367403461152,0.964587686977443,0.8734952391869393,0.08906342741085728,0.784431811776082,0.9625586665977965
206,0.45904646911045466,0.3096652267744341,0.14938124233602057,0.7687116958848887,0.9670847297477436,0.002528776969179188,0.9645559527785644,0.9696135067169228,0.8652905770909339,0.08516995803724375,0.7801206190536902,0.9504605351281776
207,0.446020495049045,0.3239408106027273,0.12207968444631773,0.7699613056517722,0.9674633895871078,0.0024029888135832277,0.9650604007735245,0.969866378400691,0.8658834098962734,0.07534749178108827,0.7905359181151852,0.9412309016773617
208,0.4135395638087459,0.36676276883007547,0.04677679497867043,0.7803023326388214,0.9653446874066683,0.0024415211341885595,0.9629031662724797,0.967786208540857,0.8670106270138679,0.06617248012724047,0.8008381468866275,0.9331831071411083
209,0.4734976449438992,0.32439349089952496,0.14910415404437422,0.7978911358434242,0.9633738830673013,0.0037341604525662686,0.9596397226147351,0.9671080435198676,0.8814809096375723,0.05134509931537938,0.830135810322193,0.9328260089529516
210,0.3931600397918657,0.39577830050211327,-0.0026182607102475663,0.7889383402939789,0.9652031183796878,0.0036519543817765125,0.9615511639979112,0.9688550727614643,0.8756188606359342,0.061396765556260814,0.8142220950796734,0.937015626192195
211,0.46773056117473116,0.3019079588013877,0.16582260237334345,0.7696385199761189,0.9628426463943834,0.00561566133034614,0.9572269850640373,0.9684583077247296,0.8672868713924607,0.09014596714529192,0.7771409042471689,0.9574328385377526
212,0.4452535788842852,0.373474925946464,0.07177865293782121,0.8187285048307491,0.9693936845275205,0.003122304338837215,0.9662713801886833,0.9725159888663577,0.8652306517858412,0.06589724151995484,0.7993334102658864,0.931127893305796
213,0.4407932278035115,0.35769989067179897,0.08309333713171252,0.7984931184753105,0.9553685921200388,0.00907481958475557,0.9462937725352832,0.9644434117047943,0.8781140104982526,0.0629695952049391,0.8151444152933135,0.9410836057031916
214,0.5137394784864696,0.29730991569016163,0.21642956279630798,0.8110493941766312,0.9625096959212692,0.006359407218831095,0.9561502887024381,0.9688691031401003,0.8572163967507153,0.094111560330725,0.7631048364199903,0.9513279570814402
215,0.45593671241332,0.2960012314539615,0.1599354809593585,0.7519379438672815,0.9633980228240111,0.005179432208717233,0.9582185906152939,0.9685774550327283,0.8564985725107935,0.09620212343786254,0.760296449072931,0.952700695948656
216,0.45116683273526514,0.3225463077379381,0.12862052499732707,0.7737131404732032,0.963878505515948,0.004194012073554688,0.9596844934423933,0.9680725175895027,0.8690283054106256,0.0778107349101261,0.7912175705004995,0.9468390403207517
217,0.44553755712247983,0.3572070935566052,0.08833046356587465,0.802744650679085,0.9630775437594168,0.005485152051118247,0.9575923917082986,0.968562695810535,0.8616954479547444,0.09382079674334655,0.7678746512113979,0.9555162446980909
218,0.47110146429166005,0.30230779975083844,0.16879366454082162,0.7734092640424985,0.9690545132590135,0.0033392271781445765,0.9657152860808689,0.9723937404371581,0.8785836638370904,0.05472348730165508,0.8238601765354353,0.9333071511387455
219,0.4671273966908178,0.3041441726851474,0.16298322400567045,0.7712715693759652,0.9683105783422975,0.003911700585287269,0.9643988777570103,0.9722222789275847,0.8779865269013075,0.07479570608303358,0.803190820818274,0.9527822329843411
220,0.48369809167816535,0.320597346447682,0.16310074523048335,0.8042954381258474,0.9691825531418639,0.001606750658130312,0.9675758024837335,0.9707893037999942,0.8692857439299121,0.07589564517514702,0.7933900987547651,0.9451813891050591
221,0.5007868865934353,0.2992590997998663,0.20152778679356897,0.8000459863933016,0.9672132788700979,0.0037332761068377086,0.9634800027632602,0.9709465549769356,0.8896962581377258,0.04290307389710866,0.8467931842406171,0.9325993320348345
222,0.4718211659616642,0.3486756817541243,0.1231454842075399,0.8204968477157885,0.9735606795905798,0.001340464068248841,0.972220215522331,0.9749011436588286,0.8836274362836928,0.05522020602552672,0.8284072302581661,0.9388476423092195
223,0.4762636657659149,0.3648123930265341,0.11145127273938077,0.8410760587924491,0.9690539516199981,0.002724044928869327,0.9663299066911287,0.9717779965488674,0.8889303355636058,0.043896432685692766,0.845033902877913,0.9328267682492986
224,0.45669050233452546,0.3604671719664318,0.09622333036809366,0.8171576743009572,0.9672683246751332,0.0028457861957210235,0.9644225384794122,0.9701141108708543,0.8907680717299498,0.0456494427883962,0.8451186289415535,0.936417514518346
225,0.4871975331572464,0.34070931091045986,0.14648822224678654,0.8279068440677062,0.966312295711658,0.004719654716559503,0.9615926409950984,0.9710319504282175,0.8715894715999274,0.08107733143135992,0.7905121401685675,0.9526668030312873
226,0.5149381335259368,0.3018443406555153,0.21309379287042146,0.816782474181452,0.9555920146242218,0.021714596404243273,0.9338774182199786,0.977306611028465,0.8717438340258101,0.0747967135835148,0.7969471204422953,0.9465405476093249
227,0.4564103215118067,0.39348566068321056,0.06292466082859616,0.8498959821950173,0.9542979538002528,0.02211485481325542,0.9321830989869975,0.9764128086135082,0.8930994626262304,0.0500586039171643,0.8430408587090661,0.9431580665433947
228,0.45817669238796105,0.35842367472835923,0.09975301765960182,0.8166003671163202,0.952482910242689,0.022998091088285214,0.9294848191544038,0.9754810013309743,0.8736450313468592,0.08285507331468007,0.7907899580321791,0.9565001046615393
229,0.45507424059475376,0.34544075187747736,0.1096334887172764,0.8005149924722311,0.9521603271345535,0.02187694694053693,0.9302833801940166,0.9740372740750903,0.906390314877352,0.04826409758127791,0.8581262172960741,0.9546544124586299
230,0.5128687158811,0.2894459968008485,0.22342271908025146,0.8023147126819484,0.9631076500322563,0.005391348559749262,0.9577163014725071,0.9684989985920055,0.8943557538806381,0.048998496616943214,0.8453572572636949,0.9433542504975814
231,0.485595250993771,0.3233072561814198,0.16228799481235118,0.8089025071751907,0.9685113201761673,0.0037666004897579436,0.9647447196864093,0.9722779206659252,0.9064848495320927,0.036167041979763545,0.8703178075523292,0.9426518915118562
232,0.46611694053166447,0.3240001288282969,0.1421168117033676,0.7901170693599613,0.9556558640054317,0.020097292808161055,0.9355585711972706,0.9757531568135928,0.8911637588058134,0.07470918179990976,0.8164545770059037,0.9658729406057232
233,0.47201912292060944,0.32919656192456875,0.14282256099604068,0.8012156848451781,0.9693733779305904,0.003482926128651164,0.9658904518019392,0.9728563040592416,0.8854354973441633,0.07685244688483084,0.8085830504593324,0.9622879442289941
234,0.4860603113405938,0.3052976660625822,0.1807626452780116,0.791357977403176,0.9694690545580924,0.0025092641124860576,0.9669597904456063,0.9719783186705785,0.8932125050497858,0.07465554607823682,0.8185569589715489,0.9678680511280227
235,0.4893720130744454,0.3109436420451942,0.1784283710292512,0.8003156551196395,0.961633969943043,0.015001700142106144,0.9466322698009368,0.9766356700851491,0.8979364707853265,0.059912190979489244,0.8380242798058373,0.9578486617648156
236,0.4487808535715551,0.35826698947856206,0.09051386409299306,0.8070478430501171,0.9608843108117127,0.013803497844383693,0.9470808129673289,0.9746878086560964,0.8898066176334603,0.06373730004145615,0.8260693175920041,0.9535439176749164
237,0.5165851460217441,0.2929996072826491,0.22358553873909498,0.8095847533043932,0.9747028214584396,0.001765611331283162,0.9729372101271564,0.9764684327897227,0.9130456939581043,0.03386928865468762,0.8791764053034167,0.9469149826127919
238,0.5199502857192912,0.26869520902546395,0.2512550766938273,0.7886454947447552,0.9698553226586862,0.00917358994577961,0.9606817327129066,0.9790289126044659,0.8998615655499219,0.06760359826538803,0.8322579672845338,0.96746516381531
239,0.5393599421613778,0.2793282453426748,0.26003169681870303,0.8186881875040526,0.9755726452344795,0.00156885932498828,0.9740037859094912,0.9771415045594678,0.9117215775436424,0.0362783486809709,0.8754432288626715,0.9479999262246133
240,0.4724468161957416,0.35008779489821573,0.12235902129752585,0.8225346110939573,0.9685162310145518,0.008570089412261362,0.9599461416022904,0.9770863204268131,0.9062183626332438,0.052518572801226016,0.8536997898320178,0.9587369354344699
241,0.498907473116603,0.34291820165539844,0.15598927146120456,0.8418256747720014,0.9675959718841183,0.008225532643220927,0.9593704392408974,0.9758215045273392,0.9102943086502396,0.03434524579400129,0.8759490628562383,0.944639554444241
242,0.535214059129201,0.28030624034671847,0.2549078187824825,0.8155202994759194,0.9791643214747598,0.0013249521583974043,0.9778393693163624,0.9804892736331573,0.8997049229801029,0.05438249541859916,0.8453224275615037,0.954087418398702
243,0.5392167359077579,0.2900571871339481,0.24915954877380975,0.829273923041706,0.9792402822679008,0.000952084995910587,0.9782881972719902,0.9801923672638114,0.9020171160005761,0.05259277469738317,0.8494243413031929,0.9546098906979593
244,0.5027351458718702,0.3373576251600512,0.165377520711819,0.8400927710319214,0.963055742688704,0.013817773566045355,0.9492379691226587,0.9768735162547493,0.9030498222979919,0.055174768904941746,0.8478750533930501,0.9582245912029337
245,0.5007617816618959,0.3284361376585769,0.172325644003319,0.8291979193204728,0.966648519542941,0.010290372698507855,0.9563581468444331,0.9769388922414488,0.9167286706412022,0.04111803552839433,0.8756106351128079,0.9578467061695966
246,0.5188634982800945,0.3081007202889155,0.21076277799117898,0.82696421856901,0.9674186393023336,0.007755805221239405,0.9596628340810942,0.975174444523573,0.9126062175230666,0.040757634599504426,0.8718485829235622,0.953363852122571
247,0.5902346372001073,0.2539837758163832,0.33625086138372406,0.8442184130164905,0.9612424170747612,0.014063186957695449,0.9471792301170657,0.9753056040324567,0.9118835734241674,0.048549835089707685,0.8633337383344597,0.960433408513875
248,0.4842856970535551,0.3300821401891371,0.154203556864418,0.8143678372426922,0.9656018698521165,0.009868266745478802,0.9557336031066377,0.9754701365975953,0.9257750248758048,0.02499575897825549,0.9007792658975493,0.9507707838540602
249,0.5109783754623055,0.3141843864629062,0.19679398899939932,0.8251627619252118,0.9637710855132847,0.011536208584871033,0.9522348769284137,0.9753072940981558,0.9144528065624995,0.055951904842889234,0.8585009017196102,0.9704047114053888
250,0.5328751601263502,0.2602728622578903,0.27260229786845985,0.7931480223842404,0.9723117865221076,0.006397402062591693,0.9659143844595159,0.9787091885846992,0.9193417209285544,0.043753538051181214,0.8755881828773732,0.9630952589797356
251,0.5461066546502985,0.3012327541033816,0.24487390054691693,0.8473394087536801,0.9744269223692723,0.005388940921637656,0.9690379814476346,0.97981586329091,0.8994988660224393,0.06403107163650672,0.8354677943859327,0.963529937658946
252,0.49244741906684963,0.3126345108554788,0.17981290821137086,0.8050819299223284,0.960753209519199,0.0122278658124495,0.9485253437067495,0.9729810753316485,0.9035051767388222,0.061119367990890815,0.8423858087479315,0.964624544729713
253,0.5773878606190244,0.2751782044488997,0.3022096561701247,0.8525660650679241,0.9508861311273474,0.04167699465589722,0.9092091364714502,0.9925631257832447,0.9173962329510169,0.04488226217349031,0.8725139707775266,0.9622784951245072
254,0.5503498050403165,0.26929519109086386,0.28105461394945264,0.8196449961311804,0.9649961521760737,0.00987426009879052,0.9551218920772832,0.9748704122748643,0.9295833505853314,0.024352062200622453,0.9052312883847089,0.9539354127859538
255,0.5529369859207286,0.2893307070908087,0.2636062788299199,0.8422676930115374,0.9683298407758231,0.0089499437659445,0.9593798970098786,0.9772797845417676,0.9080936752228941,0.05714405812647918,0.8509496170964149,0.9652377333493732
256,0.5752853968985537,0.24596036355712986,0.3293250333414239,0.8212457604556835,0.9566004870560151,0.03595443527635047,0.9206460517796646,0.9925549223323655,0.9291563148181211,0.03190591539366857,0.8972503994244525,0.9610622302117897
257,0.5603396742987915,0.2865276246475713,0.2738120496512202,0.8468672989463628,0.9685146161545505,0.008555162261904855,0.9599594538926456,0.9770697784164554,0.9284526664916137,0.021665354983050222,0.9067873115085635,0.950118021474664
258,0.5998938969153338,0.2635302997962159,0.3363635971191179,0.8634241967115497,0.9759871958215727,0.0062708079940515605,0.9697163878275211,0.9822580038156242,0.9292173069724851,0.02145263623133548,0.9077646707411495,0.9506699432038206
259,0.5664967474886091,0.2864269414873697,0.28006980600123943,0.8529236889759788,0.9675337207017463,0.007513651763430602,0.9600200689383157,0.9750473724651768,0.9311749378210955,0.028245506579234192,0.9029294312418613,0.9594204444003297
260,0.5363669226873917,0.2925285195551887,0.243838403132203,0.8288954422425805,0.960072829653027,0.031149978280289144,0.9289228513727379,0.9912228079333161,0.9115917035181295,0.043965705035897536,0.8676259984822319,0.955557408554027
261,0.5785915088630337,0.2682471304792471,0.3103443783837866,0.8468386393422808,0.9689067616999794,0.007172300187351569,0.9617344615126278,0.976079061887331,0.9216599368783696,0.04431899016291671,0.8773409467154528,0.9659789270412863
262,0.5119695173729782,0.3374824087827178,0.17448710859026045,0.8494519261556961,0.977748761468114,0.004304389122658126,0.9734443723454558,0.9820531505907721,0.9326485154071088,0.02067487377401211,0.9119736416330967,0.9533233891811209
263,0.5303370711141006,0.34287448309278284,0.1874625880213177,0.8732115542068835,0.9683776806133645,0.006841312822875104,0.9615363677904893,0.9752189934362396,0.9395398598026596,0.01815719738118267,0.9213826624214769,0.9576970571838423
264,0.6010915332259361,0.2790379070632653,0.3220536261626708,0.8801294402892015,0.9571652782645625,0.0315600319761806,0.9256052462883819,0.9887253102407432,0.9248368496814237,0.041446947318983324,0.8833899023624403,0.966283797000407
265,0.5449269214306542,0.2984392513046576,0.24648767012599665,0.8433661727353119,0.9710352204475146,0.006060756791984222,0.9649744636555303,0.9770959772394988,0.9214337142590788,0.03891366692245364,0.8825200473366251,0.9603473811815325
266,0.5414837983336331,0.3153177025476831,0.22616609578595004,0.8568015008813162,0.956410499569535,0.02921881452920606,0.927191685040329,0.9856293140987411,0.925620286498338,0.03549208332283991,0.8901282031754981,0.961112369821178
267,0.5704811753070875,0.31530886256043433,0.2551723127466532,0.8857900378675219,0.9737523624041643,0.004047990893985668,0.9697043715101786,0.97780035329815,0.9349716542511594,0.0185890085980509,0.9163826456531085,0.9535606628492103
268,0.5709763725366852,0.29475594831183594,0.27622042422484927,0.8657323208485211,0.9632856508312672,0.02583953036461163,0.9374461204666555,0.9891251811958788,0.9364129628364138,0.02157808372565045,0.9148348791107634,0.9579910465620642
269,0.6064999108507066,0.23580714141154993,0.37069276943915674,0.8423070522622566,0.9678426136004041,0.01966623335622458,0.9481763802441796,0.9875088469566287,0.9346611073940894,0.022753608706900484,0.9119074986871889,0.9574147161009898
270,0.5589593446397494,0.27770695672451967,0.2812523879152297,0.836666301364269,0.9629599130866187,0.018887487774749037,0.9440724253118696,0.9818474008613677,0.9453264066151287,0.017697405422615786,0.9276290011925129,0.9630238120377445
271,0.5417739286979707,0.3208679207612468,0.22090600793672388,0.8626418494592175,0.9791739377670479,0.0021079516007570325,0.9770659861662908,0.9812818893678049,0.9241664686360471,0.03953697119805586,0.8846294974379912,0.963703439834103
272,0.6066221281918022,0.24673020425369477,0.3598919239381074,0.8533523324454969,0.9660711249880036,0.016043268211374785,0.9500278567766288,0.9821143931993784,0.9411716093610414,0.01597280045023991,0.9251988089108014,0.9571444098112813
273,0.6340871704926605,0.20708165750930085,0.42700551298335965,0.8411688280019614,0.9685083413107718,0.014580930769022065,0.9539274105417497,0.9830892720797939,0.9360892301597022,0.016100088247207475,0.9199891419124948,0.9521893184069097
274,0.6030592580790222,0.21118508989741158,0.3918741681816106,0.8142443479764337,0.9741244710898382,0.0035499671055144134,0.9705745039843239,0.9776744381953526,0.9235971065248588,0.03672240564488474,0.8868747008799741,0.9603195121697435
275,0.5946560279708429,0.20222086300000508,0.39243516497083786,0.796876890970848,0.9714001692932855,0.013383386874662699,0.9580167824186229,0.9847835561679482,0.9483768637426441,0.011996213527560261,0.9363806502150838,0.9603730772702044
276,0.5098295444239156,0.3314440339267138,0.1783855104972018,0.8412735783506293,0.9738215618323338,0.011046701488969787,0.962774860343364,0.9848682633213036,0.9269822599371668,0.034305496268651085,0.8926767636685157,0.9612877562058179
277,0.606561584562507,0.25779976458086673,0.34876181998164024,0.8643613491433737,0.9836456033274773,0.0010606537775343617,0.9825849495499429,0.9847062571050117,0.9237417946530206,0.03722170619568542,0.8865200884573352,0.9609635008487061
278,0.550105191827662,0.30988033848532476,0.24022485334233729,0.8599855303129869,0.9758714436579787,0.0036904763084013403,0.9721809673495774,0.9795619199663801,0.9147018844367806,0.048713528503214754,0.8659883559335658,0.9634154129399953
279,0.6209857580996391,0.26386788042681725,0.3571178776728218,0.8848536385264563,0.9692457594757657,0.010961561542068878,0.9582841979336969,0.9802073210178346,0.9276142691484429,0.030604521517851268,0.8970097476305916,0.9582187906662942
280,0.586809946856859,0.26043233269316945,0.3263776141636896,0.8472422795500285,0.9731317619326247,0.008322899108709595,0.9648088628239151,0.9814546610413344,0.9194832801994547,0.04280674486890916,0.8766765353305456,0.9622900250683638
281,0.6196643965413886,0.2669313772520392,0.3527330192893494,0.8865957737934278,0.9791059473854847,0.0066266331402343795,0.9724793142452504,0.9857325805257191,0.9394174016182804,0.025465160039408196,0.9139522415788721,0.9648825616576886
282,0.5593327962680221,0.30555680016884584,0.2537759960991763,0.8648895964368679,0.9841780837529578,0.0008049707240032574,0.9833731130289546,0.984983054476961,0.944683042024867,0.020388327426017414,0.9242947145988496,0.9650713694508843
283,0.5681146189987196,0.27916988700278234,0.2889447319959373,0.847284506001502,0.9814252559791956,0.0015997480048528096,0.9798255079743428,0.9830250039840485,0.9468883017956188,0.011856773203765542,0.9350315285918532,0.9587450749993843
284,0.6008183282431242,0.2608991509843238,0.3399191772588004,0.861717479227448,0.9791903630212806,0.005264853761074339,0.9739255092602063,0.9844552167823549,0.9563854779131422,0.00871156568085468,0.9476739122322876,0.9650970435939968
285,0.5796412138562482,0.31206636246851316,0.26757485138773507,0.8917075763247614,0.9860422350035835,0.0005847844386460737,0.9854574505649374,0.9866270194422295,0.9453785549821884,0.01228691833838152,0.9330916366438069,0.9576654733205698
286,0.5937891228671696,0.25521334779686183,0.3385757750703077,0.8490024706640313,0.9788368784303159,0.004101843187720465,0.9747350352425954,0.9829387216180363,0.9343935794739512,0.03379362281419438,0.9005999566597568,0.9681872022881456
287,0.6034190884244758,0.28056290307112414,0.32285618535335164,0.8839819914956,0.981884334741341,0.002995272288048794,0.9788890624532922,0.9848796070293897,0.9465208044144798,0.01180830796286395,0.9347124964516159,0.9583291123773438
288,0.6009345856726144,0.26657986435208253,0.33435472132053184,0.867514450024697,0.9857091669835343,0.0006898078435177092,0.9850193591400166,0.986398974827052,0.9381838209511179,0.031197354429730012,0.9069864665213878,0.9693811753808479
289,0.5848373367936697,0.277579122003246,0.30725821479042364,0.8624164587969156,0.9891802419176908,0.00029525764169241074,0.9888849842759985,0.9894754995593832,0.9436775382692482,0.023071517420482697,0.9206060208487654,0.9667490556897309
290,0.6502564103214142,0.22580432177993195,0.4244520885414823,0.8760607321013462,0.9879077818625709,0.0005616447214632062,0.9873461371411076,0.9884694265840341,0.948118028694101,0.020961436018298137,0.9271565926758029,0.9690794647123991
291,0.6265792952137987,0.26098378824562785,0.3655955069681709,0.8875630834594266,0.9836638304900994,0.0014791884692113904,0.9821846420208881,0.9851430189593108,0.9454865202254402,0.0278957843413684,0.9175907358840718,0.9733823045668086
292,0.5641176166775446,0.2918781032039755,0.27223951347356906,0.85599571988152,0.9828250719622269,0.0016146579630004331,0.9812104139992265,0.9844397299252273,0.9447098428681074,0.02708862158340376,0.9176212212847037,0.9717984644515112
293,0.6519974520005845,0.19129597530283127,0.4607014766977532,0.8432934273034157,0.9840051090585189,0.0016816661687201404,0.9823234428897988,0.985686775227239,0.955472646186703,0.00871430244999954,0.9467583437367035,0.9641869486367025
294,0.5773704548264781,0.2819141990377827,0.2954562557886954,0.8592846538642608,0.9855297083734743,0.0013692844579173153,0.984160423915557,0.9868989928313916,0.946170225988204,0.025726855975515776,0.9204433700126882,0.9718970819637198
295,0.6073216699967938,0.246625381475725,0.36069628852106883,0.8539470514725188,0.9869593436064692,0.0012872782514839378,0.9856720653549853,0.9882466218579531,0.9519581044285228,0.014226370095084864,0.9377317343334379,0.9661844745236077
296,0.6138971066383733,0.22216076707624574,0.3917363395621275,0.836057873714619,0.967756667729189,0.027618451507900325,0.9401382162212887,0.9953751192370893,0.9604259295040947,0.01710571408397657,0.9433202154201181,0.9775316435880712
297,0.6832216079937665,0.1715842521510322,0.5116373558427343,0.8548058601447988,0.9778784139596651,0.014330199177665532,0.9635482147819996,0.9922086131373307,0.9447247106142727,0.023728188761219432,0.9209965218530533,0.9684528993754921
298,0.6474885637813034,0.23362716824207994,0.4138613955392234,0.8811157320233833,0.9719481670082897,0.026910196056358603,0.9450379709519311,0.9988583630646483,0.941716626812986,0.023651524800393932,0.9180651020125921,0.9653681516133799
299,0.5976896335924947,0.2950628714341405,0.3026267621583542,0.8927525050266352,0.9768490117498487,0.013543924604249255,0.9633050871455995,0.990392936354098,0.9421175393753127,0.022606552456348888,0.9195109869189638,0.9647240918316616
300,0.622861159188626,0.24440248047075816,0.37845867871786776,0.8672636396593841,0.9726006965186192,0.014732336436624478,0.9578683600819947,0.9873330329552438,0.9563240751214296,0.007428917978673268,0.9488951571427563,0.9637529931001029
301,0.5792561785473027,0.25709449884190294,0.3221616797053998,0.8363506773892057,0.9711045422838837,0.02575786793713746,0.9453466743467462,0.9968624102210211,0.95769031813562,0.009931165747618032,0.947759152388002,0.967621483883238
302,0.6006433328132442,0.3051574778786038,0.2954858549346404,0.905800810691848,0.9784943951555002,0.013311780404834944,0.9651826147506652,0.9918061755603351,0.95013429164597,0.01898051647963789,0.931153775166332,0.9691148081256079
303,0.6360993327368142,0.21254014958291362,0.42355918315390056,0.8486394823197279,0.9722385695885327,0.026214603861238035,0.9460239657272946,0.9984531734497708,0.9566521703772375,0.009491334774153277,0.9471608356030842,0.9661435051513908
304,0.617213646273003,0.2819678136274551,0.3352458326455479,0.8991814599004582,0.9746900489199405,0.014745001812080655,0.9599450471078599,0.9894350507320211,0.9606073990074655,0.008228284054712891,0.9523791149527526,0.9688356830621784
305,0.6609673421024201,0.22695821532881233,0.4340091267736078,0.8879255574312325,0.9719873216466764,0.02597167412238589,0.9460156475242906,0.9979589957690623,0.9606233960676905,0.015920554828980006,0.9447028412387105,0.9765439508966706
306,0.6701471127885776,0.23208933026690443,0.4380577825216732,0.9022364430554821,0.9753244801885925,0.024001705582637704,0.9513227746059548,0.9993261857712302,0.9637432919342105,0.005652013589787177,0.9580912783444233,0.9693953055239977
307,0.6314189286509871,0.23260565428759428,0.39881327436339287,0.8640245829385814,0.9728511241109618,0.024695660918414415,0.9481554631925473,0.9975467850293762,0.9578013424700673,0.009744468645676487,0.9480568738243909,0.9675458111157438
308,0.6341694168925058,0.20393179700946815,0.43023761988303766,0.838101213901974,0.9741978276720938,0.022892268966641843,0.951305558705452,0.9970900966387357,0.9377686771839844,0.04637917039994712,0.8913895067840373,0.9841478475839315
309,0.6028529849414681,0.23570678467979303,0.3671462002616751,0.8385597696212611,0.9793412171749343,0.018183728646590906,0.9611574885283434,0.9975249458215252,0.939932764375208,0.04570181514246203,0.8942309492327459,0.9856345795176701
310,0.6424285444224315,0.2511052240267172,0.39132332039571427,0.8935337684491487,0.9806682855272445,0.012369937615726441,0.968298347911518,0.993038223142971,0.9397682021832218,0.043561067165675246,0.8962071350175466,0.983329269348897
311,0.618039904411065,0.22066333783923717,0.39737656657182785,0.8387032422503022,0.9811920095984074,0.011542032264096091,0.9696499773343112,0.9927340418625035,0.9463554361929661,0.03634985925423627,0.9100055769387299,0.9827052954472024
312,0.6486642707715616,0.23939496989894363,0.40926930087261804,0.8880592406705052,0.9744774242401166,0.017901918754100424,0.9565755054860162,0.992379342994217,0.9578824864445746,0.008484544747356408,0.9493979416972183,0.966367031191931
313,0.642346286177412,0.2338560603948917,0.40849022578252026,0.8762023465723037,0.9773981700014954,0.014713795355266701,0.9626843746462287,0.9921119653567622,0.9495050663286183,0.03518450826223954,0.9143205580663788,0.9846895745908578
314,0.6140901425783448,0.2975048313236759,0.31658531125466893,0.9115949739020207,0.9820132785674788,0.010487202227890482,0.9715260763395883,0.9925004807953692,0.9643663307781586,0.006265310365535418,0.9581010204126231,0.970631641143694
315,0.596656608592044,0.2674839167369073,0.32917269185513665,0.8641405253289512,0.9801823207358108,0.012959905873996647,0.9672224148618142,0.9931422266098074,0.9466813622811283,0.041300954860836125,0.9053804074202922,0.9879823171419644
316,0.5778994921073468,0.28465908416856583,0.293240407938781,0.8625585762759127,0.9803911364169123,0.010747967778900936,0.9696431686380114,0.9911391041958133,0.9457409943227968,0.04046555683623649,0.9052754374865603,0.9862065511590333
317,0.6259003320934812,0.26830441684796535,0.3575959152455158,0.8942047489414465,0.9829962295516436,0.009500769042282739,0.9734954605093609,0.9924969985939263,0.9545970990462793,0.03303683444334096,0.9215602646029384,0.9876339334896203
318,0.6397700203692634,0.2525007952403444,0.38726922512891904,0.8922708156096079,0.9796344800646628,0.009108255108649802,0.970526224956013,0.9887427351733126,0.9498233862035635,0.03922503672015343,0.9105983494834101,0.989048422923717
319,0.6709030852450322,0.20234441954895505,0.4685586656960771,0.8732475047939872,0.9815458653848599,0.008977635126853506,0.9725682302580064,0.9905235005117133,0.9497492180313022,0.038002521012437576,0.9117466970188646,0.9877517390437398
320,0.6541350807858852,0.23543808389745524,0.41869699688843,0.8895731646833405,0.9811653906338109,0.008343297774683707,0.9728220928591272,0.9895086884084946,0.9591984859838685,0.032149557121634975,0.9270489288622334,0.9913480431055035
321,0.6874284110680978,0.20807326037213866,0.47935515069595913,0.8955016714402365,0.9814834798988481,0.007529369922305148,0.973954109976543,0.9890128498211532,0.9569431115525245,0.028764414356059156,0.9281786971964654,0.9857075259085837
322,0.6342683653041433,0.2351041216159922,0.3991642436881511,0.8693724869201356,0.981987568262872,0.009219339461878098,0.9727682288009939,0.9912069077247502,0.9472553341996921,0.036400532817733006,0.9108548013819591,0.9836558670174251
323,0.6514760248940555,0.22300969916863397,0.42846632572542154,0.8744857240626895,0.9844008137481207,0.006812591664726492,0.9775882220833942,0.9912134054128472,0.9520270671084288,0.034312339607074256,0.9177147275013545,0.986339406715503
324,0.6458935570040818,0.18507670459841039,0.4608168524056714,0.8309702616024922,0.9842767598472889,0.005750740567365583,0.9785260192799233,0.9900275004146545,0.9573999981920306,0.03414678491469132,0.9232532132773392,0.991546783106722
325,0.6294443691640105,0.19913488616071884,0.43030948300329164,0.8285792553247293,0.9864485887361749,0.005342243640565177,0.9811063450956098,0.99179083237674,0.9718187986555988,0.004850338314945085,0.9669684603406538,0.9766691369705439
326,0.6662878202461116,0.21106772298116286,0.4552200972649487,0.8773555432272744,0.9858109276482279,0.005674751874604546,0.9801361757736233,0.9914856795228324,0.9560324646303452,0.02909019444664516,0.9269422701837,0.9851226590769904
327,0.6599059161145335,0.2078415471188295,0.452064368995704,0.867747463233363,0.9856611698522836,0.005368384589248166,0.9802927852630354,0.9910295544415317,0.9680071593626135,0.005601053651307593,0.9624061057113059,0.9736082130139211
328,0.659208745334964,0.20554643029848788,0.45366231503647614,0.8647551756334518,0.9848199940883622,0.005394938380676604,0.9794250557076856,0.9902149324690388,0.9642970248941648,0.006760425468409429,0.9575365994257554,0.9710574503625742
329,0.6579180320616621,0.19847448535707732,0.45944354670458476,0.8563925174187395,0.9868355653847994,0.00488338651357009,0.9819521788712293,0.9917189518983696,0.9666243404812223,0.0062096739987974724,0.9604146664824248,0.9728340144800197
330,0.681114534725865,0.23110409312996935,0.45001044159589565,0.9122186278558344,0.9792801707998428,0.010268538897255047,0.9690116319025877,0.9895487096970979,0.9525963589104842,0.02970826697205957,0.9228880919384247,0.9823046258825437
331,0.6726907941920081,0.2310184502011185,0.44167234399088956,0.9037092443931265,0.9775338149096447,0.010418871839893271,0.9671149430697514,0.9879526867495381,0.963856151094723,0.0274574927924482,0.9363986583022748,0.9913136438871712
332,0.6662020337404609,0.21247047285722082,0.4537315608832401,0.8786725065976817,0.9794814501998644,0.008388536335393456,0.9710929138644709,0.9878699865352579,0.9685146352945775,0.005816797310019982,0.9626978379845575,0.9743314326045974
333,0.6549748365784089,0.240806030026747,0.41416880655166194,0.8957808666051559,0.9822416251781833,0.0074952762432896865,0.9747463489348935,0.989736901421473,0.9638855252239246,0.011203179036786566,0.952682346187138,0.9750887042607111
334,0.6287181329688234,0.26352431947359006,0.36519381349523333,0.8922424524424135,0.9801935560958921,0.010020322549657039,0.9701732335462351,0.9902138786455491,0.9531480777430287,0.03167667989138163,0.921471397851647,0.9848247576344104
335,0.6494460311677908,0.23876766527756385,0.4106783658902269,0.8882136964453546,0.9821688979175077,0.007912975482623272,0.9742559224348845,0.990081873400131,0.9604038044642964,0.026658763615334587,0.9337450408489618,0.987062568079631
336,0.680109100054969,0.18956136049805647,0.49054773955691255,0.8696704605530255,0.9802761929183171,0.0059899533895488855,0.9742862395287682,0.986266146307866,0.9587269046100179,0.026689877475283952,0.9320370271347339,0.9854167820853018
337,0.6814113614128816,0.20922913779600788,0.47218222361687373,0.8906404992088894,0.9830701373994388,0.005144685361958244,0.9779254520374806,0.988214822761397,0.9577469751563962,0.031178380265790017,0.9265685948906062,0.9889253554221862
338,0.6838414669822669,0.21295855034702826,0.4708829166352386,0.8968000173292952,0.9829111176822747,0.005535014708667483,0.9773761029736072,0.9884461323909421,0.9670693041258331,0.009740557732572631,0.9573287463932605,0.9768098618584058
339,0.6551941522467408,0.23422425345503473,0.4209698987917061,0.8894184057017755,0.9824944065263952,0.004864273032704284,0.9776301334936909,0.9873586795590995,0.9663275556492411,0.009128003462088148,0.9571995521871529,0.9754555591113293
340,0.6855585815647599,0.1748453633598305,0.5107132182049294,0.8604039449245904,0.983712287680638,0.005533325866388719,0.9781789618142492,0.9892456135470268,0.9711560417847187,0.004294882930315814,0.9668611588544029,0.9754509247150345
341,0.7051659086520609,0.1779123796056882,0.5272535290463727,0.883078288257749,0.9834400037349356,0.004866031617893799,0.9785739721170418,0.9883060353528293,0.9563066745770076,0.028219093618987504,0.92808758095802,0.9845257681959951
342,0.6765646518829024,0.17451064944038117,0.5020540024425212,0.8510753013232836,0.9833916473337596,0.00489191008701673,0.9784997372467429,0.9882835574207763,0.960495670514244,0.02640243948189228,0.9340932310323518,0.9868981099961363
343,0.6880437231355893,0.1671452533037308,0.5208984698318584,0.8551889764393201,0.9847507276179464,0.004876237438350426,0.9798744901795959,0.9896269650562968,0.97529789720729,0.003612882446453049,0.9716850147608369,0.9789107796537431
344,0.70024824092016,0.1804987192417314,0.5197495216784287,0.8807469601618914,0.9860375353611843,0.0035312232420152746,0.9825063121191691,0.9895687586031996,0.9639196284535047,0.02236482945853092,0.9415547989949737,0.9862844579120356
345,0.6371355993692237,0.22507815417322014,0.41205744519600357,0.8622137535424439,0.986794139201639,0.002761620605393869,0.9840325185962452,0.9895557598070329,0.9590560495406507,0.025559430135491574,0.9334966194051592,0.9846154796761423
346,0.652347680035765,0.21359248798884675,0.43875519204691826,0.8659401680246118,0.9868693770281765,0.0032162614930393322,0.9836531155351371,0.9900856385212158,0.9590678420188776,0.025788860560931902,0.9332789814579457,0.9848567025798095
347,0.7048894703453483,0.15136954213509546,0.5535199282102529,0.8562590124804438,0.9864356128993191,0.0027189199263255937,0.9837166929729936,0.9891545328256447,0.9718864970999079,0.006921051523275693,0.9649654455766322,0.9788075486231836
348,0.6946809287298126,0.20970597195490298,0.4849749567749096,0.9043869006847156,0.9901195607426083,0.0010108533116414157,0.9891087074309669,0.9911304140542497,0.967137549118391,0.0210663593354654,0.9460711897829256,0.9882039084538564
349,0.7267036011501757,0.14484638869617714,0.5818572124539986,0.8715499898463529,0.9904176651625919,0.0010481867982534156,0.9893694783643384,0.9914658519608454,0.9757746219920655,0.005521468492521376,0.9702531534995442,0.9812960904845869
350,0.662151106754321,0.20665824917835338,0.4554928575759676,0.8688093559326744,0.9823921656031458,0.005160080802695266,0.9772320848004505,0.987552246405841,0.9651980795430724,0.022889552736454388,0.9423085268066179,0.9880876322795268
351,0.6831885418398654,0.22880617792847013,0.4543823639113953,0.9119947197683356,0.9855362127197629,0.0022399517562213937,0.9832962609635415,0.9877761644759843,0.9644585519439319,0.022686965500966886,0.941771586442965,0.9871455174448989
352,0.6461035642791109,0.20145892134688043,0.44464464293223044,0.8475624856259913,0.9819026923024735,0.0054450568414399535,0.9764576354610336,0.9873477491439134,0.9678767363828713,0.021854379776683155,0.9460223566061882,0.9897311161595544
353,0.7548214025473959,0.11987205160302151,0.6349493509443744,0.8746934541504174,0.9800379535809702,0.005652393413296067,0.9743855601676742,0.9856903469942663,0.9699003257068134,0.018355793025039358,0.9515445326817741,0.9882561187318527
354,0.6893026020772954,0.22681484908413657,0.46248775299315886,0.9161174511614321,0.9846715138670652,0.002203527459843285,0.9824679864072219,0.9868750413269085,0.9653165490632287,0.020663596241311918,0.9446529528219169,0.9859801453045406
355,0.6568784976728864,0.2161799305088185,0.4406985671640679,0.8730584281817049,0.9808926484766816,0.0057334130580617,0.9751592354186198,0.9866260615347433,0.9693356605266622,0.019580122422943918,0.9497555381037183,0.9889157829496061
356,0.6889147177208982,0.1691921424522041,0.519722575268694,0.8581068601731023,0.9824704498183483,0.004075592141298872,0.9783948576770495,0.9865460419596471,0.9817092321418032,0.002072123362795481,0.9796371087790077,0.9837813555045987
357,0.698976953906086,0.1921219134136447,0.5068550404924413,0.8910988673197308,0.9840867353794752,0.0033526394167982905,0.9807340959626769,0.9874393747962735,0.9688969835158794,0.01953301352271831,0.9493639699931611,0.9884299970385977
358,0.7068798252955252,0.20614904089912542,0.5007307843963997,0.9130288661946506,0.980944137767571,0.005996031469857722,0.9749481062977132,0.9869401692374287,0.9823496776045784,0.002349020731310979,0.9800006568732674,0.9846986983358893
359,0.6956275735358091,0.218254527611311,0.47737304592449803,0.9138821011471201,0.9796661941326847,0.006299436489041267,0.9733667576436434,0.985965630621726,0.9694463916120509,0.01611768727331,0.953328704338741,0.9855640788853609
360,0.6991500390431855,0.18224884605621597,0.5169011929869696,0.8813988850994015,0.9828417416027213,0.003949943250227161,0.9788917983524942,0.9867916848529484,0.9725355946729347,0.016120889016106126,0.9564147056568286,0.9886564836890408
361,0.6679810330344347,0.22897560432293787,0.43900542871149684,0.8969566373573725,0.9834827835799491,0.0036225758718758925,0.9798602077080732,0.987105359451825,0.9831101356378398,0.002161178650819161,0.9809489569870207,0.9852713142886589
362,0.722027168458702,0.16016039950257682,0.5618667689561252,0.8821875679612787,0.9859276947962091,0.0018195216684336723,0.9841081731277754,0.9877472164646428,0.9816740018365213,0.00199546566311686,0.9796785361734045,0.9836694674996381
363,0.725377306187428,0.1466487443743865,0.5787285618130416,0.8720260505618145,0.9854554317830038,0.0018969792615193854,0.9835584525214843,0.9873524110445232,0.9826742711871213,0.0018751648700182457,0.980799106317103,0.9845494360571395
364,0.6747881146926261,0.20374151882394592,0.4710465958686802,0.878529633516572,0.9872297240430515,0.0015167512456385676,0.985712972797413,0.9887464752886901,0.9733572982384012,0.017437742578424988,0.9559195556599762,0.9907950408168262
365,0.7008018516206945,0.19569727559974912,0.5051045760209454,0.8964991272204437,0.9866302538443799,0.0018099046447026376,0.9848203491996772,0.9884401584890825,0.9747798821582052,0.014318361675805502,0.9604615204823997,0.9890982438340107
366,0.6602534342832423,0.19160687266510634,0.468646561618136,0.8518603069483487,0.9891923488119032,0.0005909958610569381,0.9886013529508463,0.9897833446729601,0.9712703427304775,0.016399187435256642,0.9548711552952209,0.9876695301657341
367,0.7027513822054471,0.16196230547895238,0.5407890767264947,0.8647136876843995,0.9882666735502955,0.0014269160302774395,0.9868397575200181,0.989693589580573,0.9753174375652808,0.015011020585813172,0.9603064169794676,0.9903284581510939
368,0.6708073066253327,0.2131973332071506,0.4576099734181821,0.8840046398324833,0.9908926673916231,0.0003902552840047628,0.9905024121076184,0.9912829226756278,0.9724894478353937,0.01606342692723024,0.9564260209081634,0.988552874762624
369,0.6801725750868488,0.1994700638996408,0.48070251118720797,0.8796426389864896,0.9915659593246072,0.0003064915456372989,0.9912594677789699,0.9918724508702446,0.9760951570599277,0.014963731135091711,0.9611314259248359,0.9910588881950194
370,0.7386376777335285,0.1558601110808335,0.582777566652695,0.894497788814362,0.9898477839708671,0.0010500073912358123,0.9887977765796313,0.990897791362103,0.9829678315413236,0.0036797565703266116,0.979288074970997,0.9866475881116502
371,0.691788801711281,0.21086444574193464,0.48092435596934635,0.9026532474532156,0.9877384140510793,0.0017772032885879831,0.9859612107624913,0.9895156173396673,0.9732389082497208,0.015273705371750679,0.9579652028779702,0.9885126136214715
372,0.7359816329788477,0.13452768212707367,0.601453950851774,0.8705093151059213,0.9897442508244909,0.0015334939921230917,0.9882107568323678,0.991277744816614,0.9714091156325482,0.01691137288593862,0.9544977427466096,0.9883204885184868
373,0.6969505037893152,0.19414593496378957,0.5028045688255256,0.8910964387531048,0.9896172077840135,0.0012929832420209,0.9883242245419926,0.9909101910260344,0.9572099484288826,0.03902221666962908,0.9181877317592535,0.9962321650985118
374,0.7221230271076755,0.1593955004130634,0.5627275266946121,0.8815185275207389,0.9885726535153998,0.001324976230839913,0.9872476772845599,0.9898976297462397,0.9556274022984479,0.03781158644618431,0.9178158158522636,0.9934389887446322
375,0.7015264736966397,0.19152930953257596,0.5099971641640637,0.8930557832292156,0.9900879712310746,0.0008367795453922996,0.9892511916856823,0.9909247507764669,0.9715514005003594,0.01431127506007519,0.9572401254402841,0.9858626755604346
376,0.7431808547690554,0.16143827466796815,0.5817425801010873,0.9046191294370235,0.9895799695512815,0.0012088037873167648,0.9883711657639647,0.9907887733385983,0.965838624268552,0.024702588337580215,0.9411360359309718,0.9905412126061323
377,0.7265773163126117,0.18574512432719284,0.5408321919854189,0.9123224406398045,0.9913168885333694,0.001014212178173593,0.9903026763551959,0.992331100711543,0.9632534304888847,0.022564703667776822,0.9406887268211078,0.9858181341566615
378,0.6980526015092647,0.20510849105616838,0.4929441104530964,0.9031610925654331,0.9913047012452146,0.0010127030832707822,0.9902919981619439,0.9923174043284854,0.9640510358321205,0.022230599910113,0.9418204359220075,0.9862816357422335
379,0.7753974177082674,0.14127996900882647,0.634117448699441,0.9166773867170939,0.993938027560634,0.0002648778900530284,0.993673149670581,0.994202905450687,0.9681317284895412,0.02338854209676128,0.9447431863927799,0.9915202705863025
380,0.7377575410593472,0.1474591694668178,0.5902983715925294,0.885216710526165,0.9935778612849536,0.00026820219585870793,0.993309659089095,0.9938460634808123,0.9705480822275336,0.022905554756117254,0.9476425274714164,0.9934536369836509
381,0.7486578945060599,0.156363801730908,0.5922940927751519,0.9050216962369679,0.9922107997549073,0.0006983262741038383,0.9915124734808035,0.9929091260290112,0.9598442845532402,0.03323166439060238,0.9266126201626379,0.9930759489438425
382,0.7503140287419184,0.18699865212283792,0.5633153766190805,0.9373126808647564,0.9948252126440725,0.00022408254934019523,0.9946011300947324,0.9950492951934127,0.9698862608370844,0.014912466205582791,0.9549737946315016,0.9847987270426672
383,0.7705245232770679,0.11553629563180884,0.654988227645259,0.8860608189088768,0.9934852758743068,0.00022573934010447678,0.9932595365342023,0.9937110152144113,0.9664599420661542,0.023280853188126196,0.9431790888780279,0.9897407952542804
384,0.7270830531387908,0.17493754771825587,0.552145505420535,0.9020206008570467,0.9947776175725042,0.00015294331640592382,0.9946246742560982,0.9949305608889101,0.9717684415527315,0.014105956782728045,0.9576624847700034,0.9858743983354595
385,0.7600428763850315,0.13945085898658585,0.6205920173984457,0.8994937353716174,0.9925108713818156,0.0004172993709155369,0.9920935720109001,0.9929281707527311,0.9702380988295293,0.021818603200219153,0.9484194956293102,0.9920567020297484
386,0.7210911801467463,0.15665299777872918,0.5644381823680171,0.8777441779254755,0.9931501049311313,0.0003654774415738346,0.9927846274895575,0.9935155823727051,0.9615012560246758,0.030843002472736396,0.9306582535519394,0.9923442584974123
387,0.7585943574197564,0.16336106334044667,0.5952332940793098,0.9219554207602031,0.9928415354392365,0.00032858699409934913,0.9925129484451372,0.9931701224333358,0.9698745469094238,0.01638919542311159,0.9534853514863122,0.9862637423325353
388,0.7513340390187375,0.14457171822819048,0.606762320790547,0.895905757246928,0.994178362405124,0.0002465833118810965,0.9939317790932429,0.9944249457170051,0.9720359254166027,0.0199755518557339,0.9520603735608688,0.9920114772723365
389,0.77192800362347,0.11017015683929145,0.6617578467841786,0.8820981604627615,0.9938097572914769,0.0002125812542516657,0.9935971760372252,0.9940223385457286,0.9684070718609555,0.0222493255381147,0.9461577463228409,0.9906563973990702
390,0.7563081183553124,0.17606737104772321,0.5802407473075892,0.9323754894030356,0.9939008388655073,0.00022870208831098548,0.9936721367771963,0.9941295409538182,0.962260743005593,0.02842236426359586,0.933838378741997,0.9906831072691888
391,0.7678877588894502,0.1393501247786278,0.6285376341108224,0.9072378836680779,0.9931457436278002,0.00013463348301636865,0.9930111101447838,0.9932803771108165,0.9696781937455577,0.019029455773829803,0.950648737971728,0.9887076495193875
392,0.7182048156025506,0.18567854684652546,0.532526268756025,0.9038833624490761,0.9941716777140317,0.00014477879909933363,0.9940268989149323,0.994316456513131,0.9670762065731634,0.02515523961905989,0.9419209669541035,0.9922314461922233
393,0.7820187389937557,0.1058647204282933,0.6761540185654624,0.887883459422049,0.9934844007091218,0.00013789641215472954,0.993346504296967,0.9936222971212766,0.9669099647481167,0.0240005861649126,0.9429093785832041,0.9909105509130294
394,0.7720412122162036,0.12687175665054945,0.6451694555656542,0.898912968866753,0.9945231753005186,9.694557241190733e-05,0.9944262297281067,0.9946201208729305,0.9806784511701838,0.004076853455831302,0.9766015977143525,0.9847553046260151
395,0.7524741689593921,0.1347156424461926,0.6177585265131995,0.8871898114055847,0.9933911709375035,0.00031306299059956274,0.993078107946904,0.993704233928103,0.976237465092171,0.01044812752915006,0.965789337563021,0.986685592621321
396,0.7637449279161033,0.13879585546872755,0.6249490724473757,0.9025407833848308,0.9936585565945386,0.0003721414030764412,0.9932864151914622,0.994030697997615,0.971191476692984,0.018867385175011468,0.9523240915179725,0.9900588618679955
397,0.7171764862848617,0.1925432748869091,0.5246332113979526,0.9097197611717709,0.9933818883220726,0.0001857389635671589,0.9931961493585055,0.9935676272856397,0.9794992368846513,0.00929342666920374,0.9702058102154476,0.9887926635538551
398,0.7156012193849226,0.22282292803434145,0.49277829135058115,0.938424147419264,0.9936169422319494,0.0001783403062180185,0.9934386019257314,0.9937952825381674,0.978390683655454,0.014487406200731846,0.9639032774547222,0.9928780898561859
399,0.7314817830047373,0.19584130066933497,0.5356404823354024,0.9273230836740722,0.9941984331181777,0.00015582902886046042,0.9940426040893172,0.9943542621470381,0.9643215652256444,0.02270915122159635,0.941612414004048,0.9870307164472407
400,0.7280286937899444,0.17536006292903214,0.5526686308609122,0.9033887567189766,0.994114442503718,0.0003139830141411102,0.993800459489577,0.9944284255178591,0.9841101023125993,0.002557218188930594,0.9815528841236687,0.9866673205015299
401,0.7798197353116622,0.12278954750699596,0.6570301878046662,0.9026092828186582,0.9938209044265547,0.000306355140820531,0.9935145492857341,0.9941272595673752,0.9772341974331705,0.011577941504208471,0.9656562559289621,0.988812138937379
402,0.7692854871919864,0.1635879604601465,0.6056975267318399,0.932873447652133,0.9937793002991349,0.0002428605238591815,0.9935364397752757,0.994022160822994,0.9704661404276479,0.017984202066364342,0.9524819383612836,0.9884503424940122
403,0.758571753841785,0.1712874216289455,0.5872843322128395,0.9298591754707305,0.9945447682924903,0.00012061272084322616,0.9944241555716471,0.9946653810133335,0.976250918214588,0.011355632495043923,0.9648952857195441,0.9876065507096319
404,0.7369992855827815,0.20735270761358685,0.5296465779691947,0.9443519931963683,0.995308409629258,9.496728627730826e-05,0.9952134423429807,0.9954033769155354,0.9720357555829167,0.013057589777614328,0.9589781658053024,0.985093345360531
405,0.7622356807137788,0.16762838599201196,0.5946072947217669,0.9298640667057907,0.9946798874564968,0.00020177937790697616,0.9944781080785898,0.9948816668344038,0.9661764196737621,0.01852448459877057,0.9476519350749916,0.9847009042725327
406,0.760527961358052,0.1599402152457122,0.6005877461123398,0.9204681766037642,0.9952942478324296,7.920008047074139e-05,0.9952150477519589,0.9953734479129003,0.9670566913511162,0.017161708330046977,0.9498949830210692,0.9842183996811631
407,0.7723621958817762,0.13468773773641982,0.6376744581453564,0.9070499336181961,0.9948599178533749,0.00015942845058839383,0.9947004894027865,0.9950193463039633,0.9784139196686192,0.008019284059238851,0.9703946356093804,0.986433203727858
408,0.7806337973434871,0.13247087459852033,0.6481629227449668,0.9131046719420075,0.9954198226086731,6.062604758538514e-05,0.9953591965610877,0.9954804486562585,0.9740895045264256,0.012419624456987086,0.9616698800694385,0.9865091289834127
409,0.7704919991307689,0.14916595740079353,0.6213260417299754,0.9196579565315625,0.995041522810272,0.00012079666784394905,0.9949207261424281,0.995162319478116,0.9807990565366319,0.007325625064893239,0.9734734314717387,0.9881246816015251
410,0.7642509526487957,0.1689800941063511,0.5952708585424447,0.9332310467551468,0.9961936580125611,3.5657715163781684e-05,0.9961580002973973,0.9962293157277249,0.97815087943993,0.008283624047521058,0.9698672553924089,0.986434503487451
411,0.762721044541479,0.17881897636014796,0.5839020681813311,0.941540020901627,0.9952444690981257,9.469478556455789e-05,0.9951497743125611,0.9953391638836903,0.9871462603821027,0.0014087143432701158,0.9857375460388326,0.9885549747253729
412,0.7605312866899514,0.1508465840998266,0.6096847025901249,0.9113778707897779,0.9953595823739636,8.285424093078792e-05,0.9952767281330328,0.9954424366148944,0.978502378176157,0.008997101136447054,0.96950527703971,0.9874994793126041
413,0.7845796190245383,0.1398777303019085,0.6447018887226298,0.9244573493264469,0.9958631097372005,4.28391841199812e-05,0.9958202705530805,0.9959059489213204,0.980105895802112,0.004458133080711399,0.9756477627214006,0.9845640288828235
414,0.7654345284639882,0.16492882450207166,0.6005057039619165,0.9303633529660599,0.9955282402228449,4.651729105780907e-05,0.9954817229317872,0.9955747575139027,0.97844306947748,0.007235415807331875,0.9712076536701482,0.985678485284812
415,0.7777659065019293,0.17294127228724773,0.6048246342146816,0.9507071787891771,0.9944904569964825,0.0002815172863049861,0.9942089397101775,0.9947719742827875,0.9852838668059158,0.0023569573113203747,0.9829269094945955,0.9876408241172362
416,0.7828033189385118,0.121820566652412,0.6609827522860998,0.9046238855909239,0.99482273961163,0.00024176167720456034,0.9945809779344255,0.9950645012888346,0.986917729978963,0.0014267175756841944,0.9854910124032787,0.9883444475546472
417,0.7558232411304528,0.1488558894352109,0.606967351695242,0.9046791305656637,0.9957081869430771,7.458982193025049e-05,0.9956335971211469,0.9957827767650073,0.9834461467870897,0.0034570444557929184,0.9799891023312969,0.9869031912428826
418,0.7330770475933929,0.14785459277638396,0.5852224548170089,0.8809316403697769,0.9963521962704293,6.444437721268071e-05,0.9962877518932166,0.9964166406476419,0.9872984874977278,0.001319749029934628,0.9859787384677932,0.9886182365276623
419,0.8088328081432479,0.09028244404624576,0.7185503640970021,0.8991152521894936,0.9948318187011843,0.00016592656918601575,0.9946658921319983,0.9949977452703703,0.9786155557660062,0.006732313516645244,0.971883242249361,0.9853478692826515
420,0.782760340265672,0.12437522201354585,0.6583851182521261,0.9071355622792179,0.9955418527338576,0.000153259431240415,0.9953885933026172,0.9956951121650981,0.9839413466872281,0.002817837610872337,0.9811235090763558,0.9867591842981004
421,0.7359724255734192,0.1713977856660732,0.564574639907346,0.9073702112394925,0.9959232014221443,8.456225080270377e-05,0.9958386391713416,0.996007763672947,0.9714049525781033,0.010532545336321728,0.9608724072417816,0.9819374979144251
422,0.7883882002023939,0.13847053193912612,0.6499176682632677,0.92685873214152,0.995457835218312,0.00018523374164156991,0.9952726014766704,0.9956430689599536,0.9797621165129109,0.003986047138682832,0.9757760693742281,0.9837481636515937
423,0.7796663375822063,0.12536972384673675,0.6542966137354695,0.905036061428943,0.9956533396259877,0.00016792369007901525,0.9954854159359087,0.9958212633160667,0.9834360957030455,0.003813607150998917,0.9796224885520466,0.9872497028540443
424,0.7492788785371739,0.1900267771583713,0.5592521013788025,0.9393056556955452,0.9956535105631041,0.00015441824278563876,0.9954990923203185,0.9958079288058898,0.9801356825709371,0.0056779868251203595,0.9744576957458168,0.9858136693960574
425,0.7674439501446421,0.14626165096310964,0.6211822991815324,0.9137056011077517,0.9955260056727213,0.00014746499998190748,0.9953785406727395,0.9956734706727032,0.9831521551735526,0.004434315302498902,0.9787178398710537,0.9875864704760515
426,0.7505945392851254,0.1611475383449966,0.5894470009401288,0.911742077630122,0.9955523302858211,0.00013436236729711374,0.995417967918524,0.9956866926531183,0.9779912314915892,0.005383136840717518,0.9726080946508716,0.9833743683323067
427,0.7506203960660406,0.17238875503478954,0.578231641031251,0.9230091511008301,0.9960379203438403,5.362434410510081e-05,0.9959842959997353,0.9960915446879454,0.9787571767047609,0.006627173678964933,0.972130003025796,0.9853843503837258
428,0.7621663734241766,0.14078363748964529,0.6213827359345313,0.9029500109138219,0.9948094090875442,0.0003130248065314129,0.9944963842810128,0.9951224338940756,0.9792213836919668,0.003850530395582921,0.9753708532963838,0.9830719140875497
429,0.7888272748133983,0.15266193974540443,0.6361653350679939,0.9414892145588027,0.9934349039352649,0.0012765581851598342,0.9921583457501051,0.9947114621204247,0.9774415021346629,0.006475776413608762,0.9709657257210541,0.9839172785482716
430,0.7546720251881297,0.17588559741019455,0.5787864277779351,0.9305576225983243,0.9933341129935787,0.0012410494875160656,0.9920930635060626,0.9945751624810947,0.9836232767611509,0.003122123907882265,0.9805011528532687,0.9867454006690332
431,0.7765681400881037,0.17520696782270162,0.6013611722654021,0.9517751079108053,0.9933090857052487,0.0014955415209507317,0.9918135441842979,0.9948046272261994,0.9857234876855611,0.001749725058333208,0.9839737626272278,0.9874732127438943
432,0.795357619244976,0.14602718677804205,0.649330432466934,0.9413848060230181,0.9938051840094019,0.0011966069148014217,0.9926085770946005,0.9950017909242033,0.9792328970772033,0.004057745994839554,0.9751751510823637,0.9832906430720428
433,0.7940813296498033,0.13760903017660633,0.656472299473197,0.9316903598264096,0.9941306433847198,0.0007498376400718443,0.9933808057446479,0.9948804810247917,0.9824973917403911,0.004445943882255643,0.9780514478581355,0.9869433356226467
434,0.8012307323559179,0.10992188943648407,0.6913088429194338,0.911152621792402,0.9944736575731189,0.0006348868984765063,0.9938387706746424,0.9951085444715954,0.987121102939384,0.0029738806131107106,0.9841472223262734,0.9900949835524947
435,0.8196854865972573,0.10323869464272363,0.7164467919545336,0.9229241812399809,0.9949846309313533,0.00043592738850450994,0.9945487035428487,0.9954205583198578,0.9818371276263831,0.004252042578806314,0.9775850850475768,0.9860891702051894
436,0.7812800852617937,0.11394522140384863,0.667334863857945,0.8952253066656424,0.9964357888922377,6.5179142011657e-05,0.9963706097502261,0.9965009680342494,0.9870823209895628,0.0019298541592963864,0.9851524668302665,0.9890121751488592
437,0.7593406978902183,0.16804169509387626,0.5912990027963421,0.9273823929840945,0.9961902991957239,0.00010597711247151259,0.9960843220832524,0.9962962763081954,0.9853694777378643,0.002204946030708737,0.9831645317071556,0.9875744237685731
438,0.8211165761064225,0.10884433635307385,0.7122722397533486,0.9299609124594964,0.9947353593960634,0.0004004944448059073,0.9943348649512574,0.9951358538408693,0.9852839242381602,0.0020381189400281714,0.9832458052981321,0.9873220431781884
439,0.8070091173617492,0.10146613875550886,0.7055429786062404,0.908475256117258,0.9963733759823001,9.097622077578171e-05,0.9962823997615243,0.9964643522030759,0.9834697385619846,0.003855366656029456,0.9796143719059551,0.9873251052180141
440,0.7807718432828838,0.12155814194415701,0.6592137013387268,0.9023299852270409,0.9964431745603045,8.471596096928049e-05,0.9963584585993353,0.9965278905212738,0.9849489771740169,0.0022050936000023707,0.9827438835740145,0.9871540707740192
441,0.8089847676791816,0.10857176930203216,0.7004129983771494,0.9175565369812138,0.9954529325124344,0.00027000698887409,0.9951829255235602,0.9957229395013085,0.9884194817160727,0.001491521200156853,0.9869279605159159,0.9899110029162296
442,0.7998548418440964,0.1255052179880077,0.6743496238560887,0.9253600598321041,0.9952137855536907,0.0002155172772471824,0.9949982682764434,0.9954293028309379,0.9890765690213486,0.0014078229007939674,0.9876687461205546,0.9904843919221425
443,0.7985030939335478,0.11616506260595498,0.6823380313275929,0.9146681565395027,0.9959387235386279,0.00018757071789437317,0.9957511528207336,0.9961262942565222,0.9864346986060946,0.003185053146432139,0.9832496454596624,0.9896197517525267
444,0.8188127215699902,0.10193232825145843,0.7168803933185317,0.9207450498214487,0.9968729600049048,5.168349848997862e-05,0.9968212765064148,0.9969246435033947,0.9883269242849786,0.002562216530619664,0.985764707754359,0.9908891408155982
445,0.8002597813194358,0.12144882988437748,0.6788109514350583,0.9217086112038132,0.9959279971152866,7.115568293006293e-05,0.9958568414323565,0.9959991527982166,0.9886858303253756,0.002290062895861835,0.9863957674295137,0.9909758932212375
446,0.7913505528688636,0.15386777179432426,0.6374827810745394,0.9452183246631878,0.9959615313558251,0.00018742764370749922,0.9957741037121176,0.9961489589995326,0.9878998680344193,0.0017817192688335543,0.9861181487655858,0.9896815873032528
447,0.8208073103019893,0.1099466578767235,0.7108606524252657,0.9307539681787128,0.9957216098175158,0.00018493695807447877,0.9955366728594413,0.9959065467755903,0.9879004085822518,0.0018384911946596034,0.9860619173875922,0.9897388997769114
448,0.8115711057534176,0.11194988109372715,0.6996212246596905,0.9235209868471448,0.9968854330948043,4.9950116857672926e-05,0.9968354829779466,0.996935383211662,0.9869523914461256,0.002074731159196582,0.984877660286929,0.9890271226053221
449,0.8104169127474651,0.10723268333562677,0.7031842294118383,0.9176495960830918,0.9969563064945643,4.446914592487423e-05,0.9969118373486395,0.9970007756404892,0.9912651551702119,0.0012919497407405122,0.9899732054294713,0.9925571049109524
450,0.8164386969428439,0.09603923910030064,0.7203994578425432,0.9124779360431445,0.9965044745616328,5.0373316427668404e-05,0.9964541012452052,0.9965548478780605,0.9873526513873705,0.00205224712341264,0.9853004042639578,0.9894048985107832
451,0.8424056250221001,0.07435719560114987,0.7680484294209503,0.91676282062325,0.9968185102515581,3.8505557071783517e-05,0.9967800046944864,0.9968570158086298,0.9916096542129286,0.0006789691909798003,0.9909306850219488,0.9922886234039083
452,0.7987902396713673,0.1261898356798486,0.6726004039915188,0.9249800753512158,0.9965844141649481,4.176244647411e-05,0.996542651718474,0.9966261766114223,0.9886958831623319,0.0012613948930379226,0.987434488269294,0.9899572780553698
453,0.8422807485979819,0.07044700479987902,0.7718337437981029,0.9127277533978608,0.9972953876563192,3.3201703966586477e-05,0.9972621859523526,0.9973285893602858,0.9894321247336552,0.0021228110408531608,0.987309313692802,0.9915549357745084
454,0.8088049015608776,0.1291299092664926,0.679674992294385,0.9379348108273702,0.9956478195814885,0.00017523554965452097,0.995472584031834,0.995823055131143,0.9892611207068182,0.001939298199571532,0.9873218225072466,0.9912004189063897
455,0.8044173637279988,0.14749648206768004,0.6569208816603187,0.9519138457956788,0.9954567605522218,0.00016485044940786704,0.9952919101028139,0.9956216110016296,0.9929176424486694,0.0006415313031946901,0.9922761111454748,0.9935591737518641
456,0.7981043793084288,0.13169325056067993,0.6664111287477489,0.9297976298691087,0.9800634273107643,0.0256870096837817,0.9543764176269827,1.005750436994546,0.9914661028906295,0.0007343577830265492,0.990731745107603,0.9922004606736561
457,0.8063870071087037,0.11325658888043172,0.693130418228272,0.9196435959891354,0.980761600145366,0.025851652912984188,0.9549099472323818,1.00661325305835,0.9907294231377931,0.0016600405549980607,0.9890693825827951,0.9923894636927911
458,0.793411654456212,0.13063963223957623,0.6627720222166358,0.9240512866957882,0.9812039286584229,0.025969253840234473,0.9552346748181884,1.0071731824986574,0.9923285532570051,0.0016757348428669975,0.9906528184141381,0.9940042880998721
459,0.8368486136913128,0.09132623205678753,0.7455223816345253,0.9281748457481003,0.9885095700625027,0.006824056275806245,0.9816855137866964,0.995333626338309,0.9933822289108746,0.0011906627280067357,0.9921915661828679,0.9945728916388813
460,0.8588244702330708,0.06086358850604312,0.7979608817270277,0.919688058739114,0.9808792727953423,0.024736303663331346,0.9561429691320109,1.0056155764586736,0.9915079758413412,0.0014060570415685854,0.9901019187997726,0.9929140328829098
461,0.805038319376334,0.13328859784760322,0.6717497215287307,0.9383269172239372,0.9813592276744152,0.024338388763517876,0.9570208389108973,1.005697616437933,0.9928921175325881,0.0006956917037535894,0.9921964258288345,0.9935878092363417
462,0.8053455491142306,0.1402161537173999,0.6651293953968307,0.9455617028316305,0.9897486518070485,0.005393452378371219,0.9843551994286773,0.9951421041854197,0.9933330345340309,0.0005381390227770685,0.9927948955112538,0.993871173556808
463,0.8447063970748357,0.07892889962352583,0.76577749745131,0.9236352966983615,0.9816023602172492,0.02365639395550453,0.9579459662617447,1.0052587541727538,0.9940755521271564,0.0006359189178453896,0.993439633209311,0.9947114710450018
464,0.8089406708206659,0.14189475647158023,0.6670459143490857,0.9508354272922461,0.9798217319890409,0.022923554444661622,0.9568981775443792,1.0027452864337025,0.9919674513632394,0.0012963317949344815,0.9906711195683049,0.9932637831581739
465,0.8511112586500719,0.07969132758373122,0.7714199310663407,0.9308025862338031,0.9816117988902288,0.022265014121854502,0.9593467847683742,1.0038768130120832,0.9939107522771516,0.0009155658998573637,0.9929951863772942,0.9948263181770091
466,0.8395112623489811,0.0865726607471268,0.7529386016018543,0.9260839230961079,0.9816979148923717,0.021455960703820456,0.9602419541885512,1.0031538755961922,0.993123296556945,0.0009419894271921064,0.9921813071297528,0.9940652859841371
467,0.8149099854370158,0.11604113633324556,0.6988688491037702,0.9309511217702613,0.988352957046371,0.003518896226779725,0.9848340608195914,0.9918718532731507,0.9940287392653968,0.0006273532191685907,0.9934013860462282,0.9946560924845654
468,0.8171215168867392,0.1281502155568384,0.6889713013299008,0.9452717324435775,0.9889625463765475,0.0036637986716867186,0.9852987477048607,0.9926263450482342,0.9919111367277822,0.0008248365581000577,0.9910863001696821,0.9927359732858823
469,0.8300763507289264,0.10212977499396118,0.7279465757349652,0.9322061257228875,0.9825922342914842,0.020144116287519522,0.9624481180039647,1.0027363505790037,0.9924764042885847,0.0010748199170351762,0.9914015843715496,0.9935512242056199
470,0.8141593190769091,0.12593427294348594,0.6882250461334232,0.940093592020395,0.9799176983340183,0.02031769235982671,0.9596000059741916,1.000235390693845,0.9930266370835222,0.0007522840413231716,0.992274353042199,0.9937789211248454
471,0.837313324148878,0.1029522869441943,0.7343610372046837,0.9402656110930724,0.9907262264113499,0.0021943235579870504,0.9885319028533628,0.992920549969337,0.992813651182023,0.0008029066449702401,0.9920107445370527,0.9936165578269933
472,0.8095029091001049,0.1305518305889037,0.6789510785112012,0.9400547396890087,0.9934892646835274,0.0010316731485372143,0.9924575915349901,0.9945209378320646,0.9927963546726595,0.0008203900455836582,0.9919759646270758,0.9936167447182431
473,0.8083444983716209,0.15128932070603252,0.6570551776655884,0.9596338190776534,0.9788815067687338,0.01683321611129401,0.9620482906574398,0.9957147228800277,0.993875375378215,0.000684767011337239,0.9931906083668778,0.9945601423895523
474,0.8360478660677921,0.10475140559818605,0.7312964604696061,0.9407992716659782,0.9716113970273972,0.03197851372885596,0.9396328832985412,1.0035899107562531,0.9941154362075619,0.00042151039126850435,0.9936939258162935,0.9945369465988304
475,0.7949397372981738,0.1385556442526667,0.6563840930455072,0.9334953815508404,0.9810552205612697,0.013839065687865686,0.9672161548734041,0.9948942862491353,0.9957396940389087,0.00029677739840589976,0.9954429166405028,0.9960364714373147
476,0.8124242137245933,0.1067601374862248,0.7056640762383685,0.9191843512108181,0.9800380886409238,0.021925807694777064,0.9581122809461468,1.001963896335701,0.9934616641090633,0.0010655343753857155,0.9923961297336776,0.994527198484449
477,0.797351230232565,0.12256612618113535,0.6747851040514297,0.9199173564137004,0.9717319524249487,0.03108399809227643,0.9406479543326722,1.0028159505172252,0.9964831405586938,0.0001578375335477106,0.9963253030251461,0.9966409780922415
478,0.830055850167494,0.10358252078601486,0.7264733293814791,0.9336383709535088,0.9782659120135829,0.02291661373286983,0.9553492982807131,1.0011825257464528,0.9933295757598818,0.0009764142939636844,0.9923531614659181,0.9943059900538455
479,0.8695738800916679,0.04911420206619455,0.8204596780254734,0.9186880821578625,0.9829646571120709,0.011570625398260134,0.9713940317138108,0.9945352825103311,0.9951046290828444,0.00031598392466332327,0.994788645158181,0.9954206130075077
480,0.8232873879481823,0.10069629795518269,0.7225910899929997,0.923983685903365,0.9832094330862233,0.010624785748077183,0.9725846473381461,0.9938342188343006,0.9966275335643605,0.00017539961729276746,0.9964521339470678,0.9968029331816533
481,0.8261586142877647,0.11914250705555553,0.7070161072322092,0.9453011213433202,0.9716599092693039,0.028276517364955796,0.9433833919043481,0.9999364266342597,0.9954985163807457,0.0002518360975718616,0.9952466802831739,0.9957503524783176
482,0.8211060567604619,0.11026577063038964,0.7108402861300722,0.9313718273908516,0.9829434204531081,0.011483704052434752,0.9714597164006734,0.9944271245055428,0.9961031933399269,0.00022308040477235204,0.9958801129351545,0.9963262737446993
483,0.8370411422073954,0.09212495727478336,0.7449161849326121,0.9291660994821788,0.9726484025696659,0.028957009340738235,0.9436913932289277,1.001605411910404,0.9954726675881591,0.0005269791038951752,0.9949456884842639,0.9959996466920543
484,0.8536681463809753,0.08739576039749092,0.7662723859834843,0.9410639067784663,0.9797254054876661,0.020943385465579244,0.9587820200220868,1.0006687909532452,0.9966686714065662,0.00015788102915133495,0.9965107903774149,0.9968265524357176
485,0.8406089540081513,0.07464042106908118,0.7659685329390701,0.9152493750772325,0.9674177820215439,0.03723345994182039,0.9301843220797236,1.0046512419633644,0.9938253651806099,0.0006345918536490433,0.9931907733269609,0.9944599570342589
486,0.8441335602669621,0.08561708560046316,0.758516474666499,0.9297506458674252,0.975164843841334,0.02523499689238606,0.9499298469489479,1.00039984073372,0.995636816550277,0.0002270377843954721,0.9954097787658815,0.9958638543346725
487,0.8373791298400635,0.08485651035289182,0.7525226194871717,0.9222356401929552,0.9773536679911992,0.01960116300049823,0.957752504990701,0.9969548309916973,0.996090660283433,0.0001867052116264191,0.9959039550718065,0.9962773654950594
488,0.8329587607668494,0.09839108639141271,0.7345676743754367,0.9313498471582621,0.982289538948104,0.006518089660996759,0.9757714492871072,0.9888076286091008,0.9938710838295383,0.0008006299439936452,0.9930704538855446,0.9946717137735319
489,0.8320737415371632,0.13136231246434327,0.7007114290728199,0.9634360540015064,0.9844813624090595,0.006105202348176774,0.9783761600608827,0.9905865647572363,0.9917747829472523,0.003074196538909744,0.9887005864083426,0.994848979486162
490,0.8232769687070697,0.1163075221841554,0.7069694465229143,0.9395844908912251,0.9869126286154787,0.005171380338315038,0.9817412482771637,0.9920840089537937,0.991031059296938,0.002913677915809267,0.9881173813811287,0.9939447372127473
491,0.8498024322938131,0.09604543556301647,0.7537569967307967,0.9458478678568296,0.9756902863847163,0.02082255274741285,0.9548677336373035,0.9965128391321292,0.994158318405445,0.0006545718382082518,0.9935037465672367,0.9948128902436533
492,0.8090955069244076,0.10638574153137671,0.7027097653930309,0.9154812484557843,0.9837583365490655,0.01582554972902163,0.9679327868200439,0.9995838862780871,0.9916056140276992,0.0027125506292963474,0.9888930633984029,0.9943181646569955
493,0.8415421563969693,0.11675511097352534,0.724787045423444,0.9582972673704946,0.9876991841406918,0.004187657442490544,0.9835115266982013,0.9918868415831823,0.9944294207992677,0.0005229348015648634,0.9939064859977028,0.9949523556008325
494,0.8436625476574754,0.09158871908707264,0.7520738285704027,0.9352512667445481,0.9830347320668256,0.014805029280010828,0.9682297027868147,0.9978397613468364,0.9926742970781653,0.0024429204499954106,0.99023137662817,0.9951172175281607
495,0.8046873610942629,0.14696757253163217,0.6577197885626307,0.951654933625895,0.9724587101836337,0.030838316803412723,0.941620393380221,1.0032970269870465,0.9915526012239587,0.002062094673460639,0.9894905065504981,0.9936146958974194
496,0.8531236836915251,0.07251698014711198,0.7806067035444132,0.9256406638386371,0.9909110313516429,0.0027602711414915914,0.9881507602101514,0.9936713024931345,0.9924084704791697,0.00186322961498561,0.990545240864184,0.9942717000941553
497,0.8015613711824069,0.13063949517349227,0.6709218760089146,0.9322008663558992,0.9733598886495821,0.028561470625550832,0.9447984180240313,1.001921359275133,0.9960838051525889,0.0001722252908758666,0.995911579861713,0.9962560304434648
498,0.8705140951298427,0.07214948481256284,0.7983646103172799,0.9426635799424055,0.9782625644437454,0.01890907997246666,0.9593534844712787,0.9971716444162121,0.9927331429724409,0.0016604417707050672,0.9910727012017359,0.9943935847431459
499,0.8455999842710087,0.08387927939213062,0.7617207048788781,0.9294792636631393,0.9854666358428388,0.01274432706019849,0.9727223087826403,0.9982109629030372,0.9950555243201786,0.00031715701650068817,0.9947383673036779,0.9953726813366793

